MM Algorithms for Statistical Estimation in Quantile Regression

Quantile regression \parencite{Koenker1978} is a robust and practically useful way to efficiently model quantile varying correlation and predict varied response quantiles of interest. This article constructs and tests MM algorithms, which are simple to code and have been suggested superior to some other prominent quantile regression methods in nonregularized problems \parencite{Pietrosanu2017}, in an array of linear quantile regression settings. Simulation studies comparing MM to existing tested methods and applications to various real data sets have corroborated our algorithms' effectiveness.

==> supp/datasets/Immunoglobulin_G__IgG__vs_Age_data.txt <==
          Age  IgG
1   0.5000000  1.5
2   0.5000000  2.7
3   0.5000000  1.9
4   0.5000000  4.0
5   0.5000000  1.9
6   0.5000000  4.4
7   0.5000000  1.5
8   0.5000000  2.2
9   0.5000000  1.6
10  0.5000000  4.7
11  0.5000000  1.6
12  0.5000000  1.4
13  0.5000000  3.0
14  0.5000000  2.5
15  0.5000000  1.0
16  0.5000000  4.3
17  0.5000000  4.7
18  0.5000000  1.7
19  0.5833333  1.9
20  0.5833333  0.9
21  0.5833333  4.1
22  0.5833333  2.8
23  0.5833333  2.2
24  0.6666667  5.4
25  0.6666667  8.4
26  0.6666667  2.0
27  0.6666667  5.1
28  0.6666667  1.5
29  0.6666667  3.2
30  0.7500000  7.7
31  0.7500000  4.5
32  0.7500000  6.6
33  0.7500000  4.2
34  0.7500000  2.1
35  0.7500000  4.2
36  0.7500000  3.8
37  0.8333333  5.7
38  0.8333333  3.0
39  0.9166667  3.2
40  0.9166667  5.1
41  0.9166667  2.1
42  0.9166667  2.3
43  0.9166667  3.4
44  0.9166667  3.9
45  0.9166667  4.3
46  0.9166667  5.3
47  0.9166667  7.2
48  0.9166667  3.8
49  0.9166667  5.6
50  1.0000000  1.5
51  1.0000000  7.0
52  1.0000000  4.6
53  1.0000000  3.7
54  1.0000000  4.5
55  1.0000000  4.5
56  1.0000000  5.0
57  1.0000000  5.5
58  1.0000000  5.5
59  1.0000000  3.2
60  1.0000000  3.2
61  1.0000000  2.2
62  1.0000000  2.3
63  1.0833330  3.8
64  1.0833330  3.5
65  1.0833330  5.8
66  1.0833330  4.0
67  1.0833330  2.6
68  1.1666670  5.1
69  1.1666670  4.4
70  1.1666670  3.1
71  1.1666670  5.0
72  1.1666670  1.4
73  1.1666670  6.7
74  1.1666670  5.3
75  1.1666670  1.7
76  1.1666670  6.6
77  1.1666670  2.9
78  1.2500000  6.1
79  1.2500000  4.0
80  1.2500000  5.5
81  1.2500000  4.7
82  1.2500000  6.1
83  1.2500000  4.0
84  1.3333330  7.4
85  1.3333330  4.7
86  1.3333330  3.9
87  1.3333330  4.5
88  1.4166670  5.1
89  1.4166670  3.4
90  1.4166670  3.5
91  1.5000000  3.7
92  1.5000000  5.8
93  1.5000000  4.1
94  1.5000000  9.8
95  1.5000000  2.8
96  1.5833330  5.8
97  1.5833330  7.0
98  1.5833330  3.1
99  1.6666670  4.2
100 1.6666670  5.4
101 1.6666670  5.7
102 1.6666670  4.4
103 1.7500000  5.8
104 1.7500000  4.1
105 1.7500000  4.0
106 1.7500000  5.3
107 1.8333330  5.0
108 1.8333330  6.0
109 1.8333330  5.7
110 1.8333330  7.0
111 1.8333330  2.5
112 1.8333330  6.8
113 1.9166670  6.3
114 1.9166670  5.3
115 2.0000000  4.7
116 2.0000000  7.0
117 2.0000000  4.2
118 2.0000000  5.7
119 2.0000000  3.4
120 2.0000000  6.7
121 2.0000000  4.6
122 2.0000000  5.6
123 2.0000000  1.8
124 2.0000000  3.5
125 2.0000000  4.3
126 2.0000000  4.3
127 2.0000000  5.4
128 2.0000000  4.9
129 2.0000000  5.4
130 2.0000000  5.6
131 2.0833330  3.8
132 2.0833330  7.3
133 2.0833330  3.4
134 2.0833330  4.4
135 2.0833330  3.7
136 2.0833330  3.3
137 2.0833330  3.5
138 2.0833330  5.0
139 2.0833330  2.7
140 2.1666670  4.4
141 2.1666670  8.0
142 2.2500000  6.2
143 2.3333330  3.3
144 2.3333330  5.8
145 2.3333330  7.5
146 2.3333330  5.5
147 2.5000000  5.5
148 2.5000000  6.1
149 2.5833330  4.9
150 2.5833330  7.2
151 2.5833330  3.5
152 2.6666670  5.9
153 2.7500000  3.2
154 2.7500000  6.1
155 2.7500000  3.7
156 2.8333330  7.3
157 2.9166670  3.3
158 2.9166670  1.8
159 2.9166670 10.4
160 2.9166670  4.2
161 3.0000000  4.2
162 3.0000000  6.1
163 3.0000000  7.8
164 3.0000000  4.4
165 3.0000000  5.0
166 3.0000000  5.3
167 3.0000000  5.6
168 3.0000000  4.5
169 3.0000000  6.0
170 3.0833330  7.3
171 3.0833330  4.5
172 3.0833330  4.7
173 3.0833330  3.9
174 3.0833330  4.0
175 3.0833330  4.8
176 3.0833330  3.3
177 3.0833330  5.7
178 3.0833330  4.3
179 3.0833330  7.0
180 3.0833330 13.4
181 3.0833330  4.0
182 3.1666670  5.8
183 3.1666670  6.3
184 3.1666670  8.8
185 3.1666670  4.8
186 3.2500000  5.3
187 3.2500000  4.6
188 3.2500000  6.9
189 3.3333330  5.7
190 3.4166670  6.5
191 3.4166670  6.3
192 3.4166670  6.8
193 3.5000000  3.9
194 3.5833330  7.8
195 3.5833330  8.0
196 3.6666670  5.4
197 3.6666670  6.2
198 3.8333330  6.1
199 3.8333330  3.9
200 3.8333330  6.0
201 3.8333330  3.5
202 3.8333330  4.2
203 3.8333330  3.6
204 3.8333330  4.3
205 3.9166670  5.4
206 4.0000000  5.8
207 4.0000000  7.5
208 4.0000000  7.1
209 4.0000000  6.0
210 4.0833330  3.2
211 4.0833330  6.9
212 4.0833330  7.9
213 4.0833330  3.4
214 4.1666670  9.5
215 4.1666670  3.8
216 4.1666670  8.3
217 4.1666670  6.7
218 4.2500000  7.1
219 4.2500000  7.8
220 4.2500000  7.2
221 4.3333330  6.6
222 4.3333330  2.5
223 4.3333330  2.1
224 4.3333330  4.0
225 4.3333330  3.7
226 4.3333330  5.6
227 4.3333330  5.6
228 4.4166670  4.5
229 4.4166670  5.9
230 4.4166670  6.3
231 4.4166670  4.7
232 4.4166670  8.0
233 4.4166670  4.6
234 4.4166670  4.0
235 4.4166670  1.9
236 4.5000000  4.0
237 4.5000000  8.6
238 4.5000000  2.6
239 4.5000000  3.9
240 4.5833330  6.4
241 4.5833330  7.8
242 4.5833330  3.8
243 4.5833330  5.5
244 4.5833330  7.1
245 4.6666670 10.2
246 4.6666670  7.0
247 4.6666670  7.4
248 4.6666670  9.4
249 4.6666670  6.8
250 4.6666670  9.1
251 4.7500000  5.2
252 4.7500000  4.3
253 4.7500000  2.7
254 4.7500000 11.0
255 4.8333330  9.6
256 4.8333330 12.6
257 4.8333330  8.9
258 4.9166670  3.8
259 5.0833330  6.1
260 5.0833330  7.5
261 5.0833330  7.4
262 5.0833330 10.9
263 5.1666670  8.3
264 5.1666670  8.2
265 5.1666670  4.7
266 5.1666670  8.1
267 5.1666670  9.3
268 5.1666670  4.4
269 5.1666670  8.7
270 5.2500000  9.8
271 5.2500000  7.1
272 5.2500000  8.1
273 5.2500000  7.9
274 5.3333330  8.4
275 5.3333330  8.2
276 5.3333330 10.4
277 5.3333330  9.7
278 5.4166670  8.1
279 5.4166670  4.8
280 5.5000000  4.9
281 5.5000000 12.5
282 5.5000000  3.8
283 5.5000000  8.8
284 5.5833330 10.4
285 5.5833330  4.7
286 5.5833330  3.3
287 5.5833330  5.6
288 5.5833330  4.6
289 5.5833330 14.4
290 5.6666670  9.1
291 5.6666670  6.3
292 5.7500000  6.1
293 5.7500000  5.6
294 5.7500000  5.4
295 5.8333330  7.0
296 5.9166670  7.6
297 6.0000000  3.1
298 6.0000000  6.8


==> supp/datasets/Water_Table_Depth__WTD__vs_Flux_data.txt <==
     flux      wtd 
1    -4.1     -22.2
2    -3.9     -25.6
3    -3.8     -26.1
4    16.0     -22.9
5    -2.9     -25.9
6    -4.6     -27.0
7    -4.2     -30.1
8    -4.1     -30.9
9    -4.8     -31.0
10   -4.3     -32.9
11   -4.7     -36.4
12   10.7     -37.5
13   22.8     -11.6
14   -2.8     -19.2
15   -3.4     -22.3
16   -3.6     -24.1
17    0.2     -26.2
18   -4.6     -26.4
19   -5.4     -28.1
20   -5.6     -29.8
21   -6.8     -31.1
22   -4.6     -15.5
23   11.2     -24.5
24   -2.6     -21.4
25   -4.2     -27.5
26   -4.0     -29.8
27   -4.2     -31.0
28   -5.3     -32.2
29   -4.9     -34.3
30   -6.4     -36.3
31   -5.3     -37.5
32   -4.0     -37.1
33   -5.6     -39.5
34   -5.3     -41.7
35   -5.3     -42.7
36   -5.3     -45.0
37   -1.8     -43.8
38   -5.5     -46.9
39   -6.6     -48.8
40   -5.7     -50.5
41   -5.2     -52.8
42   -5.2     -53.7
43   -6.0     -55.2
44   -6.1     -57.2
45   -6.3     -59.4
46   -4.9     -60.3
47   -5.8     -61.9
48   -5.6     -63.9
49   -5.7     -66.2
50   -6.0     -67.1
51   -6.4     -69.2
52   -5.6     -70.4
53   -6.0     -71.0
54   93.6     -69.8
55   24.6     -71.7
56   13.6     -64.1
57   -1.5     -62.6
58   -1.6     -62.1
59   -1.7     -61.6
60   -1.6     -60.3
61   -1.3     -58.4
62   -1.3     -53.6
63    8.6     -49.7
64   12.4     -44.0
65    5.5     -25.6
66   -1.0     -23.0
67   64.8      -2.2
68   -0.8      -3.1
69    2.9      -8.4
70   -1.2     -11.2
71   -1.3     -13.8
72   -1.3     -16.9
73   -1.4     -18.2
74   -1.4     -21.0
75    3.0     -24.3
76   -1.0     -24.1
77   -1.0     -26.0
78   21.3     -25.9
79   50.0      -1.1
80   64.8      -1.5
81   24.4      -1.0
82    1.4      -3.5
83   13.2      -6.6
84   59.9      -1.6
85    1.4      -8.1
86   -0.6      -9.6
87   -0.8     -10.6
88   81.6      -0.9
89   25.1      -0.5
90   -0.6      -3.9
91   -0.8      -8.1
92   -0.9     -12.2
93   -0.9     -13.3
94   19.2     -11.7
95   -0.8      -8.7
96   -0.9     -12.1
97   -0.8     -12.6
98   -1.0     -16.0
99   -0.9     -19.5
100  -0.8     -21.3
101  -0.8     -22.6
102  -0.7     -22.7
103  -0.9     -24.9
104   8.4     -24.4
105 120.1      -1.6
106  48.2      -1.7
107  -0.6      -4.6
108  -0.7     -11.4
109  -0.7     -12.3
110  -0.7     -15.3
111  -0.7     -18.9
112  -0.7     -20.2
113  -1.1     -20.8
114  18.1      -6.4
115  -0.4     -16.1
116   1.5     -18.3
117  -0.7     -20.1
118  -1.7     -19.3
119  -1.5     -22.6
120  17.9      -5.2
121  -0.6     -12.1
122  -0.7     -15.4
123  -0.7     -17.1
124  -1.0     -20.0
125  -0.7     -21.5
126   7.5     -18.6
127  -0.7     -20.0
128  -0.7     -23.2
129  50.2      -2.4
130  -0.7      -9.5
131  -0.7     -11.6
132  -1.0     -13.9
133  -1.1     -18.4
134  -1.0     -23.0
135   4.9      -9.0
136   6.9      -4.3
137   8.8      -4.1
138  21.7      -5.9
139  -0.6     -10.0
140   1.4     -12.2
141  -0.8     -15.3
142  -0.8     -19.2
143  -0.6     -20.5
144  45.0      -5.1
145  12.3      -1.6
146  -0.6      -2.0
147   2.3     -10.3
148  -0.7     -12.0
149  -1.1     -16.8
150   3.2     -14.5
151  -1.0     -18.7
152  -1.1     -20.3
153   6.3     -19.0
154   6.8     -11.7
155   6.4     -16.8
156   5.2     -17.1
157  15.3     -10.7
158  -0.8     -11.6
159  -1.1     -15.6
160  -1.2     -18.5
161  50.9     -12.8
162  16.6      -4.3
163  -1.0     -10.3
164   3.9     -14.7
165  52.5      -3.3
166  -0.7      -8.9
167  39.9     -13.1
168  -0.2      -2.8
169  -1.0      -9.3
170  -0.7     -12.5
171  -1.5     -16.2
172   5.2     -15.3
173  -0.9     -14.0
174  -1.2     -18.3
175   2.5     -20.3
176   0.5     -18.6
177   4.3     -19.4
178   0.9     -21.2
179  -1.6     -21.9
180  -1.8     -22.7
181  -1.9     -24.4
182  26.9      -6.6
183   5.5     -14.1
184  -1.6     -19.4
185  -1.9     -22.2
186  -2.0     -23.4
187  -1.9     -24.4
188  -2.3     -24.8
189  -2.1     -27.0
190  -1.7     -28.2
191  -1.3     -26.5
192  -2.2     -28.0
193  -2.6     -29.2
194  -2.3     -32.8
195  -1.8     -34.0
196  -2.2     -33.8
197  -1.6     -33.4
198  -2.5     -29.9
199  -2.4     -33.3
200   1.7     -29.9
201  24.2     -11.7
202  -1.8     -15.6
203  16.5     -18.6
204  -2.1     -16.7
205  -2.4     -20.3
206  -2.7     -21.3
207  -2.7     -22.8
208  37.5     -24.3
209  -3.0     -25.6
210  -1.6      -4.6
211  -3.0     -12.8
212  -3.5     -16.1
213  -3.3     -19.7
214  -3.4     -21.4
215  -1.5     -22.8
216  12.9     -15.0
217   2.8     -17.7
218  -2.5     -19.8
219  -3.2     -21.8
220  -3.2     -22.8
221  -4.0     -25.1
222  -3.6     -17.8
223  44.1      -7.1
224  -2.5     -12.8
225  -3.2     -15.5
226  -3.6     -18.3
227  -3.2     -19.5
228  -4.2     -20.6
229  -3.6     -22.3
230  -4.3     -23.7
231  -3.6     -25.3
232  -3.3     -26.0
233  -4.0     -26.3
234  -4.7     -28.3
235  -3.2     -29.3
236  -4.1     -29.9
237  -4.1     -30.8
238  -4.0     -32.7
239  -1.6     -29.7
240  -3.8     -32.1
241  -4.1     -33.5
242  -4.8     -34.7
243  -4.9     -36.4
244   1.0     -37.6
245   5.2     -23.5
246  -0.7     -26.1
247  -4.0     -28.9
248  46.8      -7.8
249  -1.5      -1.6
250  73.4      -2.9
251  -3.7     -12.0
252  -5.4     -16.3
253  -4.9     -18.8
254  -5.2     -20.1
255  -4.7     -21.3
256  -5.0     -23.0
257  -4.9     -24.9
258  -4.9     -25.6
259  -4.8     -26.2
260   2.7     -28.3
261  -3.5     -15.8
262  -4.4     -22.1
263  -4.8     -23.9
264  -5.1     -25.0
265   1.7     -25.1
266  -2.6     -25.3
267  -3.3     -26.2
268  -5.4     -28.1
269  -5.4     -29.8
270  -2.6     -27.9
271  -5.1     -31.0
272  -5.6     -32.4
273  -5.6     -33.7
274  -5.5     -35.8
275  -6.1     -38.5
276  -6.1     -39.9
277  -5.1     -41.5
278  -5.1     -42.4
279  28.2     -14.4
280  -4.5     -26.4
281  -5.8     -29.8
282  -5.7     -32.0
283  -1.4     -30.0
284  -4.5     -33.2
285  -4.1     -33.7
286  -5.0     -36.5
287  -6.2     -38.0
288  -6.1     -40.1
289  -6.0     -42.8
290  -3.9     -43.2
291  -5.9     -45.3
292  -5.6     -46.2
293  -5.7     -47.9
294  -5.8     -49.3
295  -6.2     -50.9
296  -5.9     -51.9
297  -6.2     -54.3
298  -5.8     -56.4
299  -6.0     -57.6
300  -5.5     -59.9
301  -5.8     -61.8
302  -5.0     -62.8
303  -5.3     -64.9
304  -5.6     -66.1
305  -3.5     -31.9
306  19.1     -24.5
307  -3.3     -32.0


==> supp/datasets/qMMlasso/combinedSocial.csv <==
"","suicideRate","CPI","fertility","mobiResource","unemploymentRate","Life.expectancy","Adult.Mortality","infant.deaths","Hepatitis.B","Measles","BMI","under.five.deaths","Polio","Diphtheria","HIV.AIDS","GDP","Population","thinness..1.19.years","thinness.5.9.years","Income.composition.of.resources","Schooling"
"1",4.8,11,4.555,2.01,23.9,65,263,62,65,1154,19.1,83,6,65,0.1,584.25921,33736494,17.2,17.3,0.479,10.1
"2",6,36,1.62,8.99,14,77.8,74,0,99,0,58,0,99,99,0.1,3954.22783,28873,1.2,1.3,0.762,14.2
"3",3.2,36,3.05,10.73,11.7,75.6,19,21,95,63,59.5,24,95,95,0.1,4132.76292,39871528,6,5.8,0.743,14.4
"4",5,15,5.55,4.56,6.6,52.4,335,66,64,118,23.3,98,7,64,1.9,3695.793748,2785935,8.3,8.2,0.531,11.4
"6",8.8,32,2.268,16.5,8.1,76.3,116,8,94,0,62.8,9,93,94,0.1,13467.1236,43417765,1,0.9,0.826,17.3
"7",7,35,1.756,6.12,18.9,74.8,118,1,94,33,54.9,1,96,94,0.1,369.654776,291695,2.1,2.2,0.741,12.7
"8",13.8,79,1.832,17.23,5.6,82.8,59,1,93,74,66.6,1,93,93,0.1,56554.3876,23789338,0.6,0.6,0.937,20.4
"9",16,76,1.529,14.69,5.5,81.5,65,0,93,309,57.6,0,93,93,0.1,43665.947,8633169,1.9,2.1,0.892,15.9
"10",2.7,29,2.083,3.37,6,72.7,118,5,96,0,52.5,6,98,96,0.1,55.31382,9649341,2.8,2.9,0.758,12.7
"13",6.1,25,2.052,3.38,4,71.8,129,92,97,240,18.3,113,97,97,0.1,121.15812,1612886,17.9,18.3,0.575,10.2
"15",26.3,32,1.71,8.83,1,72.3,196,0,99,2,62.3,0,99,99,0.1,5949.11677,9489616,1.9,2,0.798,15.6
"16",20.1,77,1.715,14.7,7.3,81.1,74,0,98,47,63.7,1,99,99,0.1,4356.875,11274196,1,1,0.895,16.6
"18",9.9,37,4.867,3.23,1,60,249,25,82,55,25.7,39,78,82,1,783.94791,1575952,6.9,6.8,0.481,10.7
"19",11.6,65,2,9.95,3.2,69.8,211,0,99,11,24.5,0,98,99,0.5,2613.645177,787386,15.4,16,0.604,12.5
"21",8.9,38,1.27,14.87,20.5,77.4,88,0,82,1677,55.8,0,74,82,0.1,4574.9787,3535961,2.3,2.3,0.747,14.2
"22",9.7,63,2.894,10.42,20,65.7,256,2,95,0,37.9,2,96,95,2.2,6532.651,229197,6.4,6.1,0.698,12.6
"23",6.5,38,1.74,9.89,11.8,75,142,42,96,214,56.1,47,98,96,0.1,8757.2622,2596218,2.7,2.6,0.754,15.2
"25",11.4,41,1.558,10.25,6.2,74.5,137,0,92,0,65.7,1,91,91,0.1,6993.47736,7177991,1.9,1.8,0.792,15
"26",7.7,38,5.231,7.15,77,59.9,26,38,91,99,19.4,61,91,91,0.6,615.592225,1811624,8,7.5,0.399,7.7
"29",5.3,21,2.524,6.63,0.3,68.7,174,10,89,0,19.6,12,87,89,0.2,1163.18977,15517635,1.9,1.9,0.558,10.9
"31",12.5,83,1.525,19.77,6.5,82.2,64,2,55,195,67,2,91,91,0.1,43315.744,3584861,0.6,0.5,0.919,16.3
"32",8.1,24,4.754,3.26,6.9,52.5,397,15,47,150,22.7,21,47,47,4.4,348.381417,45461,8.2,8.2,0.347,7.1
"34",10.9,70,1.65,16.02,7,85,82,2,97,9,63.8,2,96,96,0.1,13653.2264,17762681,0.8,0.8,0.845,16.3
"35",9.6,37,1.69,9.39,3.9,76.1,85,157,99,42361,32.9,183,99,99,0.1,869.211938,137122,3.6,2.9,0.734,13.5
"36",8.3,37,1.82,18.04,10.5,74.8,143,10,91,1,57.9,12,91,91,0.1,644.525556,48228697,2.1,1.9,0.724,13.6
"37",6.8,26,4.237,3.96,6.5,63.5,227,1,91,0,24.2,2,92,91,0.8,727.6463868,777424,6.7,6.5,0.498,11.1
"39",7.9,55,1.764,29.49,8.1,79.6,95,1,92,0,6.5,1,92,92,0.1,1146.36273,487852,1.7,1.7,0.775,14.2
"41",17.8,51,1.446,11.6,12.4,78,95,0,94,206,63.7,0,94,94,0.1,11579.6674,42364,1.5,1.4,0.823,15.3
"43",4.9,61,1.337,7.05,11.8,85,52,0,97,0,6.3,0,97,97,0.1,2375.1127,116985,1,1,0.854,14.3
"48",6.4,34,2.758,4.07,40,63.5,241,1,84,47,35,1,84,84,2.1,1862.167274,927414,5.6,5.4,0.47,6.3
"49",9.7,33,2.36,14.22,5.5,73.9,152,6,81,0,58.9,7,87,85,0.3,6468.471648,1528394,3.3,3.2,0.718,13.2
"50",9.6,32,2.44,10.69,4.6,76.2,118,6,78,0,54.2,7,84,78,0.1,625.62224,16144368,1.2,1.1,0.739,14
"52",14,39,2.053,20.83,7,73.5,178,2,91,0,56.1,2,92,91,0.2,4127.11775,6312478,1.6,1.5,0.678,13.2
"55",15.8,70,1.588,12.19,5.9,77.6,119,0,91,4,59.9,0,93,93,0.1,1774.9291,131547,1.9,1.9,0.863,16.5
"57",7.2,33,4.3,5.57,17.5,64.8,225,136,77,17745,17.6,194,75,77,0.6,645.4637627,9987333,1.4,1.2,0.441,8.4
"60",18,70,1.852,14.62,9.5,82.4,78,2,86,157,62.5,3,98,98,0.1,36526.7711,6662468,0.7,0.6,0.894,16.3
"61",7.3,34,4,7.03,28,66,229,2,8,27,36.3,3,79,8,2.7,7388.984144,193175,6.1,5.9,0.694,12.6
"63",8.1,52,2.062,9.61,11.5,74.4,129,1,94,431,56.2,1,91,94,0.1,3764.64912,37171,2.7,2.8,0.768,13.9
"64",13.8,81,1.586,19.51,3.8,81,68,2,88,2464,62.3,3,94,95,0.1,41176.88158,81686611,1.1,1.1,0.924,17.1
"65",5.3,47,3.893,8.56,11.9,62.4,249,37,88,23,28.6,52,88,88,0.7,1361.11395,27582821,6.2,6.1,0.575,11.4
"66",4.8,46,1.302,8.51,22.3,81,72,0,96,1,66.5,0,99,99,0.1,187.78991,182883,0.8,0.7,0.865,17.2
"68",3.1,28,2.899,18.11,2.3,71.9,186,10,74,0,5.6,12,9,74,0.4,3923.573344,16252429,1.2,1.2,0.637,10.7
"69",6.4,25,4.738,1.98,2.8,59,284,26,54,243,23.3,40,42,54,0.5,554.48766,1291533,7.3,7.3,0.414,8.8
"71",29.1,29,2.473,10.77,11.1,66.2,215,0,95,0,46.7,1,92,95,0.3,4136.689919,768514,5.5,5.3,0.638,10.3
"72",11.7,17,2.96,4.4,40.6,63.5,24,14,6,0,49.9,18,56,6,0.5,814.5463952,171161,3.9,3.9,0.49,9.1
"73",2.8,31,2.487,11.33,5.9,74.6,147,3,97,0,51,4,97,97,0.3,2326.15856,896829,2.1,2.1,0.623,11.2
"76",16.5,38,2.24,3.38,8.8,68.3,181,910,87,90387,18.7,1100,86,87,0.2,1613.18878,1395398,26.7,27.3,0.615,11.6
"77",3.4,36,2.32,7.03,5.6,69.1,176,114,78,15099,27.4,136,8,78,0.3,3336.16686,258162113,1.4,1.2,0.686,12.9
"79",3.1,16,3.682,1.68,16,68.9,182,32,56,1433,59.1,38,63,58,0.1,4974.2693,36115649,5.3,5.1,0.649,10.1
"80",11.5,75,1.841,18.23,6.4,81.4,64,0,95,4,62.8,0,95,95,0.1,6664.144,4676835,0.3,0.2,0.92,18.6
"81",5,61,3.044,11.72,4.3,82.5,58,0,96,80,64.9,1,95,95,0.1,35729.37253,8381,1.2,1.1,0.898,16
"82",8,44,1.33,13.1,11.1,82.7,56,1,93,159,63.6,2,93,93,0.1,349.14755,673582,0.6,0.6,0.881,16.3
"83",2.1,41,1.991,12.82,10.4,76.2,125,1,91,0,54.2,1,91,91,0.5,4965.989857,2871934,1.8,1.7,0.729,12.8
"85",2.9,53,2.772,12.22,18.5,74.1,112,4,99,0,65.6,4,99,99,0.1,496.99275,915932,4,4,0.741,13.1
"86",24.9,28,2.764,8.39,5,72,198,4,98,526,53.1,5,98,98,0.1,159.9817,17544126,2.4,2.5,0.793,15
"87",3.1,25,3.52,7.75,40,63.4,249,54,89,95,22,75,83,89,2.8,1349.97144,47236259,7.8,7.6,0.55,11.1
"92",21.6,56,1.717,8.79,9,74.6,153,0,94,0,61.2,0,95,95,0.1,13666.58336,1977527,2.2,2.1,0.828,16
"95",6.5,37,4.35,3.25,2.8,61.4,259,8,52,1060,27.3,11,52,52,0.9,452.38717,4499621,6.5,6.4,0.427,9.9
"97",34.9,59,1.67,12.22,7,73.6,165,0,94,50,62.4,0,93,93,0.1,14252.42853,29491,2.6,2.6,0.846,16.5
"98",14.7,85,1.45,10.74,6.1,82,63,0,94,0,61.3,0,99,99,0.1,1199.8223,56964,1,0.9,0.896,13.9
"99",4,28,4.109,15.27,2.1,65.5,22,28,69,3,2.5,38,71,69,0.3,41.8575951,2423488,7.1,7.1,0.511,10.3
"100",3.6,31,4.25,9.68,20.4,58.3,365,26,88,0,19.6,38,88,88,4.8,362.6575444,1757367,6.4,6.2,0.473,10.8
"101",5.4,50,2.01,8.23,3.4,75,123,4,99,1318,4.6,4,99,99,0.1,9643.644683,3723155,7.5,7.3,0.787,13.1
"103",4.8,35,5.922,4.39,8.1,58.2,266,52,64,215,23.8,84,66,64,1.5,729.725338,1746795,7.7,7.5,0.438,8.4
"104",8,60,1.45,14.17,4.4,81.7,54,0,95,2,69.6,0,97,97,0.1,23819.4636,431874,0.8,0.8,0.853,14.6
"105",4.3,31,4.585,5.53,11.7,63.1,25,8,73,1,3.8,12,67,73,0.9,1158.256469,4182341,7.8,7.5,0.513,8.5
"106",8.5,53,1.389,9.46,6.9,74.6,146,0,97,0,33.3,0,98,97,0.1,9252.11724,126265,6.9,6.8,0.779,15.2
"107",5.6,31,2.14,11.18,3.6,76.7,122,30,82,0,63.5,35,87,87,0.1,9143.128494,12589949,1.5,1.5,0.758,13.3
"109",13.1,39,2.902,7.75,7.3,68.8,222,1,99,20359,52.7,1,99,99,0.1,3944.1839,2976877,2.2,2.3,0.733,14.8
"111",2.9,36,2.42,6.85,10,74.3,95,17,99,17,58.5,20,99,99,0.1,2847.285569,3483322,6.4,6.2,0.645,12.1
"112",4.9,31,4.886,5.55,24.5,57.6,355,60,8,79,22.6,81,8,8,3.9,528.3125597,281691,3.6,3.5,0.414,9.1
"113",7.6,22,2.17,4.98,4,66.6,199,39,89,6,23.8,50,89,89,0.3,1194.59137,5243669,12.8,13,0.552,9.1
"114",9,53,3.415,9.65,34,65.8,248,2,92,212,35.7,3,92,92,2.1,4737.66996,2425561,8.2,8.1,0.637,11.7
"115",9.1,27,1.934,5.15,3,69.2,165,17,91,1599,19.1,21,9,91,0.1,743.7653489,28656282,15.7,16.1,0.555,12.2
"116",12.5,84,1.66,15.06,4.8,81.9,57,1,94,7,62.1,1,95,95,0.1,44292.88473,16939923,1,0.9,0.923,18.1
"118",12.2,27,2.42,17.47,6.5,74.8,145,2,98,0,54,2,99,98,0.1,295.966488,68235,1.8,1.7,0.642,11.7
"119",4.7,34,6.95,4.59,2.6,61.8,22,49,65,7693,19.3,87,65,65,0.4,358.99731,19896965,9.6,9.4,0.351,5.4
"120",9.6,26,5.417,5.32,13.4,54.5,344,483,49,12423,25.4,747,49,49,3.7,2655.157977,181181744,9.8,9.7,0.525,10
"123",2.9,30,3.55,3.74,6,66.4,161,352,72,386,25.4,433,72,72,0.1,1431.244865,18938513,19.2,19.6,0.548,8.1
"124",3.9,39,2.469,19.37,5.5,77.8,118,1,73,0,57.8,1,72,73,0.1,13134.4367,3969249,1.9,1.8,0.785,13
"126",9.9,27,2.446,15.43,6.5,74,146,2,93,0,5.2,3,89,93,0.2,419.367724,6639119,2,1.9,0.692,12.3
"127",4.9,36,2.27,13.91,6.7,75.5,123,8,9,4,55.6,10,88,9,0.1,63.343259,31376671,1.1,1.1,0.737,13.4
"128",3.2,35,2.58,7.25,5.7,68.5,211,52,6,619,25.4,66,79,6,0.1,2878.33837,11716359,1,9.7,0.679,11.7
"129",15.8,63,1.42,10.64,4.8,77.5,117,2,96,0,61.7,2,92,98,0.1,12565.9876,37986412,1.9,2,0.852,16.4
"130",13.8,64,1.288,12.3,9.7,81.1,76,0,98,8,61.6,0,98,98,0.1,1922.681,135876,0.7,0.5,0.841,16.6
"135",11.6,46,1.62,10.67,5.3,75,133,2,9,4,6.7,2,89,89,0.1,8958.788593,19815481,2.5,2.7,0.798,14.7
"137",6.8,54,4.1,7.91,2.7,66.1,227,11,98,1,21.4,15,99,98,0.4,71.348397,11629553,5.7,5.7,0.493,10.8
"141",2.3,42,4.35,4.94,12.2,67.5,19,0,96,0,3.9,0,96,96,0.2,1624.63963,195553,5.5,5.3,0.565,11.2
"143",6.2,44,4.65,4.69,48,66.7,188,19,89,58,24.3,26,85,89,0.3,98.7256145,14976994,9.5,9.3,0.491,9.5
"144",15,40,1.461,11.92,16,75.6,121,1,94,383,6,1,95,95,0.1,5237.255334,795383,2,2,0.775,14.4
"145",9.4,55,2.46,10.03,4.1,73.2,168,0,98,0,37.4,0,97,97,0.1,1539.464,93419,5.7,6,0.781,14.1
"146",9.3,29,4.319,7.91,9.1,51,413,22,86,607,24.4,30,86,86,0.5,587.538233,723725,7.4,7.3,0.431,9.5
"152",11.8,44,2.414,13.34,27.6,62.9,328,42,75,17,51.1,52,75,75,3.6,5769.77258,5511976.68,4.4,5.3,0.665,13
"154",8.1,58,1.33,14.83,17.1,82.8,56,1,97,115,66.6,1,97,97,0.1,25683.84565,46447697,0.6,0.5,0.882,17.7
"155",14.8,37,2.21,8.4,4.5,74.9,138,3,99,1568,23.4,3,99,99,0.1,3844.89123,2966,15.1,15,0.764,14
"157",23.8,36,2.43,10.85,9.1,71.6,176,0,89,0,58.3,0,89,89,0.4,8818.982566,55328,3.5,3.5,0.723,12.7
"158",15.7,89,1.85,18.4,6.6,82.4,53,0,67,22,59.5,0,98,98,0.1,5585.25847,9799186,1.5,1.4,0.909,15.9
"161",2.5,26,3.607,6.41,2.4,69.7,161,10,96,3,4.7,11,96,96,0.2,918.6771543,8548651,3.6,3.7,0.625,11.3
"162",14.6,38,1.535,14.79,0.7,74.9,148,8,99,154,33.6,9,99,99,0.1,5814.863134,686576,7.7,7.7,0.738,13.6
"163",4.6,28,4.1,4.51,4.4,68.3,152,2,76,43,17.4,2,75,76,0.1,1161.76935,124977,1.9,11.1,0.603,12.5
"164",9.4,32,4.351,4.16,6.9,59.9,287,13,88,20,24.3,20,88,88,1,551.138346,741682,6.5,6.2,0.484,12
"166",13.6,39,1.73,8.31,4.5,71.2,17,0,9,0,47.1,0,88,96,0.3,17321.83373,13692,5.7,5.9,0.779,12.7
"167",3.4,38,2.2,13.7,15.9,75.3,1,3,98,16,61.2,3,98,98,0.1,3828.91589,11273661,6.5,6.4,0.723,14.6
"168",7.3,42,2.08,9.69,11.2,75.8,16,15,97,342,66.1,18,97,97,0.1,1979.52569,78271472,4.9,4.8,0.764,14.5
"169",7.2,18,2.785,8.71,11,66.3,215,6,99,0,48.6,7,99,99,0.1,6432.668768,5565284,3.3,3.3,0.688,10.8
"170",9.9,25,5.01,5.14,9.4,62.3,291,66,78,478,18.5,93,82,78,3.1,693.8963829,414487,5.6,5.6,0.488,10
"171",23.1,27,1.444,8.57,9.5,71.3,195,4,22,105,61.3,5,51,23,0.2,2124.662666,4515429,2.3,2.4,0.748,15.3
"176",19.4,74,1.98,19.82,7.3,77,116,0,95,0,64,0,95,95,0.1,15524.84247,3431552,1.5,1.4,0.794,15.5
"177",7.4,19,2.43,10.15,4.9,69.4,184,15,99,22,44.7,17,99,99,0.1,2137.576852,312989,3,3.1,0.697,12.1
"182",6.1,38,4.656,7.38,15,61.8,33,27,9,9,23.4,40,9,9,4.1,1313.889646,161587,6.3,6.1,0.576,12.5
"183",10.6,21,3.626,7.56,11.3,67,336,22,87,0,31.8,32,88,87,6.2,118.69383,15777451,5.6,5.5,0.507,10.3


==> supp/datasets/qMMlasso/forestfires.csv <==
X,Y,month,day,FFMC,DMC,DC,ISI,temp,RH,wind,rain,area
7,5,mar,fri,86.2,26.2,94.3,5.1,8.2,51,6.7,0,0
7,4,oct,tue,90.6,35.4,669.1,6.7,18,33,0.9,0,0
7,4,oct,sat,90.6,43.7,686.9,6.7,14.6,33,1.3,0,0
8,6,mar,fri,91.7,33.3,77.5,9,8.3,97,4,0.2,0
8,6,mar,sun,89.3,51.3,102.2,9.6,11.4,99,1.8,0,0
8,6,aug,sun,92.3,85.3,488,14.7,22.2,29,5.4,0,0
8,6,aug,mon,92.3,88.9,495.6,8.5,24.1,27,3.1,0,0
8,6,aug,mon,91.5,145.4,608.2,10.7,8,86,2.2,0,0
8,6,sep,tue,91,129.5,692.6,7,13.1,63,5.4,0,0
7,5,sep,sat,92.5,88,698.6,7.1,22.8,40,4,0,0
7,5,sep,sat,92.5,88,698.6,7.1,17.8,51,7.2,0,0
7,5,sep,sat,92.8,73.2,713,22.6,19.3,38,4,0,0
6,5,aug,fri,63.5,70.8,665.3,0.8,17,72,6.7,0,0
6,5,sep,mon,90.9,126.5,686.5,7,21.3,42,2.2,0,0
6,5,sep,wed,92.9,133.3,699.6,9.2,26.4,21,4.5,0,0
6,5,sep,fri,93.3,141.2,713.9,13.9,22.9,44,5.4,0,0
5,5,mar,sat,91.7,35.8,80.8,7.8,15.1,27,5.4,0,0
8,5,oct,mon,84.9,32.8,664.2,3,16.7,47,4.9,0,0
6,4,mar,wed,89.2,27.9,70.8,6.3,15.9,35,4,0,0
6,4,apr,sat,86.3,27.4,97.1,5.1,9.3,44,4.5,0,0
6,4,sep,tue,91,129.5,692.6,7,18.3,40,2.7,0,0
5,4,sep,mon,91.8,78.5,724.3,9.2,19.1,38,2.7,0,0
7,4,jun,sun,94.3,96.3,200,56.1,21,44,4.5,0,0
7,4,aug,sat,90.2,110.9,537.4,6.2,19.5,43,5.8,0,0
7,4,aug,sat,93.5,139.4,594.2,20.3,23.7,32,5.8,0,0
7,4,aug,sun,91.4,142.4,601.4,10.6,16.3,60,5.4,0,0
7,4,sep,fri,92.4,117.9,668,12.2,19,34,5.8,0,0
7,4,sep,mon,90.9,126.5,686.5,7,19.4,48,1.3,0,0
6,3,sep,sat,93.4,145.4,721.4,8.1,30.2,24,2.7,0,0
6,3,sep,sun,93.5,149.3,728.6,8.1,22.8,39,3.6,0,0
6,3,sep,fri,94.3,85.1,692.3,15.9,25.4,24,3.6,0,0
6,3,sep,mon,88.6,91.8,709.9,7.1,11.2,78,7.6,0,0
6,3,sep,fri,88.6,69.7,706.8,5.8,20.6,37,1.8,0,0
6,3,sep,sun,91.7,75.6,718.3,7.8,17.7,39,3.6,0,0
6,3,sep,mon,91.8,78.5,724.3,9.2,21.2,32,2.7,0,0
6,3,sep,tue,90.3,80.7,730.2,6.3,18.2,62,4.5,0,0
6,3,oct,tue,90.6,35.4,669.1,6.7,21.7,24,4.5,0,0
7,4,oct,fri,90,41.5,682.6,8.7,11.3,60,5.4,0,0
7,3,oct,sat,90.6,43.7,686.9,6.7,17.8,27,4,0,0
4,4,mar,tue,88.1,25.7,67.6,3.8,14.1,43,2.7,0,0
4,4,jul,tue,79.5,60.6,366.7,1.5,23.3,37,3.1,0,0
4,4,aug,sat,90.2,96.9,624.2,8.9,18.4,42,6.7,0,0
4,4,aug,tue,94.8,108.3,647.1,17,16.6,54,5.4,0,0
4,4,sep,sat,92.5,88,698.6,7.1,19.6,48,2.7,0,0
4,4,sep,wed,90.1,82.9,735.7,6.2,12.9,74,4.9,0,0
5,6,sep,wed,94.3,85.1,692.3,15.9,25.9,24,4,0,0
5,6,sep,mon,90.9,126.5,686.5,7,14.7,70,3.6,0,0
6,6,jul,mon,94.2,62.3,442.9,11,23,36,3.1,0,0
4,4,mar,mon,87.2,23.9,64.7,4.1,11.8,35,1.8,0,0
4,4,mar,mon,87.6,52.2,103.8,5,11,46,5.8,0,0
4,4,sep,thu,92.9,137,706.4,9.2,20.8,17,1.3,0,0
4,3,aug,sun,90.2,99.6,631.2,6.3,21.5,34,2.2,0,0
4,3,aug,wed,92.1,111.2,654.1,9.6,20.4,42,4.9,0,0
4,3,aug,wed,92.1,111.2,654.1,9.6,20.4,42,4.9,0,0
4,3,aug,thu,91.7,114.3,661.3,6.3,17.6,45,3.6,0,0
4,3,sep,thu,92.9,137,706.4,9.2,27.7,24,2.2,0,0
4,3,sep,tue,90.3,80.7,730.2,6.3,17.8,63,4.9,0,0
4,3,oct,sun,92.6,46.5,691.8,8.8,13.8,50,2.7,0,0
2,2,feb,mon,84,9.3,34,2.1,13.9,40,5.4,0,0
2,2,feb,fri,86.6,13.2,43,5.3,12.3,51,0.9,0,0
2,2,mar,sun,89.3,51.3,102.2,9.6,11.5,39,5.8,0,0
2,2,mar,sun,89.3,51.3,102.2,9.6,5.5,59,6.3,0,0
2,2,aug,thu,93,75.3,466.6,7.7,18.8,35,4.9,0,0
2,2,aug,sun,90.2,99.6,631.2,6.3,20.8,33,2.7,0,0
2,2,aug,mon,91.1,103.2,638.8,5.8,23.1,31,3.1,0,0
2,2,aug,thu,91.7,114.3,661.3,6.3,18.6,44,4.5,0,0
2,2,sep,fri,92.4,117.9,668,12.2,23,37,4.5,0,0
2,2,sep,fri,92.4,117.9,668,12.2,19.6,33,5.4,0,0
2,2,sep,fri,92.4,117.9,668,12.2,19.6,33,6.3,0,0
4,5,mar,fri,91.7,33.3,77.5,9,17.2,26,4.5,0,0
4,5,mar,fri,91.2,48.3,97.8,12.5,15.8,27,7.6,0,0
4,5,sep,fri,94.3,85.1,692.3,15.9,17.7,37,3.6,0,0
5,4,mar,fri,91.7,33.3,77.5,9,15.6,25,6.3,0,0
5,4,aug,tue,88.8,147.3,614.5,9,17.3,43,4.5,0,0
5,4,sep,fri,93.3,141.2,713.9,13.9,27.6,30,1.3,0,0
9,9,feb,thu,84.2,6.8,26.6,7.7,6.7,79,3.1,0,0
9,9,feb,fri,86.6,13.2,43,5.3,15.7,43,3.1,0,0
1,3,mar,mon,87.6,52.2,103.8,5,8.3,72,3.1,0,0
1,2,aug,fri,90.1,108,529.8,12.5,14.7,66,2.7,0,0
1,2,aug,tue,91,121.2,561.6,7,21.6,19,6.7,0,0
1,2,aug,sun,91.4,142.4,601.4,10.6,19.5,39,6.3,0,0
1,2,aug,sun,90.2,99.6,631.2,6.3,17.9,44,2.2,0,0
1,2,aug,tue,94.8,108.3,647.1,17,18.6,51,4.5,0,0
1,2,aug,wed,92.1,111.2,654.1,9.6,16.6,47,0.9,0,0
1,2,aug,thu,91.7,114.3,661.3,6.3,20.2,45,3.6,0,0
1,2,sep,thu,92.9,137,706.4,9.2,21.5,15,0.9,0,0
1,2,sep,thu,92.9,137,706.4,9.2,25.4,27,2.2,0,0
1,2,sep,thu,92.9,137,706.4,9.2,22.4,34,2.2,0,0
1,2,sep,sun,93.5,149.3,728.6,8.1,25.3,36,3.6,0,0
6,5,mar,sat,91.7,35.8,80.8,7.8,17.4,25,4.9,0,0
6,5,aug,sat,90.2,96.9,624.2,8.9,14.7,59,5.8,0,0
8,6,mar,fri,91.7,35.8,80.8,7.8,17.4,24,5.4,0,0
8,6,aug,sun,92.3,85.3,488,14.7,20.8,32,6.3,0,0
8,6,aug,sun,91.4,142.4,601.4,10.6,18.2,43,4.9,0,0
8,6,aug,mon,91.1,103.2,638.8,5.8,23.4,22,2.7,0,0
4,4,sep,sun,89.7,90,704.4,4.8,17.8,64,1.3,0,0
3,4,feb,sat,83.9,8,30.2,2.6,12.7,48,1.8,0,0
3,4,mar,sat,69,2.4,15.5,0.7,17.4,24,5.4,0,0
3,4,aug,sun,91.4,142.4,601.4,10.6,11.6,87,4.5,0,0
3,4,aug,sun,91.4,142.4,601.4,10.6,19.8,39,5.4,0,0
3,4,aug,sun,91.4,142.4,601.4,10.6,19.8,39,5.4,0,0
3,4,aug,tue,88.8,147.3,614.5,9,14.4,66,5.4,0,0
2,4,aug,tue,94.8,108.3,647.1,17,20.1,40,4,0,0
2,4,sep,sat,92.5,121.1,674.4,8.6,24.1,29,4.5,0,0
2,4,jan,sat,82.1,3.7,9.3,2.9,5.3,78,3.1,0,0
4,5,mar,fri,85.9,19.5,57.3,2.8,12.7,52,6.3,0,0
4,5,mar,thu,91.4,30.7,74.3,7.5,18.2,29,3.1,0,0
4,5,aug,sun,90.2,99.6,631.2,6.3,21.4,33,3.1,0,0
4,5,sep,sat,92.5,88,698.6,7.1,20.3,45,3.1,0,0
4,5,sep,mon,88.6,91.8,709.9,7.1,17.4,56,5.4,0,0
4,4,mar,fri,85.9,19.5,57.3,2.8,13.7,43,5.8,0,0
3,4,mar,fri,91.7,33.3,77.5,9,18.8,18,4.5,0,0
3,4,sep,sun,89.7,90,704.4,4.8,22.8,39,3.6,0,0
3,4,sep,mon,91.8,78.5,724.3,9.2,18.9,35,2.7,0,0
3,4,mar,tue,88.1,25.7,67.6,3.8,15.8,27,7.6,0,0
3,5,mar,tue,88.1,25.7,67.6,3.8,15.5,27,6.3,0,0
3,4,mar,sat,91.7,35.8,80.8,7.8,11.6,30,6.3,0,0
3,4,mar,sat,91.7,35.8,80.8,7.8,15.2,27,4.9,0,0
3,4,mar,mon,90.1,39.7,86.6,6.2,10.6,30,4,0,0
3,4,aug,thu,93,75.3,466.6,7.7,19.6,36,3.1,0,0
3,4,aug,mon,91.5,145.4,608.2,10.7,10.3,74,2.2,0,0
3,4,aug,mon,91.5,145.4,608.2,10.7,17.1,43,5.4,0,0
3,4,sep,sun,92.4,124.1,680.7,8.5,22.5,42,5.4,0,0
3,4,sep,tue,84.4,73.4,671.9,3.2,17.9,45,3.1,0,0
3,4,sep,fri,94.3,85.1,692.3,15.9,19.8,50,5.4,0,0
3,4,oct,sun,92.6,46.5,691.8,8.8,20.6,24,5.4,0,0
3,5,mar,mon,87.6,52.2,103.8,5,9,49,2.2,0,0
3,5,sep,fri,93.5,149.3,728.6,8.1,17.2,43,3.1,0,0
3,5,oct,wed,91.4,37.9,673.8,5.2,15.9,46,3.6,0,0
2,5,oct,sun,92.6,46.5,691.8,8.8,15.4,35,0.9,0,0
4,6,feb,sat,68.2,21.5,87.2,0.8,15.4,40,2.7,0,0
4,6,mar,mon,87.2,23.9,64.7,4.1,14,39,3.1,0,0
4,6,mar,sun,89.3,51.3,102.2,9.6,10.6,46,4.9,0,0
4,6,sep,thu,93.7,80.9,685.2,17.9,17.6,42,3.1,0,0
3,5,mar,tue,88.1,25.7,67.6,3.8,14.9,38,2.7,0,0
3,5,aug,sat,93.5,139.4,594.2,20.3,17.6,52,5.8,0,0
3,6,sep,sun,92.4,124.1,680.7,8.5,17.2,58,1.3,0,0
3,6,sep,mon,90.9,126.5,686.5,7,15.6,66,3.1,0,0
9,9,jul,tue,85.8,48.3,313.4,3.9,18,42,2.7,0,0.36
1,4,sep,tue,91,129.5,692.6,7,21.7,38,2.2,0,0.43
2,5,sep,mon,90.9,126.5,686.5,7,21.9,39,1.8,0,0.47
1,2,aug,wed,95.5,99.9,513.3,13.2,23.3,31,4.5,0,0.55
8,6,aug,fri,90.1,108,529.8,12.5,21.2,51,8.9,0,0.61
1,2,jul,sat,90,51.3,296.3,8.7,16.6,53,5.4,0,0.71
2,5,aug,wed,95.5,99.9,513.3,13.2,23.8,32,5.4,0,0.77
6,5,aug,thu,95.2,131.7,578.8,10.4,27.4,22,4,0,0.9
5,4,mar,mon,90.1,39.7,86.6,6.2,13.2,40,5.4,0,0.95
8,3,sep,tue,84.4,73.4,671.9,3.2,24.2,28,3.6,0,0.96
2,2,aug,tue,94.8,108.3,647.1,17,17.4,43,6.7,0,1.07
8,6,sep,thu,93.7,80.9,685.2,17.9,23.7,25,4.5,0,1.12
6,5,jun,fri,92.5,56.4,433.3,7.1,23.2,39,5.4,0,1.19
9,9,jul,sun,90.1,68.6,355.2,7.2,24.8,29,2.2,0,1.36
3,4,jul,sat,90.1,51.2,424.1,6.2,24.6,43,1.8,0,1.43
5,4,sep,fri,94.3,85.1,692.3,15.9,20.1,47,4.9,0,1.46
1,5,sep,sat,93.4,145.4,721.4,8.1,29.6,27,2.7,0,1.46
7,4,aug,sun,94.8,108.3,647.1,17,16.4,47,1.3,0,1.56
2,4,sep,sat,93.4,145.4,721.4,8.1,28.6,27,2.2,0,1.61
2,2,aug,wed,92.1,111.2,654.1,9.6,18.4,45,3.6,0,1.63
2,4,aug,wed,92.1,111.2,654.1,9.6,20.5,35,4,0,1.64
7,4,sep,fri,92.4,117.9,668,12.2,19,34,5.8,0,1.69
7,4,mar,mon,90.1,39.7,86.6,6.2,16.1,29,3.1,0,1.75
6,4,aug,thu,95.2,131.7,578.8,10.4,20.3,41,4,0,1.9
6,3,mar,sat,90.6,50.1,100.4,7.8,15.2,31,8.5,0,1.94
8,6,sep,sat,92.5,121.1,674.4,8.6,17.8,56,1.8,0,1.95
8,5,sep,sun,89.7,90,704.4,4.8,17.8,67,2.2,0,2.01
6,5,mar,thu,84.9,18.2,55,3,5.3,70,4.5,0,2.14
6,5,aug,wed,92.1,111.2,654.1,9.6,16.6,47,0.9,0,2.29
6,5,aug,wed,96,127.1,570.5,16.5,23.4,33,4.5,0,2.51
6,5,mar,fri,91.2,48.3,97.8,12.5,14.6,26,9.4,0,2.53
8,6,aug,thu,95.2,131.7,578.8,10.4,20.7,45,2.2,0,2.55
5,4,sep,wed,92.9,133.3,699.6,9.2,21.9,35,1.8,0,2.57
8,6,aug,wed,85.6,90.4,609.6,6.6,17.4,50,4,0,2.69
7,4,aug,sun,91.4,142.4,601.4,10.6,20.1,39,5.4,0,2.74
4,4,sep,mon,90.9,126.5,686.5,7,17.7,39,2.2,0,3.07
1,4,aug,sat,90.2,96.9,624.2,8.9,14.2,53,1.8,0,3.5
1,4,aug,sat,90.2,96.9,624.2,8.9,20.3,39,4.9,0,4.53
6,5,apr,thu,81.5,9.1,55.2,2.7,5.8,54,5.8,0,4.61
2,5,aug,sun,90.2,99.6,631.2,6.3,19.2,44,2.7,0,4.69
2,5,sep,wed,90.1,82.9,735.7,6.2,18.3,45,2.2,0,4.88
8,6,aug,tue,88.8,147.3,614.5,9,14.4,66,5.4,0,5.23
1,3,sep,sun,92.4,124.1,680.7,8.5,23.9,32,6.7,0,5.33
8,6,oct,mon,84.9,32.8,664.2,3,19.1,32,4,0,5.44
5,4,feb,sun,86.8,15.6,48.3,3.9,12.4,53,2.2,0,6.38
7,4,oct,mon,91.7,48.5,696.1,11.1,16.8,45,4.5,0,6.83
8,6,aug,fri,93.9,135.7,586.7,15.1,20.8,34,4.9,0,6.96
2,5,sep,tue,91,129.5,692.6,7,17.6,46,3.1,0,7.04
8,6,mar,sun,89.3,51.3,102.2,9.6,11.5,39,5.8,0,7.19
1,5,sep,mon,90.9,126.5,686.5,7,21,42,2.2,0,7.3
6,4,mar,sat,90.8,41.9,89.4,7.9,13.3,42,0.9,0,7.4
7,4,mar,sun,90.7,44,92.4,5.5,11.5,60,4,0,8.24
6,5,mar,fri,91.2,48.3,97.8,12.5,11.7,33,4,0,8.31
2,5,aug,thu,95.2,131.7,578.8,10.4,24.2,28,2.7,0,8.68
2,2,aug,tue,94.8,108.3,647.1,17,24.6,22,4.5,0,8.71
4,5,sep,wed,92.9,133.3,699.6,9.2,24.3,25,4,0,9.41
2,2,aug,tue,94.8,108.3,647.1,17,24.6,22,4.5,0,10.01
2,5,aug,fri,93.9,135.7,586.7,15.1,23.5,36,5.4,0,10.02
6,5,apr,thu,81.5,9.1,55.2,2.7,5.8,54,5.8,0,10.93
4,5,sep,thu,92.9,137,706.4,9.2,21.5,15,0.9,0,11.06
3,4,sep,tue,91,129.5,692.6,7,13.9,59,6.3,0,11.24
2,4,sep,mon,63.5,70.8,665.3,0.8,22.6,38,3.6,0,11.32
1,5,sep,tue,91,129.5,692.6,7,21.6,33,2.2,0,11.53
6,5,mar,sun,90.1,37.6,83.7,7.2,12.4,54,3.6,0,12.1
7,4,feb,sun,83.9,8.7,32.1,2.1,8.8,68,2.2,0,13.05
8,6,oct,wed,91.4,37.9,673.8,5.2,20.2,37,2.7,0,13.7
5,6,mar,sat,90.6,50.1,100.4,7.8,15.1,64,4,0,13.99
4,5,sep,thu,92.9,137,706.4,9.2,22.1,34,1.8,0,14.57
2,2,aug,sat,93.5,139.4,594.2,20.3,22.9,31,7.2,0,15.45
7,5,sep,tue,91,129.5,692.6,7,20.7,37,2.2,0,17.2
6,5,sep,fri,92.4,117.9,668,12.2,19.6,33,6.3,0,19.23
8,3,sep,thu,93.7,80.9,685.2,17.9,23.2,26,4.9,0,23.41
4,4,oct,sat,90.6,43.7,686.9,6.7,18.4,25,3.1,0,24.23
7,4,aug,sat,93.5,139.4,594.2,20.3,5.1,96,5.8,0,26
7,4,sep,fri,94.3,85.1,692.3,15.9,20.1,47,4.9,0,26.13
7,3,mar,mon,87.6,52.2,103.8,5,11,46,5.8,0,27.35
4,4,mar,sat,91.7,35.8,80.8,7.8,17,27,4.9,0,28.66
4,4,mar,sat,91.7,35.8,80.8,7.8,17,27,4.9,0,28.66
4,4,sep,sun,92.4,124.1,680.7,8.5,16.9,60,1.3,0,29.48
1,3,sep,mon,88.6,91.8,709.9,7.1,12.4,73,6.3,0,30.32
4,5,sep,wed,92.9,133.3,699.6,9.2,19.4,19,1.3,0,31.72
6,5,mar,mon,90.1,39.7,86.6,6.2,15.2,27,3.1,0,31.86
8,6,aug,sun,90.2,99.6,631.2,6.3,16.2,59,3.1,0,32.07
3,4,sep,fri,93.3,141.2,713.9,13.9,18.6,49,3.6,0,35.88
4,3,mar,mon,87.6,52.2,103.8,5,11,46,5.8,0,36.85
2,2,jul,fri,88.3,150.3,309.9,6.8,13.4,79,3.6,0,37.02
7,4,sep,wed,90.1,82.9,735.7,6.2,15.4,57,4.5,0,37.71
4,4,sep,sun,93.5,149.3,728.6,8.1,22.9,39,4.9,0,48.55
7,5,oct,mon,91.7,48.5,696.1,11.1,16.1,44,4,0,49.37
8,6,aug,sat,92.2,81.8,480.8,11.9,20.1,34,4.5,0,58.3
4,6,sep,sun,93.5,149.3,728.6,8.1,28.3,26,3.1,0,64.1
8,6,aug,sat,92.2,81.8,480.8,11.9,16.4,43,4,0,71.3
4,4,sep,wed,92.9,133.3,699.6,9.2,26.4,21,4.5,0,88.49
1,5,sep,sun,93.5,149.3,728.6,8.1,27.8,27,3.1,0,95.18
6,4,sep,tue,91,129.5,692.6,7,18.7,43,2.7,0,103.39
9,4,sep,tue,84.4,73.4,671.9,3.2,24.3,36,3.1,0,105.66
4,5,sep,sat,92.5,121.1,674.4,8.6,17.7,25,3.1,0,154.88
8,6,aug,sun,91.4,142.4,601.4,10.6,19.6,41,5.8,0,196.48
2,2,sep,sat,92.5,121.1,674.4,8.6,18.2,46,1.8,0,200.94
1,2,sep,tue,91,129.5,692.6,7,18.8,40,2.2,0,212.88
6,5,sep,sat,92.5,121.1,674.4,8.6,25.1,27,4,0,1090.84
7,5,apr,sun,81.9,3,7.9,3.5,13.4,75,1.8,0,0
6,3,apr,wed,88,17.2,43.5,3.8,15.2,51,2.7,0,0
4,4,apr,fri,83,23.3,85.3,2.3,16.7,20,3.1,0,0
2,4,aug,sun,94.2,122.3,589.9,12.9,15.4,66,4,0,10.13
7,4,aug,sun,91.8,175.1,700.7,13.8,21.9,73,7.6,1,0
2,4,aug,sun,91.8,175.1,700.7,13.8,22.4,54,7.6,0,2.87
3,4,aug,sun,91.8,175.1,700.7,13.8,26.8,38,6.3,0,0.76
5,4,aug,sun,91.8,175.1,700.7,13.8,25.7,39,5.4,0,0.09
2,4,aug,wed,92.2,91.6,503.6,9.6,20.7,70,2.2,0,0.75
8,6,aug,wed,93.1,157.3,666.7,13.5,28.7,28,2.7,0,0
3,4,aug,wed,93.1,157.3,666.7,13.5,21.7,40,0.4,0,2.47
8,5,aug,wed,93.1,157.3,666.7,13.5,26.8,25,3.1,0,0.68
8,5,aug,wed,93.1,157.3,666.7,13.5,24,36,3.1,0,0.24
6,5,aug,wed,93.1,157.3,666.7,13.5,22.1,37,3.6,0,0.21
7,4,aug,thu,91.9,109.2,565.5,8,21.4,38,2.7,0,1.52
6,3,aug,thu,91.6,138.1,621.7,6.3,18.9,41,3.1,0,10.34
2,5,aug,thu,87.5,77,694.8,5,22.3,46,4,0,0
8,6,aug,sat,94.2,117.2,581.1,11,23.9,41,2.2,0,8.02
4,3,aug,sat,94.2,117.2,581.1,11,21.4,44,2.7,0,0.68
3,4,aug,sat,91.8,170.9,692.3,13.7,20.6,59,0.9,0,0
7,4,aug,sat,91.8,170.9,692.3,13.7,23.7,40,1.8,0,1.38
2,4,aug,mon,93.6,97.9,542,14.4,28.3,32,4,0,8.85
3,4,aug,fri,91.6,112.4,573,8.9,11.2,84,7.6,0,3.3
2,4,aug,fri,91.6,112.4,573,8.9,21.4,42,3.1,0,4.25
6,3,aug,fri,91.1,141.1,629.1,7.1,19.3,39,3.6,0,1.56
4,4,aug,fri,94.3,167.6,684.4,13,21.8,53,3.1,0,6.54
4,4,aug,tue,93.7,102.2,550.3,14.6,22.1,54,7.6,0,0.79
6,5,aug,tue,94.3,131.7,607.1,22.7,19.4,55,4,0,0.17
2,2,aug,tue,92.1,152.6,658.2,14.3,23.7,24,3.1,0,0
3,4,aug,tue,92.1,152.6,658.2,14.3,21,32,3.1,0,0
4,4,aug,tue,92.1,152.6,658.2,14.3,19.1,53,2.7,0,4.4
2,2,aug,tue,92.1,152.6,658.2,14.3,21.8,56,3.1,0,0.52
8,6,aug,tue,92.1,152.6,658.2,14.3,20.1,58,4.5,0,9.27
2,5,aug,tue,92.1,152.6,658.2,14.3,20.2,47,4,0,3.09
4,6,dec,sun,84.4,27.2,353.5,6.8,4.8,57,8.5,0,8.98
8,6,dec,wed,84,27.8,354.6,5.3,5.1,61,8,0,11.19
4,6,dec,thu,84.6,26.4,352,2,5.1,61,4.9,0,5.38
4,4,dec,mon,85.4,25.4,349.7,2.6,4.6,21,8.5,0,17.85
3,4,dec,mon,85.4,25.4,349.7,2.6,4.6,21,8.5,0,10.73
4,4,dec,mon,85.4,25.4,349.7,2.6,4.6,21,8.5,0,22.03
4,4,dec,mon,85.4,25.4,349.7,2.6,4.6,21,8.5,0,9.77
4,6,dec,fri,84.7,26.7,352.6,4.1,2.2,59,4.9,0,9.27
6,5,dec,tue,85.4,25.4,349.7,2.6,5.1,24,8.5,0,24.77
6,3,feb,sun,84.9,27.5,353.5,3.4,4.2,51,4,0,0
3,4,feb,wed,86.9,6.6,18.7,3.2,8.8,35,3.1,0,1.1
5,4,feb,fri,85.2,4.9,15.8,6.3,7.5,46,8,0,24.24
2,5,jul,sun,93.9,169.7,411.8,12.3,23.4,40,6.3,0,0
7,6,jul,wed,91.2,183.1,437.7,12.5,12.6,90,7.6,0.2,0
7,4,jul,sat,91.6,104.2,474.9,9,22.1,49,2.7,0,0
7,4,jul,sat,91.6,104.2,474.9,9,24.2,32,1.8,0,0
7,4,jul,sat,91.6,104.2,474.9,9,24.3,30,1.8,0,0
2,5,jul,sat,91.6,104.2,474.9,9,18.7,53,1.8,0,0
9,4,jul,sat,91.6,104.2,474.9,9,25.3,39,0.9,0,8
4,5,jul,fri,91.6,100.2,466.3,6.3,22.9,40,1.3,0,2.64
7,6,jul,tue,93.1,180.4,430.8,11,26.9,28,5.4,0,86.45
8,6,jul,tue,92.3,88.8,440.9,8.5,17.1,67,3.6,0,6.57
7,5,jun,sun,93.1,180.4,430.8,11,22.2,48,1.3,0,0
6,4,jun,sun,90.4,89.5,290.8,6.4,14.3,46,1.8,0,0.9
8,6,jun,sun,90.4,89.5,290.8,6.4,15.4,45,2.2,0,0
8,6,jun,wed,91.2,147.8,377.2,12.7,19.6,43,4.9,0,0
6,5,jun,sat,53.4,71,233.8,0.4,10.6,90,2.7,0,0
6,5,jun,mon,90.4,93.3,298.1,7.5,20.7,25,4.9,0,0
6,5,jun,mon,90.4,93.3,298.1,7.5,19.1,39,5.4,0,3.52
3,6,jun,fri,91.1,94.1,232.1,7.1,19.2,38,4.5,0,0
3,6,jun,fri,91.1,94.1,232.1,7.1,19.2,38,4.5,0,0
6,5,may,sat,85.1,28,113.8,3.5,11.3,94,4.9,0,0
1,4,sep,sun,89.6,84.1,714.3,5.7,19,52,2.2,0,0
7,4,sep,sun,89.6,84.1,714.3,5.7,17.1,53,5.4,0,0.41
3,4,sep,sun,89.6,84.1,714.3,5.7,23.8,35,3.6,0,5.18
2,4,sep,sun,92.4,105.8,758.1,9.9,16,45,1.8,0,0
2,4,sep,sun,92.4,105.8,758.1,9.9,24.9,27,2.2,0,0
7,4,sep,sun,92.4,105.8,758.1,9.9,25.3,27,2.7,0,0
6,3,sep,sun,92.4,105.8,758.1,9.9,24.8,28,1.8,0,14.29
2,4,sep,sun,50.4,46.2,706.6,0.4,12.2,78,6.3,0,0
6,5,sep,wed,92.6,115.4,777.1,8.8,24.3,27,4.9,0,0
4,4,sep,wed,92.6,115.4,777.1,8.8,19.7,41,1.8,0,1.58
3,4,sep,wed,91.2,134.7,817.5,7.2,18.5,30,2.7,0,0
4,5,sep,thu,92.4,96.2,739.4,8.6,18.6,24,5.8,0,0
4,4,sep,thu,92.4,96.2,739.4,8.6,19.2,24,4.9,0,3.78
6,5,sep,thu,92.8,119,783.5,7.5,21.6,27,2.2,0,0
5,4,sep,thu,92.8,119,783.5,7.5,21.6,28,6.3,0,4.41
6,3,sep,thu,92.8,119,783.5,7.5,18.9,34,7.2,0,34.36
1,4,sep,thu,92.8,119,783.5,7.5,16.8,28,4,0,7.21
6,5,sep,thu,92.8,119,783.5,7.5,16.8,28,4,0,1.01
3,5,sep,thu,90.7,136.9,822.8,6.8,12.9,39,2.7,0,2.18
6,5,sep,thu,88.1,53.3,726.9,5.4,13.7,56,1.8,0,4.42
1,4,sep,sat,92.2,102.3,751.5,8.4,24.2,27,3.1,0,0
5,4,sep,sat,92.2,102.3,751.5,8.4,24.1,27,3.1,0,0
6,5,sep,sat,92.2,102.3,751.5,8.4,21.2,32,2.2,0,0
6,5,sep,sat,92.2,102.3,751.5,8.4,19.7,35,1.8,0,0
4,3,sep,sat,92.2,102.3,751.5,8.4,23.5,27,4,0,3.33
3,3,sep,sat,92.2,102.3,751.5,8.4,24.2,27,3.1,0,6.58
7,4,sep,sat,91.2,124.4,795.3,8.5,21.5,28,4.5,0,15.64
4,4,sep,sat,91.2,124.4,795.3,8.5,17.1,41,2.2,0,11.22
1,4,sep,mon,92.1,87.7,721.1,9.5,18.1,54,3.1,0,2.13
2,3,sep,mon,91.6,108.4,764,6.2,18,51,5.4,0,0
4,3,sep,mon,91.6,108.4,764,6.2,9.8,86,1.8,0,0
7,4,sep,mon,91.6,108.4,764,6.2,19.3,44,2.2,0,0
6,3,sep,mon,91.6,108.4,764,6.2,23,34,2.2,0,56.04
8,6,sep,mon,91.6,108.4,764,6.2,22.7,35,2.2,0,7.48
2,4,sep,mon,91.6,108.4,764,6.2,20.4,41,1.8,0,1.47
2,5,sep,mon,91.6,108.4,764,6.2,19.3,44,2.2,0,3.93
8,6,sep,mon,91.9,111.7,770.3,6.5,15.7,51,2.2,0,0
6,3,sep,mon,91.5,130.1,807.1,7.5,20.6,37,1.8,0,0
8,6,sep,mon,91.5,130.1,807.1,7.5,15.9,51,4.5,0,2.18
6,3,sep,mon,91.5,130.1,807.1,7.5,12.2,66,4.9,0,6.1
2,2,sep,mon,91.5,130.1,807.1,7.5,16.8,43,3.1,0,5.83
1,4,sep,mon,91.5,130.1,807.1,7.5,21.3,35,2.2,0,28.19
5,4,sep,fri,92.1,99,745.3,9.6,10.1,75,3.6,0,0
3,4,sep,fri,92.1,99,745.3,9.6,17.4,57,4.5,0,0
5,4,sep,fri,92.1,99,745.3,9.6,12.8,64,3.6,0,1.64
5,4,sep,fri,92.1,99,745.3,9.6,10.1,75,3.6,0,3.71
4,4,sep,fri,92.1,99,745.3,9.6,15.4,53,6.3,0,7.31
7,4,sep,fri,92.1,99,745.3,9.6,20.6,43,3.6,0,2.03
7,4,sep,fri,92.1,99,745.3,9.6,19.8,47,2.7,0,1.72
7,4,sep,fri,92.1,99,745.3,9.6,18.7,50,2.2,0,5.97
4,4,sep,fri,92.1,99,745.3,9.6,20.8,35,4.9,0,13.06
4,4,sep,fri,92.1,99,745.3,9.6,20.8,35,4.9,0,1.26
6,3,sep,fri,92.5,122,789.7,10.2,15.9,55,3.6,0,0
6,3,sep,fri,92.5,122,789.7,10.2,19.7,39,2.7,0,0
1,4,sep,fri,92.5,122,789.7,10.2,21.1,39,2.2,0,8.12
6,5,sep,fri,92.5,122,789.7,10.2,18.4,42,2.2,0,1.09
4,3,sep,fri,92.5,122,789.7,10.2,17.3,45,4,0,3.94
7,4,sep,fri,88.2,55.2,732.3,11.6,15.2,64,3.1,0,0.52
4,3,sep,tue,91.9,111.7,770.3,6.5,15.9,53,2.2,0,2.93
6,5,sep,tue,91.9,111.7,770.3,6.5,21.1,35,2.7,0,5.65
6,5,sep,tue,91.9,111.7,770.3,6.5,19.6,45,3.1,0,20.03
4,5,sep,tue,91.1,132.3,812.1,12.5,15.9,38,5.4,0,1.75
4,5,sep,tue,91.1,132.3,812.1,12.5,16.4,27,3.6,0,0
6,5,sep,sat,91.2,94.3,744.4,8.4,16.8,47,4.9,0,12.64
4,5,sep,sun,91,276.3,825.1,7.1,13.8,77,7.6,0,0
7,4,sep,sun,91,276.3,825.1,7.1,13.8,77,7.6,0,11.06
3,4,jul,wed,91.9,133.6,520.5,8,14.2,58,4,0,0
4,5,aug,sun,92,203.2,664.5,8.1,10.4,75,0.9,0,0
5,4,aug,thu,94.8,222.4,698.6,13.9,20.3,42,2.7,0,0
6,5,sep,fri,90.3,290,855.3,7.4,10.3,78,4,0,18.3
6,5,sep,sat,91.2,94.3,744.4,8.4,15.4,57,4.9,0,39.35
8,6,aug,mon,92.1,207,672.6,8.2,21.1,54,2.2,0,0
2,2,aug,sat,93.7,231.1,715.1,8.4,21.9,42,2.2,0,174.63
6,5,mar,thu,90.9,18.9,30.6,8,8.7,51,5.8,0,0
4,5,jan,sun,18.7,1.1,171.4,0,5.2,100,0.9,0,0
5,4,jul,wed,93.7,101.3,458.8,11.9,19.3,39,7.2,0,7.73
8,6,aug,thu,90.7,194.1,643,6.8,16.2,63,2.7,0,16.33
8,6,aug,wed,95.2,217.7,690,18,28.2,29,1.8,0,5.86
9,6,aug,thu,91.6,248.4,753.8,6.3,20.5,58,2.7,0,42.87
8,4,aug,sat,91.6,273.8,819.1,7.7,21.3,44,4.5,0,12.18
2,4,aug,sun,91.6,181.3,613,7.6,20.9,50,2.2,0,16
3,4,sep,sun,90.5,96.7,750.5,11.4,20.6,55,5.4,0,24.59
5,5,mar,thu,90.9,18.9,30.6,8,11.6,48,5.4,0,0
6,4,aug,fri,94.8,227,706.7,12,23.3,34,3.1,0,28.74
7,4,aug,fri,94.8,227,706.7,12,23.3,34,3.1,0,0
7,4,feb,mon,84.7,9.5,58.3,4.1,7.5,71,6.3,0,9.96
8,6,sep,fri,91.1,91.3,738.1,7.2,20.7,46,2.7,0,30.18
1,3,sep,sun,91,276.3,825.1,7.1,21.9,43,4,0,70.76
2,4,mar,tue,93.4,15,25.6,11.4,15.2,19,7.6,0,0
6,5,feb,mon,84.1,4.6,46.7,2.2,5.3,68,1.8,0,0
4,5,feb,sun,85,9,56.9,3.5,10.1,62,1.8,0,51.78
4,3,sep,sun,90.5,96.7,750.5,11.4,20.4,55,4.9,0,3.64
5,6,aug,sun,91.6,181.3,613,7.6,24.3,33,3.6,0,3.63
1,2,aug,sat,93.7,231.1,715.1,8.4,25.9,32,3.1,0,0
9,5,jun,wed,93.3,49.5,297.7,14,28,34,4.5,0,0
9,5,jun,wed,93.3,49.5,297.7,14,28,34,4.5,0,8.16
3,4,sep,thu,91.1,88.2,731.7,8.3,22.8,46,4,0,4.95
9,9,aug,fri,94.8,227,706.7,12,25,36,4,0,0
8,6,aug,thu,90.7,194.1,643,6.8,21.3,41,3.6,0,0
2,4,sep,wed,87.9,84.8,725.1,3.7,21.8,34,2.2,0,6.04
2,2,aug,tue,94.6,212.1,680.9,9.5,27.9,27,2.2,0,0
6,5,sep,sat,87.1,291.3,860.6,4,17,67,4.9,0,3.95
4,5,feb,sat,84.7,8.2,55,2.9,14.2,46,4,0,0
4,3,sep,fri,90.3,290,855.3,7.4,19.9,44,3.1,0,7.8
1,4,jul,tue,92.3,96.2,450.2,12.1,23.4,31,5.4,0,0
6,3,feb,fri,84.1,7.3,52.8,2.7,14.7,42,2.7,0,0
7,4,feb,fri,84.6,3.2,43.6,3.3,8.2,53,9.4,0,4.62
9,4,jul,mon,92.3,92.1,442.1,9.8,22.8,27,4.5,0,1.63
7,5,aug,sat,93.7,231.1,715.1,8.4,26.4,33,3.6,0,0
5,4,aug,sun,93.6,235.1,723.1,10.1,24.1,50,4,0,0
8,6,aug,thu,94.8,222.4,698.6,13.9,27.5,27,4.9,0,746.28
6,3,jul,tue,92.7,164.1,575.8,8.9,26.3,39,3.1,0,7.02
6,5,mar,wed,93.4,17.3,28.3,9.9,13.8,24,5.8,0,0
2,4,aug,sun,92,203.2,664.5,8.1,24.9,42,5.4,0,2.44
2,5,aug,sun,91.6,181.3,613,7.6,24.8,36,4,0,3.05
8,8,aug,wed,91.7,191.4,635.9,7.8,26.2,36,4.5,0,185.76
2,4,aug,wed,95.2,217.7,690,18,30.8,19,4.5,0,0
8,6,jul,sun,88.9,263.1,795.9,5.2,29.3,27,3.6,0,6.3
1,3,sep,sat,91.2,94.3,744.4,8.4,22.3,48,4,0,0.72
8,6,aug,sat,93.7,231.1,715.1,8.4,26.9,31,3.6,0,4.96
2,2,aug,thu,91.6,248.4,753.8,6.3,20.4,56,2.2,0,0
8,6,aug,thu,91.6,248.4,753.8,6.3,20.4,56,2.2,0,0
2,4,aug,mon,92.1,207,672.6,8.2,27.9,33,2.2,0,2.35
1,3,aug,thu,94.8,222.4,698.6,13.9,26.2,34,5.8,0,0
3,4,aug,sun,91.6,181.3,613,7.6,24.6,44,4,0,3.2
7,4,sep,thu,89.7,287.2,849.3,6.8,19.4,45,3.6,0,0
1,3,aug,sat,92.1,178,605.3,9.6,23.3,40,4,0,6.36
8,6,aug,thu,94.8,222.4,698.6,13.9,23.9,38,6.7,0,0
2,4,aug,sun,93.6,235.1,723.1,10.1,20.9,66,4.9,0,15.34
1,4,aug,fri,90.6,269.8,811.2,5.5,22.2,45,3.6,0,0
2,5,jul,sat,90.8,84.7,376.6,5.6,23.8,51,1.8,0,0
8,6,aug,mon,92.1,207,672.6,8.2,26.8,35,1.3,0,0.54
8,6,aug,sat,89.4,253.6,768.4,9.7,14.2,73,2.7,0,0
2,5,aug,sat,93.7,231.1,715.1,8.4,23.6,53,4,0,6.43
1,3,sep,fri,91.1,91.3,738.1,7.2,19.1,46,2.2,0,0.33
5,4,sep,fri,90.3,290,855.3,7.4,16.2,58,3.6,0,0
8,6,aug,mon,92.1,207,672.6,8.2,25.5,29,1.8,0,1.23
6,5,apr,mon,87.9,24.9,41.6,3.7,10.9,64,3.1,0,3.35
1,2,jul,fri,90.7,80.9,368.3,16.8,14.8,78,8,0,0
2,5,sep,fri,90.3,290,855.3,7.4,16.2,58,3.6,0,9.96
5,5,aug,sun,94,47.9,100.7,10.7,17.3,80,4.5,0,0
6,5,aug,sun,92,203.2,664.5,8.1,19.1,70,2.2,0,0
3,4,mar,wed,93.4,17.3,28.3,9.9,8.9,35,8,0,0
7,4,sep,wed,89.7,284.9,844,10.1,10.5,77,4,0,0
7,4,aug,sun,91.6,181.3,613,7.6,19.3,61,4.9,0,0
4,5,aug,wed,95.2,217.7,690,18,23.4,49,5.4,0,6.43
1,4,aug,fri,90.5,196.8,649.9,16.3,11.8,88,4.9,0,9.71
7,4,aug,mon,91.5,238.2,730.6,7.5,17.7,65,4,0,0
4,5,aug,thu,89.4,266.2,803.3,5.6,17.4,54,3.1,0,0
3,4,aug,thu,91.6,248.4,753.8,6.3,16.8,56,3.1,0,0
3,4,jul,mon,94.6,160,567.2,16.7,17.9,48,2.7,0,0
2,4,aug,thu,91.6,248.4,753.8,6.3,16.6,59,2.7,0,0
1,4,aug,wed,91.7,191.4,635.9,7.8,19.9,50,4,0,82.75
8,6,aug,sat,93.7,231.1,715.1,8.4,18.9,64,4.9,0,3.32
7,4,aug,sat,91.6,273.8,819.1,7.7,15.5,72,8,0,1.94
2,5,aug,sat,93.7,231.1,715.1,8.4,18.9,64,4.9,0,0
8,6,aug,sat,93.7,231.1,715.1,8.4,18.9,64,4.9,0,0
1,4,sep,sun,91,276.3,825.1,7.1,14.5,76,7.6,0,3.71
6,5,feb,tue,75.1,4.4,16.2,1.9,4.6,82,6.3,0,5.39
6,4,feb,tue,75.1,4.4,16.2,1.9,5.1,77,5.4,0,2.14
2,2,feb,sat,79.5,3.6,15.3,1.8,4.6,59,0.9,0,6.84
6,5,mar,mon,87.2,15.1,36.9,7.1,10.2,45,5.8,0,3.18
3,4,mar,wed,90.2,18.5,41.1,7.3,11.2,41,5.4,0,5.55
6,5,mar,thu,91.3,20.6,43.5,8.5,13.3,27,3.6,0,6.61
6,3,apr,sun,91,14.6,25.6,12.3,13.7,33,9.4,0,61.13
5,4,apr,sun,91,14.6,25.6,12.3,17.6,27,5.8,0,0
4,3,may,fri,89.6,25.4,73.7,5.7,18,40,4,0,38.48
8,3,jun,mon,88.2,96.2,229,4.7,14.3,79,4,0,1.94
9,4,jun,sat,90.5,61.1,252.6,9.4,24.5,50,3.1,0,70.32
4,3,jun,thu,93,103.8,316.7,10.8,26.4,35,2.7,0,10.08
2,5,jun,thu,93.7,121.7,350.2,18,22.7,40,9.4,0,3.19
4,3,jul,thu,93.5,85.3,395,9.9,27.2,28,1.3,0,1.76
4,3,jul,sun,93.7,101.3,423.4,14.7,26.1,45,4,0,7.36
7,4,jul,sun,93.7,101.3,423.4,14.7,18.2,82,4.5,0,2.21
7,4,jul,mon,89.2,103.9,431.6,6.4,22.6,57,4.9,0,278.53
9,9,jul,thu,93.2,114.4,560,9.5,30.2,25,4.5,0,2.75
4,3,jul,thu,93.2,114.4,560,9.5,30.2,22,4.9,0,0
3,4,aug,sun,94.9,130.3,587.1,14.1,23.4,40,5.8,0,1.29
8,6,aug,sun,94.9,130.3,587.1,14.1,31,27,5.4,0,0
2,5,aug,sun,94.9,130.3,587.1,14.1,33.1,25,4,0,26.43
2,4,aug,mon,95,135.5,596.3,21.3,30.6,28,3.6,0,2.07
5,4,aug,tue,95.1,141.3,605.8,17.7,24.1,43,6.3,0,2
5,4,aug,tue,95.1,141.3,605.8,17.7,26.4,34,3.6,0,16.4
4,4,aug,tue,95.1,141.3,605.8,17.7,19.4,71,7.6,0,46.7
4,4,aug,wed,95.1,141.3,605.8,17.7,20.6,58,1.3,0,0
4,4,aug,wed,95.1,141.3,605.8,17.7,28.7,33,4,0,0
4,4,aug,thu,95.8,152,624.1,13.8,32.4,21,4.5,0,0
1,3,aug,fri,95.9,158,633.6,11.3,32.4,27,2.2,0,0
1,3,aug,fri,95.9,158,633.6,11.3,27.5,29,4.5,0,43.32
6,6,aug,sat,96,164,643,14,30.8,30,4.9,0,8.59
6,6,aug,mon,96.2,175.5,661.8,16.8,23.9,42,2.2,0,0
4,5,aug,mon,96.2,175.5,661.8,16.8,32.6,26,3.1,0,2.77
3,4,aug,tue,96.1,181.1,671.2,14.3,32.3,27,2.2,0,14.68
6,5,aug,tue,96.1,181.1,671.2,14.3,33.3,26,2.7,0,40.54
7,5,aug,tue,96.1,181.1,671.2,14.3,27.3,63,4.9,6.4,10.82
8,6,aug,tue,96.1,181.1,671.2,14.3,21.6,65,4.9,0.8,0
7,5,aug,tue,96.1,181.1,671.2,14.3,21.6,65,4.9,0.8,0
4,4,aug,tue,96.1,181.1,671.2,14.3,20.7,69,4.9,0.4,0
2,4,aug,wed,94.5,139.4,689.1,20,29.2,30,4.9,0,1.95
4,3,aug,wed,94.5,139.4,689.1,20,28.9,29,4.9,0,49.59
1,2,aug,thu,91,163.2,744.4,10.1,26.7,35,1.8,0,5.8
1,2,aug,fri,91,166.9,752.6,7.1,18.5,73,8.5,0,0
2,4,aug,fri,91,166.9,752.6,7.1,25.9,41,3.6,0,0
1,2,aug,fri,91,166.9,752.6,7.1,25.9,41,3.6,0,0
5,4,aug,fri,91,166.9,752.6,7.1,21.1,71,7.6,1.4,2.17
6,5,aug,fri,91,166.9,752.6,7.1,18.2,62,5.4,0,0.43
8,6,aug,sun,81.6,56.7,665.6,1.9,27.8,35,2.7,0,0
4,3,aug,sun,81.6,56.7,665.6,1.9,27.8,32,2.7,0,6.44
2,4,aug,sun,81.6,56.7,665.6,1.9,21.9,71,5.8,0,54.29
7,4,aug,sun,81.6,56.7,665.6,1.9,21.2,70,6.7,0,11.16
1,4,aug,sat,94.4,146,614.7,11.3,25.6,42,4,0,0
6,3,nov,tue,79.5,3,106.7,1.1,11.8,31,4.5,0,0


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/2015_Life_Expectancy_Data.csv <==
"","Country","Year","Life.expectancy","Adult.Mortality","infant.deaths","Alcohol","percentage.expenditure","Hepatitis.B","Measles","BMI","under.five.deaths","Polio","Total.expenditure","Diphtheria","HIV.AIDS","GDP","Population","thinness..1.19.years","thinness.5.9.years","Income.composition.of.resources","Schooling"
"1","Afghanistan",2015,65,263,62,0.01,71.27962362,65,1154,19.1,83,6,8.16,65,0.1,584.25921,33736494,17.2,17.3,0.479,10.1
"2","Albania",2015,77.8,74,0,4.6,364.9752287,99,0,58,0,99,6,99,0.1,3954.22783,28873,1.2,1.3,0.762,14.2
"3","Algeria",2015,75.6,19,21,NA,0,95,63,59.5,24,95,NA,95,0.1,4132.76292,39871528,6,5.8,0.743,14.4
"4","Angola",2015,52.4,335,66,NA,0,64,118,23.3,98,7,NA,64,1.9,3695.793748,2785935,8.3,8.2,0.531,11.4
"5","Antigua and Barbuda",2015,76.4,13,0,NA,0,99,0,47.7,0,86,NA,99,0.2,13566.9541,NA,3.3,3.3,0.784,13.9
"6","Argentina",2015,76.3,116,8,NA,0,94,0,62.8,9,93,NA,94,0.1,13467.1236,43417765,1,0.9,0.826,17.3
"7","Armenia",2015,74.8,118,1,NA,0,94,33,54.9,1,96,NA,94,0.1,369.654776,291695,2.1,2.2,0.741,12.7
"8","Australia",2015,82.8,59,1,NA,0,93,74,66.6,1,93,NA,93,0.1,56554.3876,23789338,0.6,0.6,0.937,20.4
"9","Austria",2015,81.5,65,0,NA,0,93,309,57.6,0,93,NA,93,0.1,43665.947,8633169,1.9,2.1,0.892,15.9
"10","Azerbaijan",2015,72.7,118,5,NA,0,96,0,52.5,6,98,NA,96,0.1,55.31382,9649341,2.8,2.9,0.758,12.7
"11","Bahamas",2015,76.1,147,0,NA,0,95,0,64.5,0,95,NA,95,0.1,NA,NA,2.5,2.5,0.79,12.6
"12","Bahrain",2015,76.9,69,0,NA,0,98,0,63.6,0,98,NA,98,0.1,22688.87824,NA,6.2,6.1,0.823,14.5
"13","Bangladesh",2015,71.8,129,92,NA,0,97,240,18.3,113,97,NA,97,0.1,121.15812,1612886,17.9,18.3,0.575,10.2
"14","Barbados",2015,75.5,98,0,NA,0,97,0,54.5,0,97,NA,97,0.1,15557.8381,NA,3.8,3.7,0.794,15.3
"15","Belarus",2015,72.3,196,0,NA,0,99,2,62.3,0,99,NA,99,0.1,5949.11677,9489616,1.9,2,0.798,15.6
"16","Belgium",2015,81.1,74,0,NA,0,98,47,63.7,1,99,NA,99,0.1,4356.875,11274196,1,1,0.895,16.6
"17","Belize",2015,71,175,0,NA,0,94,0,5.9,0,94,NA,94,0.2,4849.997495,359288,3.5,3.4,0.706,12.8
"18","Benin",2015,60,249,25,NA,0,82,55,25.7,39,78,NA,82,1,783.94791,1575952,6.9,6.8,0.481,10.7
"19","Bhutan",2015,69.8,211,0,NA,0,99,11,24.5,0,98,NA,99,0.5,2613.645177,787386,15.4,16,0.604,12.5
"20","Bolivia (Plurinational State of)",2015,77,186,8,NA,0,99,0,52.6,10,99,NA,99,0.1,NA,NA,1.2,1.1,0.671,13.8
"21","Bosnia and Herzegovina",2015,77.4,88,0,NA,0,82,1677,55.8,0,74,NA,82,0.1,4574.9787,3535961,2.3,2.3,0.747,14.2
"22","Botswana",2015,65.7,256,2,NA,0,95,0,37.9,2,96,NA,95,2.2,6532.651,229197,6.4,6.1,0.698,12.6
"23","Brazil",2015,75,142,42,NA,0,96,214,56.1,47,98,NA,96,0.1,8757.2622,2596218,2.7,2.6,0.754,15.2
"24","Brunei Darussalam",2015,77.7,78,0,NA,0,99,4,41.2,0,99,NA,99,0.1,3967.8951,NA,5.7,5.1,0.864,14.9
"25","Bulgaria",2015,74.5,137,0,NA,0,92,0,65.7,1,91,NA,91,0.1,6993.47736,7177991,1.9,1.8,0.792,15
"26","Burkina Faso",2015,59.9,26,38,NA,0,91,99,19.4,61,91,NA,91,0.6,615.592225,1811624,8,7.5,0.399,7.7
"27","Burundi",2015,59.6,288,21,NA,0,94,9,18.7,31,94,NA,94,0.7,33.681223,119927,7.3,7.2,0.406,10.6
"28","Côte d'Ivoire",2015,53.3,397,57,NA,0,83,65,28,79,81,NA,83,1.9,NA,NA,5.5,5.5,NA,NA
"29","Cabo Verde",2015,73.3,114,0,NA,0,96,0,31.3,0,93,NA,93,0.2,2954.119467,532913,6.6,6.6,0.646,13.5
"30","Cambodia",2015,68.7,174,10,NA,0,89,0,19.6,12,87,NA,89,0.2,1163.18977,15517635,1.9,1.9,0.558,10.9
"31","Cameroon",2015,57.3,357,45,NA,0,84,1809,29,68,83,NA,84,3.5,1244.429421,22834522,5.6,5.5,0.514,10.4
"32","Canada",2015,82.2,64,2,NA,0,55,195,67,2,91,NA,91,0.1,43315.744,3584861,0.6,0.5,0.919,16.3
"33","Central African Republic",2015,52.5,397,15,NA,0,47,150,22.7,21,47,NA,47,4.4,348.381417,45461,8.2,8.2,0.347,7.1
"34","Chad",2015,53.1,356,46,NA,0,46,418,19.1,77,52,NA,46,2.8,777.248751,149413,8.5,8.4,0.394,7.3
"35","Chile",2015,85,82,2,NA,0,97,9,63.8,2,96,NA,96,0.1,13653.2264,17762681,0.8,0.8,0.845,16.3
"36","China",2015,76.1,85,157,NA,0,99,42361,32.9,183,99,NA,99,0.1,869.211938,137122,3.6,2.9,0.734,13.5
"37","Colombia",2015,74.8,143,10,NA,0,91,1,57.9,12,91,NA,91,0.1,644.525556,48228697,2.1,1.9,0.724,13.6
"38","Comoros",2015,63.5,227,1,NA,0,91,0,24.2,2,92,NA,91,0.8,727.6463868,777424,6.7,6.5,0.498,11.1
"39","Congo",2015,64.7,267,7,NA,0,8,1359,27.4,10,8,NA,8,2.8,NA,NA,7.5,7.1,0.59,11.1
"40","Costa Rica",2015,79.6,95,1,NA,0,92,0,6.5,1,92,NA,92,0.1,1146.36273,487852,1.7,1.7,0.775,14.2
"41","Croatia",2015,78,95,0,NA,0,94,206,63.7,0,94,NA,94,0.1,11579.6674,42364,1.5,1.4,0.823,15.3
"42","Cuba",2015,79.1,92,1,NA,0,99,0,61.4,1,99,NA,99,0.1,762.261218,NA,3.5,3.3,0.773,13.9
"43","Cyprus",2015,85,52,0,NA,0,97,0,6.3,0,97,NA,97,0.1,2375.1127,116985,1,1,0.854,14.3
"44","Czechia",2015,78.8,86,0,NA,0,97,9,66.1,0,97,NA,97,0.1,NA,NA,1.8,1.8,NA,NA
"45","Democratic People's Republic of Korea",2015,76,139,6,NA,0,96,0,32.9,7,99,NA,96,0.1,NA,NA,4.9,4.9,NA,NA
"46","Democratic Republic of the Congo",2015,59.8,258,236,NA,0,81,5020,21.6,308,78,NA,81,1.1,NA,NA,9.5,9.3,NA,NA
"47","Denmark",2015,86,71,0,NA,0,NA,9,58.8,0,93,NA,93,0.1,5314.64416,5683483,1.1,0.9,0.923,19.2
"48","Djibouti",2015,63.5,241,1,NA,0,84,47,35,1,84,NA,84,2.1,1862.167274,927414,5.6,5.4,0.47,6.3
"49","Dominican Republic",2015,73.9,152,6,NA,0,81,0,58.9,7,87,NA,85,0.3,6468.471648,1528394,3.3,3.2,0.718,13.2
"50","Ecuador",2015,76.2,118,6,NA,0,78,0,54.2,7,84,NA,78,0.1,625.62224,16144368,1.2,1.1,0.739,14
"51","Egypt",2015,79,159,51,NA,0,93,5432,61.1,60,93,NA,93,0.1,NA,NA,2.8,2.8,0.688,13.1
"52","El Salvador",2015,73.5,178,2,NA,0,91,0,56.1,2,92,NA,91,0.2,4127.11775,6312478,1.6,1.5,0.678,13.2
"53","Equatorial Guinea",2015,58.2,32,3,NA,0,16,1250,24.5,4,17,NA,16,4.2,1347.31257,1175389,8.4,8.3,0.582,9.2
"54","Eritrea",2015,64.7,255,5,NA,0,95,198,18.6,7,95,NA,95,0.4,NA,NA,8.4,8.2,0.418,5
"55","Estonia",2015,77.6,119,0,NA,0,91,4,59.9,0,93,NA,93,0.1,1774.9291,131547,1.9,1.9,0.863,16.5
"56","Ethiopia",2015,64.8,225,136,NA,0,77,17745,17.6,194,75,NA,77,0.6,645.4637627,9987333,1.4,1.2,0.441,8.4
"57","Fiji",2015,69.9,188,0,NA,0,99,0,62.7,0,99,NA,99,0.1,4921.89629,892149,4,3.7,0.734,15.3
"58","Finland",2015,81.1,76,0,NA,0,NA,2,62.1,0,97,NA,97,0.1,4245.39744,5479531,0.9,0.8,0.893,17
"59","France",2015,82.4,78,2,NA,0,86,157,62.5,3,98,NA,98,0.1,36526.7711,6662468,0.7,0.6,0.894,16.3
"60","Gabon",2015,66,229,2,NA,0,8,27,36.3,3,79,NA,8,2.7,7388.984144,193175,6.1,5.9,0.694,12.6
"61","Gambia",2015,61.1,262,3,NA,0,97,71,27.3,5,96,NA,97,1.7,NA,NA,7.3,7.2,0.45,8.9
"62","Georgia",2015,74.4,129,1,NA,0,94,431,56.2,1,91,NA,94,0.1,3764.64912,37171,2.7,2.8,0.768,13.9
"63","Germany",2015,81,68,2,NA,0,88,2464,62.3,3,94,NA,95,0.1,41176.88158,81686611,1.1,1.1,0.924,17.1
"64","Ghana",2015,62.4,249,37,NA,0,88,23,28.6,52,88,NA,88,0.7,1361.11395,27582821,6.2,6.1,0.575,11.4
"65","Greece",2015,81,72,0,NA,0,96,1,66.5,0,99,NA,99,0.1,187.78991,182883,0.8,0.7,0.865,17.2
"66","Grenada",2015,73.6,142,0,NA,0,92,0,48.4,0,99,NA,92,0.1,9212.192824,NA,3.8,3.8,0.751,15.8
"67","Guatemala",2015,71.9,186,10,NA,0,74,0,5.6,12,9,NA,74,0.4,3923.573344,16252429,1.2,1.2,0.637,10.7
"68","Guinea",2015,59,284,26,NA,0,54,243,23.3,40,42,NA,54,0.5,554.48766,1291533,7.3,7.3,0.414,8.8
"69","Guinea-Bissau",2015,58.9,275,4,NA,0,87,153,26.3,6,87,NA,87,3.2,596.8717189,177526,7.1,7,0.421,9.2
"70","Guyana",2015,66.2,215,0,NA,0,95,0,46.7,1,92,NA,95,0.3,4136.689919,768514,5.5,5.3,0.638,10.3
"71","Haiti",2015,63.5,24,14,NA,0,6,0,49.9,18,56,NA,6,0.5,814.5463952,171161,3.9,3.9,0.49,9.1
"72","Honduras",2015,74.6,147,3,NA,0,97,0,51,4,97,NA,97,0.3,2326.15856,896829,2.1,2.1,0.623,11.2
"73","Hungary",2015,75.8,134,0,NA,0,NA,0,64.8,0,99,NA,99,0.1,12365.6263,984328,1.6,1.6,0.834,15.6
"74","Iceland",2015,82.7,49,0,NA,0,NA,0,61,0,92,NA,92,0.1,5734.4436,33815,1,0.9,0.919,19
"75","India",2015,68.3,181,910,NA,0,87,90387,18.7,1100,86,NA,87,0.2,1613.18878,1395398,26.7,27.3,0.615,11.6
"76","Indonesia",2015,69.1,176,114,NA,0,78,15099,27.4,136,8,NA,78,0.3,3336.16686,258162113,1.4,1.2,0.686,12.9
"77","Iran (Islamic Republic of)",2015,75.5,83,18,NA,0,98,615,59.7,21,98,NA,98,0.1,NA,NA,8.5,8.6,0.774,14.8
"78","Iraq",2015,68.9,182,32,NA,0,56,1433,59.1,38,63,NA,58,0.1,4974.2693,36115649,5.3,5.1,0.649,10.1
"79","Ireland",2015,81.4,64,0,NA,0,95,4,62.8,0,95,NA,95,0.1,6664.144,4676835,0.3,0.2,0.92,18.6
"80","Israel",2015,82.5,58,0,NA,0,96,80,64.9,1,95,NA,95,0.1,35729.37253,8381,1.2,1.1,0.898,16
"81","Italy",2015,82.7,56,1,NA,0,93,159,63.6,2,93,NA,93,0.1,349.14755,673582,0.6,0.6,0.881,16.3
"82","Jamaica",2015,76.2,125,1,NA,0,91,0,54.2,1,91,NA,91,0.5,4965.989857,2871934,1.8,1.7,0.729,12.8
"83","Japan",2015,83.7,55,2,NA,0,NA,35,29,3,99,NA,96,0.1,34474.13736,127141,2.1,1.8,0.902,15.3
"84","Jordan",2015,74.1,112,4,NA,0,99,0,65.6,4,99,NA,99,0.1,496.99275,915932,4,4,0.741,13.1
"85","Kazakhstan",2015,72,198,4,NA,0,98,526,53.1,5,98,NA,98,0.1,159.9817,17544126,2.4,2.5,0.793,15
"86","Kenya",2015,63.4,249,54,NA,0,89,95,22,75,83,NA,89,2.8,1349.97144,47236259,7.8,7.6,0.55,11.1
"87","Kiribati",2015,66.3,198,0,NA,0,82,0,77.6,0,8,NA,78,0.1,1424.483611,11247,0.1,0.1,0.586,11.9
"88","Kuwait",2015,74.7,81,0,NA,0,99,18,71.4,1,99,NA,99,0.1,28975.418,NA,3.5,3.4,0.799,13.3
"89","Kyrgyzstan",2015,71.1,166,3,NA,0,97,17779,44.9,3,97,NA,97,0.1,NA,NA,3.3,3.4,0.662,13
"90","Lao People's Democratic Republic",2015,65.7,194,8,NA,0,89,56,21.7,11,89,NA,89,0.2,NA,NA,8.8,8.9,0.582,10.8
"91","Latvia",2015,74.6,153,0,NA,0,94,0,61.2,0,95,NA,95,0.1,13666.58336,1977527,2.2,2.1,0.828,16
"92","Lebanon",2015,74.9,98,1,NA,0,81,39,66.1,1,75,NA,81,0.1,846.632851,5851479,4.9,4.9,0.763,13.3
"93","Lesotho",2015,53.7,484,4,NA,0,93,0,32.6,6,9,NA,93,9.3,173.82893,2174645,5.5,5.3,0.495,10.7
"94","Liberia",2015,61.4,259,8,NA,0,52,1060,27.3,11,52,NA,52,0.9,452.38717,4499621,6.5,6.4,0.427,9.9
"95","Libya",2015,72.7,138,1,NA,0,97,82,64.8,2,97,NA,97,0.1,NA,NA,5.8,5.5,0.719,13.4
"96","Lithuania",2015,73.6,165,0,NA,0,94,50,62.4,0,93,NA,93,0.1,14252.42853,29491,2.6,2.6,0.846,16.5
"97","Luxembourg",2015,82,63,0,NA,0,94,0,61.3,0,99,NA,99,0.1,1199.8223,56964,1,0.9,0.896,13.9
"98","Madagascar",2015,65.5,22,28,NA,0,69,3,2.5,38,71,NA,69,0.3,41.8575951,2423488,7.1,7.1,0.511,10.3
"99","Malawi",2015,58.3,365,26,NA,0,88,0,19.6,38,88,NA,88,4.8,362.6575444,1757367,6.4,6.2,0.473,10.8
"100","Malaysia",2015,75,123,4,NA,0,99,1318,4.6,4,99,NA,99,0.1,9643.644683,3723155,7.5,7.3,0.787,13.1
"101","Maldives",2015,78.5,61,0,NA,0,99,0,27.4,0,99,NA,99,0.1,8395.785198,49163,13.6,13.6,0.701,12.7
"102","Mali",2015,58.2,266,52,NA,0,64,215,23.8,84,66,NA,64,1.5,729.725338,1746795,7.7,7.5,0.438,8.4
"103","Malta",2015,81.7,54,0,NA,0,95,2,69.6,0,97,NA,97,0.1,23819.4636,431874,0.8,0.8,0.853,14.6
"104","Mauritania",2015,63.1,25,8,NA,0,73,1,3.8,12,67,NA,73,0.9,1158.256469,4182341,7.8,7.5,0.513,8.5
"105","Mauritius",2015,74.6,146,0,NA,0,97,0,33.3,0,98,NA,97,0.1,9252.11724,126265,6.9,6.8,0.779,15.2
"106","Mexico",2015,76.7,122,30,NA,0,82,0,63.5,35,87,NA,87,0.1,9143.128494,12589949,1.5,1.5,0.758,13.3
"107","Micronesia (Federated States of)",2015,69.4,166,0,NA,0,78,0,69.4,0,71,NA,72,0.1,NA,NA,0.2,0.2,0.637,11.7
"108","Mongolia",2015,68.8,222,1,NA,0,99,20359,52.7,1,99,NA,99,0.1,3944.1839,2976877,2.2,2.3,0.733,14.8
"109","Montenegro",2015,76.1,16,0,NA,0,82,0,61.8,0,89,NA,89,0.1,6461.192554,622159,1.8,1.8,0.804,15.1
"110","Morocco",2015,74.3,95,17,NA,0,99,17,58.5,20,99,NA,99,0.1,2847.285569,3483322,6.4,6.2,0.645,12.1
"111","Mozambique",2015,57.6,355,60,NA,0,8,79,22.6,81,8,NA,8,3.9,528.3125597,281691,3.6,3.5,0.414,9.1
"112","Myanmar",2015,66.6,199,39,NA,0,89,6,23.8,50,89,NA,89,0.3,1194.59137,5243669,12.8,13,0.552,9.1
"113","Namibia",2015,65.8,248,2,NA,0,92,212,35.7,3,92,NA,92,2.1,4737.66996,2425561,8.2,8.1,0.637,11.7
"114","Nepal",2015,69.2,165,17,NA,0,91,1599,19.1,21,9,NA,91,0.1,743.7653489,28656282,15.7,16.1,0.555,12.2
"115","Netherlands",2015,81.9,57,1,NA,0,94,7,62.1,1,95,NA,95,0.1,44292.88473,16939923,1,0.9,0.923,18.1
"116","New Zealand",2015,81.6,66,0,8.7,0,92,10,67.5,0,92,NA,92,0.1,3821.8937,NA,0.4,0.3,0.913,19.2
"117","Nicaragua",2015,74.8,145,2,NA,0,98,0,54,2,99,NA,98,0.1,295.966488,68235,1.8,1.7,0.642,11.7
"118","Niger",2015,61.8,22,49,NA,0,65,7693,19.3,87,65,NA,65,0.4,358.99731,19896965,9.6,9.4,0.351,5.4
"119","Nigeria",2015,54.5,344,483,NA,0,49,12423,25.4,747,49,NA,49,3.7,2655.157977,181181744,9.8,9.7,0.525,10
"120","Norway",2015,81.8,59,0,5.97,0,NA,14,61.2,0,95,NA,95,0.1,7455.24654,518867,0.8,0.7,0.948,17.7
"121","Oman",2015,76.6,99,1,NA,0,99,0,54.6,1,99,NA,99,0.1,16627.36433,NA,7.1,6.9,0.795,13.7
"122","Pakistan",2015,66.4,161,352,NA,0,72,386,25.4,433,72,NA,72,0.1,1431.244865,18938513,19.2,19.6,0.548,8.1
"123","Panama",2015,77.8,118,1,NA,0,73,0,57.8,1,72,NA,73,0.1,13134.4367,3969249,1.9,1.8,0.785,13
"124","Papua New Guinea",2015,62.9,275,10,NA,0,67,38,48.6,12,74,NA,73,0.6,NA,7919825,1.3,1.3,0.515,10
"125","Paraguay",2015,74,146,2,NA,0,93,0,5.2,3,89,NA,93,0.2,419.367724,6639119,2,1.9,0.692,12.3
"126","Peru",2015,75.5,123,8,NA,0,9,4,55.6,10,88,NA,9,0.1,63.343259,31376671,1.1,1.1,0.737,13.4
"127","Philippines",2015,68.5,211,52,NA,0,6,619,25.4,66,79,NA,6,0.1,2878.33837,11716359,1,9.7,0.679,11.7
"128","Poland",2015,77.5,117,2,NA,0,96,0,61.7,2,92,NA,98,0.1,12565.9876,37986412,1.9,2,0.852,16.4
"129","Portugal",2015,81.1,76,0,NA,0,98,8,61.6,0,98,NA,98,0.1,1922.681,135876,0.7,0.5,0.841,16.6
"130","Qatar",2015,78.2,68,0,NA,0,99,18,69.3,0,99,NA,99,0.1,66346.52267,NA,5.2,4.9,0.855,13.4
"131","Republic of Korea",2015,82.3,64,1,NA,0,98,7,31.7,2,98,NA,98,0.1,NA,NA,1.5,1,NA,NA
"132","Republic of Moldova",2015,72.1,157,1,NA,0,88,0,53.4,1,88,NA,87,0.1,NA,NA,2.7,2.8,NA,NA
"133","Romania",2015,75,133,2,NA,0,9,4,6.7,2,89,NA,89,0.1,8958.788593,19815481,2.5,2.7,0.798,14.7
"134","Russian Federation",2015,75,222,13,NA,0,97,843,6.5,15,97,NA,97,0.1,9329.298351,1449687,2.3,2.3,0.805,15
"135","Rwanda",2015,66.1,227,11,NA,0,98,1,21.4,15,99,NA,98,0.4,71.348397,11629553,5.7,5.7,0.493,10.8
"136","Saint Lucia",2015,75.2,138,0,NA,0,99,0,47.5,0,99,NA,99,0.1,NA,NA,4.3,4.3,0.735,13.1
"137","Saint Vincent and the Grenadines",2015,73.2,156,0,NA,0,98,0,54.1,0,97,NA,98,0.1,NA,NA,3.5,3.4,0.72,13.3
"138","Samoa",2015,74,125,0,NA,0,59,0,74.7,0,61,NA,66,0.1,4149.363444,193759,0.2,0.1,0.702,12.9
"139","Sao Tome and Principe",2015,67.5,19,0,NA,0,96,0,3.9,0,96,NA,96,0.2,1624.63963,195553,5.5,5.3,0.565,11.2
"140","Saudi Arabia",2015,74.5,88,7,NA,0,98,219,68.2,8,97,NA,98,0.1,2732.86172,NA,7.8,7.6,0.845,16.1
"141","Senegal",2015,66.7,188,19,NA,0,89,58,24.3,26,85,NA,89,0.3,98.7256145,14976994,9.5,9.3,0.491,9.5
"142","Serbia",2015,75.6,121,1,NA,0,94,383,6,1,95,NA,95,0.1,5237.255334,795383,2,2,0.775,14.4
"143","Seychelles",2015,73.2,168,0,NA,0,98,0,37.4,0,97,NA,97,0.1,1539.464,93419,5.7,6,0.781,14.1
"144","Sierra Leone",2015,51,413,22,NA,0,86,607,24.4,30,86,NA,86,0.5,587.538233,723725,7.4,7.3,0.431,9.5
"145","Singapore",2015,83.1,55,0,1.79,0,96,0,33.2,0,96,NA,96,0.1,53629.73746,NA,2.2,2.2,0.924,15.4
"146","Slovakia",2015,76.7,19,0,NA,0,96,1,59.1,0,96,NA,96,0.1,NA,NA,1.2,1.2,0.842,15
"147","Slovenia",2015,88,74,0,NA,0,NA,18,6.1,0,95,NA,95,0.1,2729.86383,263531,1.4,1.3,0.888,17.3
"148","Solomon Islands",2015,69.2,177,0,NA,0,98,0,5.5,0,99,NA,98,0.1,1922.41388,587482,1.1,1.2,0.514,9.6
"149","Somalia",2015,55,312,50,NA,0,42,7497,24.3,80,47,NA,42,0.7,426.98537,NA,6.6,6.4,NA,NA
"150","South Africa",2015,62.9,328,42,NA,0,75,17,51.1,52,75,NA,75,3.6,5769.77258,5511976.68,4.4,5.3,0.665,13
"151","South Sudan",2015,57.3,332,26,NA,0,31,878,NA,39,41,NA,31,3.4,758.725782,11882136,NA,NA,0.421,4.9
"152","Spain",2015,82.8,56,1,NA,0,97,115,66.6,1,97,NA,97,0.1,25683.84565,46447697,0.6,0.5,0.882,17.7
"153","Sri Lanka",2015,74.9,138,3,NA,0,99,1568,23.4,3,99,NA,99,0.1,3844.89123,2966,15.1,15,0.764,14
"154","Sudan",2015,64.1,225,58,NA,0,93,3585,NA,85,93,NA,93,0.3,2513.884661,3864783,NA,NA,0.488,7.2
"155","Suriname",2015,71.6,176,0,NA,0,89,0,58.3,0,89,NA,89,0.4,8818.982566,55328,3.5,3.5,0.723,12.7
"156","Swaziland",2015,58.9,373,2,NA,0,9,0,32.3,3,84,NA,9,7.1,3136.92511,131911,4,4.1,0.541,11.4
"157","Sweden",2015,82.4,53,0,NA,0,67,22,59.5,0,98,NA,98,0.1,5585.25847,9799186,1.5,1.4,0.909,15.9
"158","Switzerland",2015,83.4,49,0,NA,0,NA,35,57.4,0,97,NA,97,0.1,8989.8424,8282396,0.4,0.3,0.938,16
"159","Syrian Arab Republic",2015,64.5,293,6,NA,0,41,45,57.1,8,5,NA,41,0.1,NA,18734987,6.3,6.1,0.553,9
"160","Tajikistan",2015,69.7,161,10,NA,0,96,3,4.7,11,96,NA,96,0.2,918.6771543,8548651,3.6,3.7,0.625,11.3
"161","Thailand",2015,74.9,148,8,NA,0,99,154,33.6,9,99,NA,99,0.1,5814.863134,686576,7.7,7.7,0.738,13.6
"162","The former Yugoslav republic of Macedonia",2015,75.7,12,0,NA,0,92,1,6.3,0,92,NA,91,0.1,NA,NA,2.1,2.1,0.746,12.9
"163","Timor-Leste",2015,68.3,152,2,NA,0,76,43,17.4,2,75,NA,76,0.1,1161.76935,124977,1.9,11.1,0.603,12.5
"164","Togo",2015,59.9,287,13,NA,0,88,20,24.3,20,88,NA,88,1,551.138346,741682,6.5,6.2,0.484,12
"165","Tonga",2015,73.5,133,0,NA,0,78,0,75.2,0,8,NA,78,0.1,493.775387,16364,0.1,0.1,0.718,14.3
"166","Trinidad and Tobago",2015,71.2,17,0,NA,0,9,0,47.1,0,88,NA,96,0.3,17321.83373,13692,5.7,5.9,0.779,12.7
"167","Tunisia",2015,75.3,1,3,NA,0,98,16,61.2,3,98,NA,98,0.1,3828.91589,11273661,6.5,6.4,0.723,14.6
"168","Turkey",2015,75.8,16,15,NA,0,97,342,66.1,18,97,NA,97,0.1,1979.52569,78271472,4.9,4.8,0.764,14.5
"169","Turkmenistan",2015,66.3,215,6,NA,0,99,0,48.6,7,99,NA,99,0.1,6432.668768,5565284,3.3,3.3,0.688,10.8
"170","Uganda",2015,62.3,291,66,NA,0,78,478,18.5,93,82,NA,78,3.1,693.8963829,414487,5.6,5.6,0.488,10
"171","Ukraine",2015,71.3,195,4,NA,0,22,105,61.3,5,51,NA,23,0.2,2124.662666,4515429,2.3,2.4,0.748,15.3
"172","United Arab Emirates",2015,77.1,75,1,NA,0,99,347,64.2,1,99,NA,99,0.1,3911.74689,NA,5.3,5.1,0.836,13.3
"173","United Kingdom of Great Britain and Northern Ireland",2015,81.2,69,3,10.66,0,NA,91,66.6,4,96,NA,96,0.1,NA,NA,0.8,0.6,NA,NA
"174","United Republic of Tanzania",2015,61.8,279,85,NA,0,98,30,23.8,119,96,NA,98,1.4,NA,NA,6.7,6.5,NA,NA
"175","United States of America",2015,79.3,13,23,NA,0,92,188,69.6,26,93,NA,95,0.1,NA,NA,0.8,0.6,NA,NA
"176","Uruguay",2015,77,116,0,NA,0,95,0,64,0,95,NA,95,0.1,15524.84247,3431552,1.5,1.4,0.794,15.5
"177","Uzbekistan",2015,69.4,184,15,NA,0,99,22,44.7,17,99,NA,99,0.1,2137.576852,312989,3,3.1,0.697,12.1
"178","Vanuatu",2015,72,13,0,NA,0,64,39,53.3,0,65,NA,64,0.1,285.83414,26463,1.5,1.4,0.598,10.8
"179","Venezuela (Bolivarian Republic of)",2015,74.1,157,9,NA,0,87,0,62.1,10,87,NA,87,0.1,NA,NA,1.6,1.5,0.769,14.3
"180","Viet Nam",2015,76,127,28,NA,0,97,256,17.5,35,97,NA,97,0.1,NA,NA,14.2,14.5,0.678,12.6
"181","Yemen",2015,65.7,224,37,NA,0,69,468,41.3,47,63,NA,69,0.1,NA,NA,13.6,13.4,0.499,9
"182","Zambia",2015,61.8,33,27,NA,0,9,9,23.4,40,9,NA,9,4.1,1313.889646,161587,6.3,6.1,0.576,12.5
"183","Zimbabwe",2015,67,336,22,NA,0,87,0,31.8,32,88,NA,87,6.2,118.69383,15777451,5.6,5.5,0.507,10.3


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/Life_Expectancy_Data.csv <==
Country,Year,Status,Life expectancy ,Adult Mortality,infant deaths,Alcohol,percentage expenditure,Hepatitis B,Measles , BMI ,under-five deaths ,Polio,Total expenditure,Diphtheria , HIV/AIDS,GDP,Population, thinness  1-19 years, thinness 5-9 years,Income composition of resources,Schooling
Afghanistan,2015,Developing,65,263,62,0.01,71.27962362,65,1154,19.1,83,6,8.16,65,0.1,584.25921,33736494,17.2,17.3,0.479,10.1
Afghanistan,2014,Developing,59.9,271,64,0.01,73.52358168,62,492,18.6,86,58,8.18,62,0.1,612.696514,327582,17.5,17.5,0.476,10
Afghanistan,2013,Developing,59.9,268,66,0.01,73.21924272,64,430,18.1,89,62,8.13,64,0.1,631.744976,31731688,17.7,17.7,0.47,9.9
Afghanistan,2012,Developing,59.5,272,69,0.01,78.1842153,67,2787,17.6,93,67,8.52,67,0.1,669.959,3696958,17.9,18,0.463,9.8
Afghanistan,2011,Developing,59.2,275,71,0.01,7.097108703,68,3013,17.2,97,68,7.87,68,0.1,63.537231,2978599,18.2,18.2,0.454,9.5
Afghanistan,2010,Developing,58.8,279,74,0.01,79.67936736,66,1989,16.7,102,66,9.2,66,0.1,553.32894,2883167,18.4,18.4,0.448,9.2
Afghanistan,2009,Developing,58.6,281,77,0.01,56.76221682,63,2861,16.2,106,63,9.42,63,0.1,445.8932979,284331,18.6,18.7,0.434,8.9
Afghanistan,2008,Developing,58.1,287,80,0.03,25.87392536,64,1599,15.7,110,64,8.33,64,0.1,373.3611163,2729431,18.8,18.9,0.433,8.7
Afghanistan,2007,Developing,57.5,295,82,0.02,10.91015598,63,1141,15.2,113,63,6.73,63,0.1,369.835796,26616792,19,19.1,0.415,8.4
Afghanistan,2006,Developing,57.3,295,84,0.03,17.17151751,64,1990,14.7,116,58,7.43,58,0.1,272.56377,2589345,19.2,19.3,0.405,8.1
Afghanistan,2005,Developing,57.3,291,85,0.02,1.388647732,66,1296,14.2,118,58,8.7,58,0.1,25.2941299,257798,19.3,19.5,0.396,7.9
Afghanistan,2004,Developing,57,293,87,0.02,15.29606643,67,466,13.8,120,5,8.79,5,0.1,219.1413528,24118979,19.5,19.7,0.381,6.8
Afghanistan,2003,Developing,56.7,295,87,0.01,11.08905273,65,798,13.4,122,41,8.82,41,0.1,198.7285436,2364851,19.7,19.9,0.373,6.5
Afghanistan,2002,Developing,56.2,3,88,0.01,16.88735091,64,2486,13,122,36,7.76,36,0.1,187.84595,21979923,19.9,2.2,0.341,6.2
Afghanistan,2001,Developing,55.3,316,88,0.01,10.5747282,63,8762,12.6,122,35,7.8,33,0.1,117.49698,2966463,2.1,2.4,0.34,5.9
Afghanistan,2000,Developing,54.8,321,88,0.01,10.42496,62,6532,12.2,122,24,8.2,24,0.1,114.56,293756,2.3,2.5,0.338,5.5
Albania,2015,Developing,77.8,74,0,4.6,364.9752287,99,0,58,0,99,6,99,0.1,3954.22783,28873,1.2,1.3,0.762,14.2
Albania,2014,Developing,77.5,8,0,4.51,428.7490668,98,0,57.2,1,98,5.88,98,0.1,4575.763787,288914,1.2,1.3,0.761,14.2
Albania,2013,Developing,77.2,84,0,4.76,430.8769785,99,0,56.5,1,99,5.66,99,0.1,4414.72314,289592,1.3,1.4,0.759,14.2
Albania,2012,Developing,76.9,86,0,5.14,412.4433563,99,9,55.8,1,99,5.59,99,0.1,4247.61438,2941,1.3,1.4,0.752,14.2
Albania,2011,Developing,76.6,88,0,5.37,437.0621,99,28,55.1,1,99,5.71,99,0.1,4437.17868,295195,1.4,1.5,0.738,13.3
Albania,2010,Developing,76.2,91,1,5.28,41.82275719,99,10,54.3,1,99,5.34,99,0.1,494.358832,291321,1.4,1.5,0.725,12.5
Albania,2009,Developing,76.1,91,1,5.79,348.0559517,98,0,53.5,1,98,5.79,98,0.1,4114.136545,2927519,1.5,1.6,0.721,12.2
Albania,2008,Developing,75.3,1,1,5.61,36.62206845,99,0,52.6,1,99,5.87,99,0.1,437.539647,2947314,1.6,1.6,0.713,12
Albania,2007,Developing,75.9,9,1,5.58,32.24655228,98,22,51.7,1,99,6.1,98,0.1,363.13685,29717,1.6,1.7,0.703,11.6
Albania,2006,Developing,74.2,99,1,5.31,3.3021542,98,68,5.8,1,97,5.86,97,0.1,35.1293,2992547,1.7,1.8,0.696,11.4
Albania,2005,Developing,73.5,15,1,5.16,26.99312143,98,6,49.9,1,97,6.12,98,0.1,279.142931,311487,1.8,1.8,0.685,10.8
Albania,2004,Developing,73,17,1,4.54,221.8428,99,7,48.9,1,98,6.38,97,0.1,2416.588235,326939,1.8,1.9,0.681,10.9
Albania,2003,Developing,72.8,18,1,4.29,14.71928882,97,8,47.9,1,97,6.27,97,0.1,189.681557,339616,1.9,2,0.674,10.7
Albania,2002,Developing,73.3,15,1,3.73,104.5169157,96,16,46.9,1,98,6.3,98,0.1,1453.642777,3511,2,2.1,0.67,10.7
Albania,2001,Developing,73.6,14,1,4.25,96.20557078,96,18,46,1,97,6,97,0.1,1326.97339,36173,2.1,2.1,0.662,10.6
Albania,2000,Developing,72.6,11,1,3.66,91.71154052,96,662,45,1,97,6.26,97,0.1,1175.788981,38927,2.1,2.2,0.656,10.7
Algeria,2015,Developing,75.6,19,21,,0,95,63,59.5,24,95,,95,0.1,4132.76292,39871528,6,5.8,0.743,14.4
Algeria,2014,Developing,75.4,11,21,0.01,54.2373183,95,0,58.4,24,95,7.21,95,0.1,547.8517,39113313,6,5.8,0.741,14.4
Algeria,2013,Developing,75.3,112,21,0.53,544.4507432,95,25,57.2,24,95,7.12,95,0.1,5471.866766,38338562,5.9,5.8,0.737,14.4
Algeria,2012,Developing,75.1,113,21,0.66,555.9260834,95,18,56.1,24,95,6.14,95,0.1,5564.82566,37565847,5.9,5.8,0.732,14.4
Algeria,2011,Developing,74.9,116,21,0.56,509.0020405,95,112,55,24,95,5.29,95,0.1,5432.2523,36819558,5.9,5.8,0.724,14
Algeria,2010,Developing,74.7,119,21,0.45,430.7175861,95,103,53.9,24,95,5.12,95,0.1,4463.394675,36117637,5.9,5.8,0.714,13.6
Algeria,2009,Developing,74.4,123,20,0.5,352.0636419,94,107,52.8,23,94,5.36,95,0.1,3868.83123,3546576,6,5.9,0.705,13.1
Algeria,2008,Developing,74.1,126,20,0.46,43.08717334,91,217,51.8,23,92,4.2,93,0.1,495.254866,3486715,6,5.9,0.697,12.6
Algeria,2007,Developing,73.8,129,20,0.44,320.3239241,9,0,5.8,23,95,3.82,95,0.1,3935.183343,34376,6,5.9,0.69,12.3
Algeria,2006,Developing,73.4,132,20,0.36,270.2401962,8,944,49.8,23,95,3.36,95,0.1,3464.6179,33777915,6.1,6,0.686,12.3
Algeria,2005,Developing,72.9,136,19,0.5,2.548922758,83,2302,48.9,22,88,3.24,88,0.1,31.122378,33288437,6.1,6,0.68,12
Algeria,2004,Developing,72.3,14,19,0.45,220.393699,81,3289,47.9,23,86,3.54,86,0.1,2598.9823,3283196,6.2,6.1,0.673,11.7
Algeria,2003,Developing,71.7,146,20,0.34,25.0185226,,15374,47,23,87,3.6,87,0.1,294.33556,3243514,6.3,6.1,0.663,11.5
Algeria,2002,Developing,71.6,145,20,0.36,148.5119843,,5862,46.1,23,86,3.73,86,0.1,1774.33673,3199546,6.3,6.2,0.653,11.1
Algeria,2001,Developing,71.4,145,20,0.23,147.9860714,,2686,45.3,24,89,3.84,89,0.1,1732.857979,31592153,6.4,6.3,0.644,10.9
Algeria,2000,Developing,71.3,145,21,0.25,154.4559436,,0,44.4,25,86,3.49,86,0.1,1757.17797,3118366,6.5,6.4,0.636,10.7
Angola,2015,Developing,52.4,335,66,,0,64,118,23.3,98,7,,64,1.9,3695.793748,2785935,8.3,8.2,0.531,11.4
Angola,2014,Developing,51.7,348,67,8.33,23.965612,64,11699,22.7,101,68,3.31,64,2,479.31224,2692466,8.5,8.3,0.527,11.4
Angola,2013,Developing,51.1,355,69,8.1,35.95857279,77,8523,22.1,105,67,4.26,77,2.3,484.616884,2599834,8.6,8.5,0.523,11.4
Angola,2012,Developing,56,358,72,8.24,256.1225243,75,4458,21.5,110,75,3.3,75,2.6,4598.249988,259615,8.8,8.6,0.508,10.3
Angola,2011,Developing,51,361,75,8.06,239.8913921,72,1449,21,115,73,3.38,71,2.5,4299.12889,24218565,8.9,8.8,0.495,9.4
Angola,2010,Developing,49.6,365,78,7.8,191.6537407,77,1190,2.4,121,81,3.39,77,2.5,3529.53482,23369131,9.1,9,0.488,9
Angola,2009,Developing,49.1,369,81,7.01,212.9229325,61,2807,19.8,127,63,4.37,6,2.5,3347.84485,22549547,9.3,9.2,0.48,8.5
Angola,2008,Developing,48.7,371,84,7.07,249.9101958,69,265,19.3,133,65,3.84,69,2.6,3868.578883,2175942,9.5,9.4,0.468,8.1
Angola,2007,Developing,48.2,375,87,6.35,184.8213446,73,1014,18.8,138,75,3.38,73,2.6,2878.837144,2997687,9.6,9.6,0.454,7.7
Angola,2006,Developing,47.7,381,90,5.84,25.08688824,,765,18.2,143,36,4.54,34,2.5,262.415149,2262399,9.8,9.7,0.439,7.2
Angola,2005,Developing,47.4,382,92,5.04,98.19145117,,258,17.7,148,39,4.1,38,2.6,1443.991929,19552542,1,9.9,0.426,6.8
Angola,2004,Developing,47.1,386,94,3.53,8.8667775,,29,17.2,152,4,4.71,4,2.5,141.86844,18865716,1.2,1.1,0.415,6.4
Angola,2003,Developing,46.8,388,95,3.49,35.93349121,,1196,16.8,155,4,4.41,4,2.4,779.468356,1823369,1.4,1.3,0.406,5.9
Angola,2002,Developing,46.5,391,96,2.82,24.037942,,11945,16.3,157,37,3.63,41,2.3,711.181716,17572649,1.5,1.5,0.401,5.5
Angola,2001,Developing,45.7,44,97,2.58,30.35993647,,9046,15.8,159,41,5.38,38,2.1,526.168743,16983266,1.7,1.7,0.391,5.1
Angola,2000,Developing,45.3,48,97,1.85,15.88149254,,2219,15.4,160,3,2.79,28,2,555.2969419,1644924,1.9,1.9,0.382,4.6
Antigua and Barbuda,2015,Developing,76.4,13,0,,0,99,0,47.7,0,86,,99,0.2,13566.9541,,3.3,3.3,0.784,13.9
Antigua and Barbuda,2014,Developing,76.2,131,0,8.56,2422.999774,99,0,47,0,96,5.54,99,0.2,12888.29667,,3.3,3.3,0.782,13.9
Antigua and Barbuda,2013,Developing,76.1,133,0,8.58,1991.430372,99,0,46.4,0,98,5.33,99,0.2,12224.86416,,3.3,3.3,0.781,13.9
Antigua and Barbuda,2012,Developing,75.9,134,0,8.18,2156.229842,98,0,45.7,0,97,5.39,98,0.2,12565.44197,,3.3,3.3,0.778,13.8
Antigua and Barbuda,2011,Developing,75.7,136,0,7.84,1810.875316,99,0,45.1,0,99,5.65,99,0.1,11929.34991,,3.3,3.3,0.782,14.1
Antigua and Barbuda,2010,Developing,75.6,138,0,7.84,1983.956937,98,0,44.4,0,99,5.63,98,0.1,12126.87614,,3.3,3.3,0.783,14.1
Antigua and Barbuda,2009,Developing,75.4,14,0,7.82,149.3587355,98,0,43.8,0,98,4.86,99,0.1,1312.46692,,3.4,3.3,0.788,14.2
Antigua and Barbuda,2008,Developing,75.2,142,0,8.27,180.7762695,98,0,43.2,0,99,4.69,99,0.1,1473.31923,,3.4,3.3,0.786,14.4
Antigua and Barbuda,2007,Developing,75,144,0,8.64,257.9665308,97,0,42.6,0,98,4.27,99,0.1,14252.29452,,3.4,3.3,0.781,14.5
Antigua and Barbuda,2006,Developing,74.8,145,0,8.93,216.3146941,99,0,42,0,99,4.34,99,0.1,12724.39377,,3.4,3.4,0.773,14.7
Antigua and Barbuda,2005,Developing,74.6,147,0,8.15,1455.608186,99,0,41.4,0,98,4.41,99,0.1,11371.93895,,3.5,3.4,0,0
Antigua and Barbuda,2004,Developing,74.4,149,0,7.28,22.86295206,97,0,4.8,0,97,4.21,97,0.1,1352.8374,,3.5,3.4,0,0
Antigua and Barbuda,2003,Developing,74.2,151,0,7.16,1158.065259,99,0,4.1,0,99,4.53,99,0.1,9739.82556,,3.5,3.5,0,0
Antigua and Barbuda,2002,Developing,74,153,0,7.21,927.4075855,99,0,39.5,0,93,4.41,98,0.1,9386.716452,,3.6,3.5,0,0
Antigua and Barbuda,2001,Developing,73.8,154,0,7.51,163.7676978,96,0,38.9,0,99,4.48,97,0.1,9358.154162,,3.6,3.5,0,0
Antigua and Barbuda,2000,Developing,73.6,156,0,7.27,1127.74347,,0,38.2,0,96,4.13,95,0.1,9875.161736,,3.7,3.6,0,0
Argentina,2015,Developing,76.3,116,8,,0,94,0,62.8,9,93,,94,0.1,13467.1236,43417765,1,0.9,0.826,17.3
Argentina,2014,Developing,76.2,118,8,7.93,847.3717463,94,1,62.2,9,92,4.79,94,0.1,12245.25645,42981515,1,0.9,0.825,17.3
Argentina,2013,Developing,76,119,8,8.28,1001.796332,94,0,61.6,10,99,4.99,94,0.1,12976.63642,42539925,1,0.9,0.823,17.3
Argentina,2012,Developing,75.9,12,9,8.35,1133.558003,91,2,61,10,99,5.2,91,0.1,12969.7712,4296739,1,0.9,0.822,17.2
Argentina,2011,Developing,75.7,12,9,8.11,1504.329462,91,3,6.4,10,93,5.89,91,0.1,12726.9836,41656879,1,0.9,0.816,17.1
Argentina,2010,Developing,75.5,121,10,8.15,187.610955,94,17,59.8,11,95,6.55,94,0.1,1276.265,41223889,1,0.9,0.802,16.8
Argentina,2009,Developing,75.6,126,10,8.33,1398.042623,94,3,59.2,11,97,7.63,94,0.1,8161.36966,479947,1,0.9,0.794,16.5
Argentina,2008,Developing,75.4,126,10,8.41,1413.73543,9,0,58.6,11,94,6.66,93,0.1,8953.359275,4382389,1,0.9,0.792,16.3
Argentina,2007,Developing,74.8,129,10,8.16,1105.659031,85,0,58,12,92,6.49,91,0.1,7193.61764,3997224,1.1,0.9,0.788,16.3
Argentina,2006,Developing,75.2,127,11,7.75,961.1774676,84,0,57.5,12,92,6.68,91,0.1,5878.76127,3955889,1.1,0.9,0.782,16.1
Argentina,2005,Developing,74.9,127,11,7.53,96.16653429,88,0,56.9,12,95,6.85,98,0.1,576.883829,39145488,1.1,1,0.78,16.3
Argentina,2004,Developing,74.7,13,11,7.63,719.3663797,81,0,56.3,12,91,6.84,98,0.1,4251.574348,38728696,1.1,1,0.775,16.3
Argentina,2003,Developing,74.1,137,11,7.62,57.58467352,73,0,55.7,13,95,8.22,96,0.1,333.4376,3839379,1.2,1,0.77,16.4
Argentina,2002,Developing,74.1,138,12,7.81,470.1869145,66,0,55.1,13,94,8.31,93,0.1,2579.193168,3788937,1.2,1,0.776,16.3
Argentina,2001,Developing,74,138,12,7.76,123.0128671,,0,54.6,13,85,9.38,83,0.1,717.694674,3747159,1.2,1.1,0.771,15.6
Argentina,2000,Developing,74.1,137,12,7.68,1349.025282,,6,54,14,88,9.21,83,0.1,7669.273916,3757452,1.2,1.1,0.764,15
Armenia,2015,Developing,74.8,118,1,,0,94,33,54.9,1,96,,94,0.1,369.654776,291695,2.1,2.2,0.741,12.7
Armenia,2014,Developing,74.6,12,1,3.91,295.6087143,93,13,54.1,1,95,4.48,93,0.1,3994.712355,29622,2.1,2.1,0.739,12.7
Armenia,2013,Developing,74.4,123,1,3.79,279.4290812,95,10,53.3,1,96,4.55,95,0.1,3843.591213,289359,2.1,2.1,0.736,12.7
Armenia,2012,Developing,74.4,121,1,3.89,274.1526986,95,0,52.6,1,96,4.48,95,0.1,3684.8481,2881922,2,2.1,0.732,12.7
Armenia,2011,Developing,73.9,128,1,4.09,260.9963826,95,0,51.9,1,96,3.71,95,0.1,3526.978143,2875581,2,2.1,0.729,12.7
Armenia,2010,Developing,73.5,132,1,4.23,224.3212014,94,2,51.2,1,96,4.56,94,0.1,3218.381655,2877311,2,2.1,0.72,12.3
Armenia,2009,Developing,73.3,137,1,3.96,201.1855461,93,0,5.7,1,94,4.55,93,0.1,2993.832531,2888584,2,2.1,0.725,11.9
Armenia,2008,Developing,73.2,14,1,3.96,2.8888979,89,0,5.1,1,91,3.8,89,0.1,41.26997,29822,2,2.1,0.721,12.3
Armenia,2007,Developing,73.5,132,1,3.99,44.57219966,85,1,49.7,1,9,4.31,88,0.1,3138.8873,293356,2,2.1,0.707,11.7
Armenia,2006,Developing,72.9,141,1,4.01,244.5352767,78,137,49.2,1,87,4.58,87,0.1,2158.299,29585,2,2.1,0.692,11.2
Armenia,2005,Developing,73,137,1,4.25,20.21822828,91,2281,48.8,1,92,5.25,9,0.1,1643.758397,2981259,2,2.1,0.679,10.9
Armenia,2004,Developing,73,132,1,3.81,97.74087744,91,1783,48.4,1,93,5.5,91,0.1,1191.96192,3612,2,2.1,0.668,10.9
Armenia,2003,Developing,72.7,134,1,3.03,7.341493148,93,4,48.1,1,96,5.56,94,0.1,93.1661567,31786,2,2.1,0.657,10.8
Armenia,2002,Developing,72.6,134,1,2.86,57.17810403,91,40,47.8,1,96,5.4,94,0.1,783.261699,333897,2.1,2.1,0.645,10.8
Armenia,2001,Developing,72.6,141,1,2.86,53.19373012,69,69,47.4,1,97,5.94,94,0.1,694.435119,35655,2.1,2.1,0.644,11.1
Armenia,2000,Developing,72,142,1,2.9,32.75626853,55,15,47.1,1,96,6.25,93,0.1,622.7427477,369588,2.1,2.2,0.639,11.2
Australia,2015,Developed,82.8,59,1,,0,93,74,66.6,1,93,,93,0.1,56554.3876,23789338,0.6,0.6,0.937,20.4
Australia,2014,Developed,82.7,6,1,9.71,10769.36305,91,340,66.1,1,92,9.42,92,0.1,62214.6912,2346694,0.6,0.6,0.936,20.4
Australia,2013,Developed,82.5,61,1,9.87,11734.85381,91,158,65.5,1,91,9.36,91,0.1,67792.3386,23117353,0.6,0.6,0.933,20.3
Australia,2012,Developed,82.3,61,1,10.03,11714.99858,91,199,65,1,92,9.36,92,0.1,67677.63477,22728254,0.6,0.6,0.93,20.1
Australia,2011,Developed,82,63,1,10.3,10986.26527,92,190,64.4,1,92,9.2,92,0.1,62245.129,223424,0.6,0.6,0.927,19.8
Australia,2010,Developed,81.9,64,1,10.52,8875.786493,92,70,63.9,1,92,9.2,92,0.1,51874.848,223175,0.7,0.6,0.927,19.5
Australia,2009,Developed,81.7,66,1,10.62,7172.275229,94,104,63.4,1,92,9.5,92,0.1,42742.99898,216917,0.7,0.6,0.925,19.1
Australia,2008,Developed,81.3,66,1,10.76,8547.292357,94,65,62.9,1,92,8.78,92,0.1,49664.6854,212492,0.7,0.6,0.921,19.1
Australia,2007,Developed,81.3,66,1,10.56,872.5986092,94,11,62.5,2,92,8.53,92,0.1,4991.98289,28276,0.7,0.6,0.918,19
Australia,2006,Developed,81.2,66,1,10.31,6187.062017,95,0,62,2,92,8.49,92,0.1,36118.28381,26979,0.7,0.6,0.915,20.3
Australia,2005,Developed,81,67,1,10.3,579.1331637,95,10,61.5,2,92,8.45,92,0.1,3416.71483,23948,0.7,0.6,0.91,20.3
Australia,2004,Developed,86,69,1,9.84,588.568371,95,70,6.9,1,92,8.57,92,0.1,3472.37977,21274,0.7,0.6,0.908,20.7
Australia,2003,Developed,83,71,1,9.97,3829.550928,95,91,6.3,1,92,8.32,93,0.1,23465.38559,198954,0.7,0.7,0.905,20.6
Australia,2002,Developed,79.9,73,1,9.84,46.3871819,95,32,59.6,2,92,8.39,92,0.1,281.81763,196514,0.7,0.7,0.902,20.1
Australia,2001,Developed,79.9,75,1,9.53,3064.301144,94,141,59,2,91,8.18,92,0.1,19517.84168,19413,0.7,0.7,0.899,20.5
Australia,2000,Developed,79.5,78,1,10.17,347.18736,,108,58.2,2,9,8.8,9,0.1,2169.921,19153,0.7,0.7,0.897,20.4
Austria,2015,Developed,81.5,65,0,,0,93,309,57.6,0,93,,93,0.1,43665.947,8633169,1.9,2.1,0.892,15.9
Austria,2014,Developed,81.4,66,0,12.32,8350.193523,98,117,57.1,0,98,11.21,98,0.1,51322.63997,8541575,1.8,2,0.892,15.9
Austria,2013,Developed,81.1,68,0,11.82,90.58501176,95,0,56.6,0,95,11.14,95,0.1,554.71532,8479375,1.8,2,0.887,15.7
Austria,2012,Developed,88,7,0,12.26,7878.372355,92,36,56.1,0,92,11.17,92,0.1,48333.57273,8429991,1.8,2,0.884,15.7
Austria,2011,Developed,88,73,0,12.04,8272.306757,89,68,55.7,0,89,1.94,89,0.1,51126.74139,8391643,1.7,2,0.88,15.7
Austria,2010,Developed,84,75,0,12.1,7423.228774,86,52,55.2,0,86,11.17,86,0.1,46657.629,836344,1.7,1.9,0.872,15.4
Austria,2009,Developed,82,77,0,11.3,8053.557638,83,49,54.7,0,83,11.19,83,0.1,47654.18721,8343323,1.7,1.9,0.87,15.3
Austria,2008,Developed,84,76,0,12,8329.731655,83,448,54.2,0,83,1.6,83,0.1,51386.37665,8321496,1.7,1.9,0.864,15.1
Austria,2007,Developed,81,8,0,12.5,7453.8644,85,20,53.7,0,85,1.4,85,0.1,46586.6525,8295487,1.7,1.9,0.86,15.2
Austria,2006,Developed,79.8,81,0,12.4,69.92899358,83,23,53.2,0,83,1.35,83,0.1,443.99361,8268641,1.7,1.9,0.854,15
Austria,2005,Developed,79.4,85,0,12.4,5992.588029,86,9,52.7,0,86,1.53,86,0.1,38242.4252,8227829,1.7,1.9,0.848,14.9
Austria,2004,Developed,79.3,86,0,12.1,5316.877456,83,15,52.2,0,83,1.56,83,0.1,36693.4262,8171966,1.7,1.9,0.841,14.7
Austria,2003,Developed,78.8,88,0,12.2,504.4308735,83,90,51.7,0,84,1.48,84,0.1,3212.9355,8121423,1.7,1.9,0.837,14.7
Austria,2002,Developed,78.7,9,0,12.5,3979.057728,81,0,51.2,0,82,1.27,83,0.1,26351.37568,881957,1.7,1.9,0.847,16.1
Austria,2001,Developed,78.6,92,0,12.4,3582.848308,44,0,5.6,0,83,1.12,84,0.1,24489.73553,842293,1.7,1.9,0.837,15.5
Austria,2000,Developed,78.1,96,0,13.2,3557.455507,33,0,5.1,0,71,1.6,81,0.1,24517.26745,811566,1.7,1.9,0.833,15.4
Azerbaijan,2015,Developing,72.7,118,5,,0,96,0,52.5,6,98,,96,0.1,55.31382,9649341,2.8,2.9,0.758,12.7
Azerbaijan,2014,Developing,72.5,119,5,0.01,306.1824313,94,0,51.5,6,97,6.4,94,0.1,7891.299776,953579,2.8,2.9,0.752,12.2
Azerbaijan,2013,Developing,72.2,121,5,2.14,275.6514934,93,164,5.6,6,96,5.54,93,0.1,7875.756953,941681,2.8,2.8,0.745,11.9
Azerbaijan,2012,Developing,71.9,123,5,0.01,285.6103912,88,0,49.7,6,92,5.37,89,0.1,7496.335728,9295784,2.8,2.8,0.742,11.8
Azerbaijan,2011,Developing,71.6,125,5,1.98,263.142699,84,0,48.8,6,91,5.1,87,0.1,7189.691229,917382,2.8,2.9,0.741,11.7
Azerbaijan,2010,Developing,71.1,13,5,1.98,246.5686008,8,0,48,6,85,5.33,81,0.1,5842.85784,954332,2.8,2.9,0.737,11.7
Azerbaijan,2009,Developing,78,132,6,2.1,22.48638351,74,0,47.3,6,84,5.85,81,0.1,495.294791,8947243,2.8,2.9,0.728,11.6
Azerbaijan,2008,Developing,73,141,6,1.18,206.2616134,68,5,46.6,6,85,4.37,81,0.1,5574.6382,87634,2.8,2.9,0.719,11.6
Azerbaijan,2007,Developing,73,14,6,1.02,176.0107106,62,0,45.9,7,81,5.1,79,0.1,3851.437869,85813,2.8,2.9,0.708,11.6
Azerbaijan,2006,Developing,69.2,154,6,0.85,105.6337264,52,222,45.3,7,8,6.17,78,0.1,2473.85776,848455,2.9,2.9,0.682,10.7
Azerbaijan,2005,Developing,68.4,162,6,0.73,81.28883085,49,1238,44.7,7,79,7.86,75,0.1,1578.4239,839185,2.9,3,0.675,11.2
Azerbaijan,2004,Developing,68.4,154,6,0.62,8.59680496,5,827,44.2,8,78,7.92,77,0.1,145.2163,8365,3,3,0.668,11
Azerbaijan,2003,Developing,67.8,154,7,0.55,42.41491183,51,1978,43.6,8,79,6.56,77,0.1,883.6439965,82341,3,3,0.659,10.8
Azerbaijan,2002,Developing,67.8,146,7,0.55,39.33253687,5,4353,43.1,9,8,4.47,76,0.1,763.73858,817195,3.1,3.1,0.651,10.6
Azerbaijan,2001,Developing,67.5,151,8,0.51,4.104190077,,574,42.6,10,77,4.48,77,0.1,73.6838434,81112,3.1,3.1,0.642,10.4
Azerbaijan,2000,Developing,66.6,16,9,0.65,35.09462644,,210,42.1,11,75,4.67,76,0.1,655.974326,8486,3.2,3.1,0.636,10.1
Bahamas,2015,Developing,76.1,147,0,,0,95,0,64.5,0,95,,95,0.1,,,2.5,2.5,0.79,12.6
Bahamas,2014,Developing,75.4,16,0,9.45,0,96,0,63.8,0,96,7.74,96,0.1,,,2.5,2.5,0.789,12.6
Bahamas,2013,Developing,74.8,172,0,9.42,0,97,0,63.2,0,97,7.5,97,0.1,,,2.5,2.5,0.79,12.6
Bahamas,2012,Developing,74.9,167,0,9.5,0,96,0,62.6,0,99,7.43,98,0.2,,,2.5,2.5,0.789,12.6
Bahamas,2011,Developing,75,162,0,9.34,0,95,0,62,0,97,7.63,98,0.1,,,2.5,2.5,0.788,12.6
Bahamas,2010,Developing,75,161,0,9.19,0,98,0,61.3,0,97,7.44,99,0.2,,,2.5,2.5,0.788,12.6
Bahamas,2009,Developing,74.6,168,0,9.29,0,95,0,6.7,0,97,7.43,96,0.1,,,2.5,2.5,0.791,12.6
Bahamas,2008,Developing,74.5,167,0,10.15,0,9,0,6.1,0,93,7.3,93,0.1,,,2.5,2.5,0.791,12.6
Bahamas,2007,Developing,74.4,167,0,10.75,0,93,0,59.4,0,95,7.8,95,0.1,,,2.5,2.5,0.79,12.5
Bahamas,2006,Developing,74.2,171,0,11.07,0,96,0,58.7,0,94,6.93,95,0.1,,,2.5,2.5,0.788,12.4
Bahamas,2005,Developing,74.1,172,0,10.49,0,93,0,58.1,0,93,5.95,93,0.1,,,2.6,2.5,0.786,12.4
Bahamas,2004,Developing,73.8,174,0,10.1,0,93,0,57.4,0,92,6.2,93,0.1,,,2.6,2.5,0.784,12.3
Bahamas,2003,Developing,73.2,189,0,10.68,0,88,0,56.7,0,93,5.62,92,0.1,,,2.6,2.5,0.783,12.2
Bahamas,2002,Developing,73.1,19,0,10.85,0,89,0,56,0,93,5.26,94,0.1,,,2.6,2.6,0.781,12.1
Bahamas,2001,Developing,72.9,189,0,11.64,0,21,0,55.2,0,98,5.15,99,0.2,,,2.7,2.6,0.779,12.1
Bahamas,2000,Developing,72.6,192,0,12.15,0,,0,54.4,0,91,5.21,99,0.1,,,2.7,2.6,0,12
Bahrain,2015,Developing,76.9,69,0,,0,98,0,63.6,0,98,,98,0.1,22688.87824,,6.2,6.1,0.823,14.5
Bahrain,2014,Developing,76.8,7,0,1.57,367.2556742,98,46,62.9,0,98,4.98,98,0.1,24983.3792,,6.1,6,0.82,14.5
Bahrain,2013,Developing,76.7,7,0,1.65,3.968695982,99,0,62.2,0,99,4.69,99,0.1,251.18329,,6.1,6,0.815,14.5
Bahrain,2012,Developing,76.5,71,0,1.7,2211.215778,99,0,61.5,0,99,4.37,99,0.1,23649.36661,,6.1,6,0.812,14.5
Bahrain,2011,Developing,76.1,76,0,1.66,197.7734681,99,0,6.8,0,99,3.4,99,0.1,2281.1242,,6.1,6,0.812,14.4
Bahrain,2010,Developing,76.1,73,0,1.93,266.7696122,99,0,6.1,0,99,3.64,99,0.1,2722.1389,,6,5.9,0.81,14.4
Bahrain,2009,Developing,76,74,0,1.95,332.9347646,98,3,59.3,0,97,3.79,98,0.1,19356.67236,,6,5.9,0.814,14.4
Bahrain,2008,Developing,75.8,76,0,2,231.5478912,97,2,58.5,0,97,3.17,97,0.1,2367.56535,,6,5.9,0.815,14.4
Bahrain,2007,Developing,75.6,77,0,2,278.3602806,97,7,57.6,0,97,3.8,97,0.1,2977.1153,,6.1,5.9,0.813,14.4
Bahrain,2006,Developing,75.5,79,0,2.1,170.7374027,98,3,56.8,0,98,3.8,98,0.1,1937.99549,,6.1,5.9,0.81,14.2
Bahrain,2005,Developing,75.3,81,0,2.05,1553.468944,98,4,56.1,0,98,3.16,98,0.1,17959.17854,,6.1,5.9,0.806,14
Bahrain,2004,Developing,75.2,83,0,2.16,1380.228095,98,11,55.6,0,98,3.37,98,0.1,15846.47641,,6.1,5.9,0.803,13.9
Bahrain,2003,Developing,75,85,0,2.16,1214.558167,98,12,55.2,0,97,3.74,97,0.1,14221.99259,,6.1,5.9,0.798,13.7
Bahrain,2002,Developing,74.9,87,0,1.99,106.4303336,98,8,55,0,98,3.89,98,0.1,1312.33457,,6.2,5.9,0.796,13.5
Bahrain,2001,Developing,74.7,9,0,1.95,1150.418063,99,5,54.8,0,99,3.8,99,0.1,12868.211,,6.2,6,0.794,13.3
Bahrain,2000,Developing,74.5,92,0,2.15,167.7270642,97,6,54.5,0,97,3.51,97,0.1,13636.34668,,6.2,6,0.786,13.2
Bangladesh,2015,Developing,71.8,129,92,,0,97,240,18.3,113,97,,97,0.1,121.15812,1612886,17.9,18.3,0.575,10.2
Bangladesh,2014,Developing,71.4,132,98,0.01,10.44640334,97,289,17.7,121,97,2.82,97,0.1,184.56543,15945279,18.1,18.6,0.57,10
Bangladesh,2013,Developing,71,135,104,0.01,52.82986467,96,237,17,130,96,2.88,96,0.1,951.8894535,157571292,18.3,18.8,0.565,10
Bangladesh,2012,Developing,77,137,111,0.01,59.2589257,94,1986,16.4,139,94,3.8,94,0.1,856.342857,15572753,18.5,19,0.557,9.9
Bangladesh,2011,Developing,73,14,118,0.01,62.34988484,96,5625,15.8,150,96,3.16,96,0.1,835.789341,153911916,18.7,19.2,0.545,9.4
Bangladesh,2010,Developing,69.9,142,126,0.01,62.65945432,94,788,15.2,161,94,3.6,94,0.1,757.6717572,15214912,18.9,19.4,0.535,8.9
Bangladesh,2009,Developing,69.5,144,135,0.01,53.26400378,97,718,14.6,173,97,2.91,97,0.1,681.125368,1545478,19.1,19.7,0.523,8.4
Bangladesh,2008,Developing,69.1,147,144,0.01,42.48865034,96,2660,14,186,96,2.85,96,0.1,615.7775411,14885814,19.3,19.9,0.52,8.6
Bangladesh,2007,Developing,68.6,151,154,0.01,46.36536703,95,2924,13.5,201,96,2.8,94,0.1,541.651484,147139191,19.5,2.1,0.513,8.6
Bangladesh,2006,Developing,68.2,152,164,0.01,42.3304549,86,6192,13,215,95,2.8,94,0.1,494.51466,1453684,19.7,2.3,0.506,8.4
Bangladesh,2005,Developing,67.8,155,174,0.01,38.05462002,45,25934,12.5,231,94,2.68,93,0.1,484.155471,14343111,19.9,2.5,0.499,8.2
Bangladesh,2004,Developing,67.3,158,185,0.01,4.11469667,11,9743,12,247,88,2.62,99,0.1,46.7579167,14137489,2.1,2.7,0.491,8.1
Bangladesh,2003,Developing,66.8,161,196,0.01,35.48458957,5,4067,11.6,264,9,2.51,87,0.1,432.7388972,139191,2.3,2.9,0.484,7.9
Bangladesh,2002,Developing,66.3,164,207,0.01,0.397228764,,3484,11.2,280,83,2.59,83,0.1,4.6135745,1366667,2.5,21.1,0.476,7.7
Bangladesh,2001,Developing,65.8,168,219,0.01,3.395069781,,4414,1.8,298,85,2.47,85,0.1,42.5981152,1341716,2.7,21.3,0.468,7.5
Bangladesh,2000,Developing,65.3,173,231,0.01,3.69633051,,5098,1.4,316,83,2.33,82,0.1,45.63371,131581243,2.9,21.5,0.459,7.3
Barbados,2015,Developing,75.5,98,0,,0,97,0,54.5,0,97,,97,0.1,15557.8381,,3.8,3.7,0.794,15.3
Barbados,2014,Developing,75.4,1,0,8.82,294.9056584,94,0,53.7,0,95,7.47,94,0.1,15359.66971,,3.8,3.7,0.793,15.3
Barbados,2013,Developing,75.2,11,0,8.74,263.0372838,91,0,53,0,91,7.57,91,0.1,15472.7814,,3.8,3.8,0.792,15.3
Barbados,2012,Developing,75.1,12,0,8.61,260.0043858,87,0,52.2,0,88,7.43,87,0.1,15384.8749,,3.8,3.8,0.785,15.3
Barbados,2011,Developing,74.9,14,0,8.51,173.9825629,91,0,51.4,0,91,6.67,91,0.1,15534.1574,,3.8,3.8,0.78,15.5
Barbados,2010,Developing,74.7,16,0,8.41,154.9630863,86,0,5.7,0,9,6.17,86,0.1,1595.91232,,3.8,3.8,0.781,15.8
Barbados,2009,Developing,74.6,19,0,8.46,327.1618128,93,0,49.9,0,93,6.21,93,0.1,16523.32388,,3.8,3.8,0.779,15.5
Barbados,2008,Developing,74.4,111,0,8.95,25.52277112,85,0,49.2,0,85,6.1,85,0.1,1657.3228,,3.9,3.9,0.775,15.3
Barbados,2007,Developing,74.2,113,0,8.47,1641.30981,93,0,48.4,0,93,5.64,93,0.1,16462.48556,,3.9,3.9,0.771,15
Barbados,2006,Developing,74.1,115,0,8.39,181.5000856,84,0,47.7,0,85,5.27,84,0.1,15646.5591,,4,3.9,0.766,14.8
Barbados,2005,Developing,73.9,117,0,8.01,1311.440423,92,0,46.9,0,91,5.38,92,0.1,14223.86576,,4,4,0.761,14.6
Barbados,2004,Developing,73.8,119,0,7.68,166.0083443,93,0,46.2,0,93,5.71,93,0.2,12868.8639,,4.1,4,0.757,14.4
Barbados,2003,Developing,73.7,121,0,7.65,13.5139917,91,0,45.4,0,9,5.82,89,0.4,1228.5447,,4.1,4.1,0.753,14.2
Barbados,2002,Developing,73.5,123,0,7.59,133.099491,66,0,44.6,0,86,5.76,87,0.8,11675.39395,,4.2,4.1,0.749,14
Barbados,2001,Developing,73.4,125,0,7.38,138.1664627,18,0,43.8,0,93,5.47,84,0.7,11513.87189,,4.2,4.2,0.75,14
Barbados,2000,Developing,73.3,127,0,7.43,1140.615754,,0,43,0,86,5.16,93,0.9,11568.1111,,4.3,4.2,0.741,14
Belarus,2015,Developing,72.3,196,0,,0,99,2,62.3,0,99,,99,0.1,5949.11677,9489616,1.9,2,0.798,15.6
Belarus,2014,Developing,72,199,0,13.94,1147.1114,97,64,61.7,0,97,5.69,97,0.1,8318.429294,9474511,1.9,2,0.796,15.7
Belarus,2013,Developing,71.7,23,0,14.66,1109.854619,98,16,61.1,1,98,6.7,98,0.1,7978.825443,9465997,2,2,0.796,15.7
Belarus,2012,Developing,71.9,194,0,16.35,91.70962117,97,10,6.5,1,98,5.1,98,0.1,694.243915,9464495,2,2.1,0.793,15.6
Belarus,2011,Developing,72,232,0,17.31,846.9113071,98,50,59.9,1,98,4.92,98,0.1,6519.71753,9473172,2,2.1,0.787,15.5
Belarus,2010,Developing,73,222,0,14.44,8.49409518,96,1,59.3,1,99,5.55,98,0.1,63.38877,949583,2,2.2,0.78,15.5
Belarus,2009,Developing,70,226,0,14.09,434.7985025,98,0,58.7,1,98,6.9,96,0.1,5176.172649,956765,2.1,2.2,0.771,15.4
Belarus,2008,Developing,70,224,1,14.67,501.8056141,98,0,58.2,1,98,5.95,97,0.1,6376.183153,9527985,2.1,2.3,0.755,15.1
Belarus,2007,Developing,69.8,226,1,14.22,464.077513,91,1,57.7,1,9,6.44,95,0.1,4735.484827,956953,2.2,2.3,0.739,14.9
Belarus,2006,Developing,68.9,243,1,12.6,364.426052,98,149,57.2,1,97,6.34,99,0.1,3848.215966,964924,2.2,2.4,0.723,14.6
Belarus,2005,Developing,68.1,252,1,11.01,45.65007798,99,1,56.7,1,98,6.89,99,0.1,3126.71767,9663915,2.3,2.5,0.713,14.4
Belarus,2004,Developing,68.2,247,1,12.05,42.33443901,99,2,56.2,1,99,6.59,99,0.1,2378.33927,973146,2.4,2.5,0.703,14.1
Belarus,2003,Developing,67.7,253,1,11.17,23.83578594,56,21,55.8,1,53,6.59,5,0.1,1819.525644,9796749,2.5,2.6,0.695,13.9
Belarus,2002,Developing,67.2,262,1,12.23,145.4233629,99,14,55.3,1,99,6.47,99,0.1,1479.383142,9865548,2.5,2.7,0.687,13.6
Belarus,2001,Developing,67.7,254,1,10.74,14.06141699,93,45,54.9,1,99,6.62,99,0.1,1244.373185,9928549,2.6,2.7,0.681,13.3
Belarus,2000,Developing,68,247,1,12.98,24.24947846,7,21,54.4,1,99,6.13,99,0.1,1276.28834,997961,2.7,2.8,0.675,13.1
Belgium,2015,Developed,81.1,74,0,,0,98,47,63.7,1,99,,99,0.1,4356.875,11274196,1,1,0.895,16.6
Belgium,2014,Developed,89,76,0,12.6,7163.348923,98,70,63.4,1,99,1.59,99,0.1,47439.39684,112957,1,1,0.89,16.3
Belgium,2013,Developed,87,77,0,11.77,702.359357,98,39,63,1,99,1.57,99,0.1,4651.38647,11182817,1,0.9,0.889,16.3
Belgium,2012,Developed,83,78,0,10.08,664.4738975,98,109,62.6,1,99,1.54,99,0.1,4474.5717,11128246,0.9,0.9,0.886,16.2
Belgium,2011,Developed,83,8,0,10.11,713.5297354,97,576,62.3,1,98,1.42,98,0.1,4772.77415,1147744,0.9,0.9,0.884,16.1
Belgium,2010,Developed,80,81,0,10.22,665.7356115,97,40,61.9,1,98,1.17,98,0.1,4438.23741,1895586,0.9,0.9,0.878,15.9
Belgium,2009,Developed,79.8,85,0,10.05,671.9376566,97,33,61.6,1,98,1.39,98,0.1,4488.5615,1796493,0.9,0.9,0.876,15.8
Belgium,2008,Developed,79.5,87,0,10.47,7191.051507,98,98,61.3,1,99,9.6,99,0.1,48424.58927,179973,0.8,0.8,0.874,15.8
Belgium,2007,Developed,79.5,86,0,10.25,640.3560918,94,64,6.9,1,99,9.25,98,0.1,4443.83131,16257,0.8,0.8,0.871,15.8
Belgium,2006,Developed,79.4,85,0,10.98,5579.199083,94,15,6.6,1,99,9.17,98,0.1,38852.3613,1547958,0.8,0.8,0.865,15.7
Belgium,2005,Developed,78.9,89,0,12.27,5068.214488,77,26,6.2,1,97,9.24,97,0.1,36967.28292,1478617,0.8,0.8,0.861,15.7
Belgium,2004,Developed,78.8,91,1,12.05,5160.508378,64,61,59.8,1,96,9.32,95,0.1,35589.71295,1421137,0.8,0.8,0.88,18.8
Belgium,2003,Developed,78.3,95,0,11.28,507.306164,64,44,59.4,1,96,9.3,95,0.1,3743.95693,1376133,0.8,0.8,0.878,18.6
Belgium,2002,Developed,78,99,1,11.29,320.3177664,6,0,59,1,96,8.46,95,0.1,2552.3328,1332785,0.8,0.8,0.875,18.8
Belgium,2001,Developed,78,1,1,11.01,2943.375396,6,83,58.5,1,96,8.29,95,0.1,23121.56635,128657,0.8,0.8,0.873,18.2
Belgium,2000,Developed,77.6,11,1,11.21,287.2084529,6,0,58.1,1,96,8.12,95,0.1,2327.4591,125125,0.8,0.8,0.869,18
Belize,2015,Developing,71,175,0,,0,94,0,5.9,0,94,,94,0.2,4849.997495,359288,3.5,3.4,0.706,12.8
Belize,2014,Developing,70,177,0,6.58,670.0920883,95,0,5.1,0,95,5.79,95,0.2,4852.223666,351694,3.4,3.4,0.705,12.8
Belize,2013,Developing,69.8,18,0,6.56,629.2018591,95,0,49.3,0,95,5.79,95,0.2,4688.538443,344181,3.4,3.4,0.706,12.9
Belize,2012,Developing,69.4,189,0,6.66,582.8027185,98,0,48.5,0,98,5.45,98,0.1,4673.63848,33671,3.5,3.4,0.702,12.5
Belize,2011,Developing,69.4,188,0,6.64,605.6286892,95,0,47.8,0,95,5.61,95,0.5,4516.24675,329192,3.5,3.4,0.7,12.4
Belize,2010,Developing,69.5,186,0,6.76,569.9527122,96,0,47,0,96,5.85,96,0.2,4344.15177,32168,3.5,3.4,0.7,12.4
Belize,2009,Developing,69.5,184,0,6.85,549.8096097,97,0,46.3,0,98,5.81,97,0.3,4258.788611,313929,3.5,3.4,0.7,12.7
Belize,2008,Developing,69.6,181,0,7.22,51.25232422,94,0,45.7,0,94,5.9,94,0.1,447.22796,36165,3.5,3.4,0.699,12.8
Belize,2007,Developing,69.6,181,0,7.24,69.63051047,96,0,45,0,97,4.76,96,0.6,4324.876427,29847,3.5,3.5,0.7,12.8
Belize,2006,Developing,69.4,184,0,6.48,387.3324928,98,0,44.4,0,98,4.4,98,0.6,4187.3783,29747,3.6,3.5,0.692,12.3
Belize,2005,Developing,69,191,0,6.25,365.799896,96,0,43.8,0,96,4.45,96,0.8,3933.332215,283277,3.6,3.5,0.695,12.8
Belize,2004,Developing,68.7,197,0,6.2,325.6807462,97,0,43.2,0,97,4.39,97,0.8,3831.53819,27689,3.6,3.5,0.691,12.5
Belize,2003,Developing,68.4,21,0,5.67,312.7995946,96,0,42.6,0,95,4.53,96,1.5,3679.99523,26913,3.6,3.6,0.684,12.2
Belize,2002,Developing,68.5,199,0,4.99,262.8299189,97,0,42,0,93,4.38,89,0.1,3556.561825,26226,3.7,3.6,0.678,11.9
Belize,2001,Developing,68.2,21,0,4.9,251.6586929,96,0,41.4,0,96,4.5,96,0.4,3419.275719,254984,3.7,3.7,0.677,11.8
Belize,2000,Developing,68.3,196,0,4.79,219.0239836,76,0,4.8,0,91,3.98,91,0.3,3364.423711,247315,3.8,3.7,0.668,11.7
Benin,2015,Developing,60,249,25,,0,82,55,25.7,39,78,,82,1,783.94791,1575952,6.9,6.8,0.481,10.7
Benin,2014,Developing,59.7,252,25,0.01,90.12206791,78,786,25.2,39,74,4.59,78,1.1,943.686575,1286712,7.1,6.9,0.475,10.7
Benin,2013,Developing,59.5,251,25,0.01,87.4080423,77,637,24.6,39,73,4.59,77,1.2,915.2674586,14451,7.2,7.1,0.466,10.3
Benin,2012,Developing,59.3,251,25,0.01,9.80407467,8,288,24.1,39,8,4.86,8,1.3,837.9551,972916,7.4,7.3,0.458,10
Benin,2011,Developing,59.1,251,25,1.4,110.2633619,75,426,23.5,39,77,5.37,75,1.4,825.9427854,94682,7.6,7.5,0.454,9.8
Benin,2010,Developing,58.7,254,25,1.33,94.25737917,76,392,23,39,77,4.95,76,1.4,757.695974,9199259,7.8,7.6,0.451,9.5
Benin,2009,Developing,58.4,259,25,1.16,71.01399249,79,1461,22.5,39,8,4.46,79,1.6,793.45243,894476,7.9,7.8,0.448,9.3
Benin,2008,Developing,57.6,278,25,1.28,7.615430126,75,928,22,39,77,4.2,75,1.8,82.1513498,8696916,8.1,8,0.444,9.1
Benin,2007,Developing,57.1,283,25,1.12,7.49281752,82,341,21.5,39,82,4.55,82,2,76.535419,8454791,8.3,8.2,0.438,8.9
Benin,2006,Developing,56.8,284,25,1.19,75.91429496,74,176,21,39,76,4.75,74,2,625.8392,8216896,8.5,8.4,0.434,8.7
Benin,2005,Developing,56.5,285,25,1.13,7.106997355,7,210,2.5,39,73,4.73,7,2.1,61.799977,7982225,8.7,8.6,0.43,8.5
Benin,2004,Developing,56.1,285,25,1.15,10.73628066,75,262,2.1,39,74,4.56,72,2.1,583.493514,7754,8.9,8.8,0.423,8.1
Benin,2003,Developing,55.8,285,25,1.35,8.931827297,73,217,19.7,40,75,4.63,73,2.1,519.2922847,752555,9.1,9,0.416,7.7
Benin,2002,Developing,55.6,283,25,1.23,40.48815233,15,1588,19.2,40,76,4.27,75,2.1,418.6985763,7295394,9.3,9.2,0.407,7.3
Benin,2001,Developing,55.5,281,25,1.29,45.33476384,,5859,18.8,40,77,4.69,76,2.1,378.73654,776733,9.5,9.4,0.395,6.6
Benin,2000,Developing,55.4,279,25,1.34,37.38182018,,4244,18.4,40,78,4.34,78,2,374.1923942,6865951,9.7,9.6,0.389,6.4
Bhutan,2015,Developing,69.8,211,0,,0,99,11,24.5,0,98,,99,0.5,2613.645177,787386,15.4,16,0.604,12.5
Bhutan,2014,Developing,69.4,216,0,0.01,209.3921344,99,0,23.6,1,98,3.57,99,0.5,2522.7968,776448,15.7,16.2,0.596,12.5
Bhutan,2013,Developing,69.1,219,0,0.01,19.79057439,97,0,22.7,1,97,3.83,97,0.6,235.882889,764961,15.9,16.5,0.589,12.6
Bhutan,2012,Developing,68.7,223,0,0.01,188.7373664,97,1,21.9,1,97,3.7,97,0.6,2422.816,752967,16.1,16.7,0.581,12.3
Bhutan,2011,Developing,68.3,225,0,0.23,289.8524057,95,10,21.1,1,95,4.73,95,0.5,2458.45976,7451,16.3,17,0.572,11.9
Bhutan,2010,Developing,67.9,228,1,0.28,244.0391949,91,21,2.3,1,92,5.17,91,0.5,2178.921383,727641,16.6,17.3,0,11.4
Bhutan,2009,Developing,67.4,232,1,0.17,27.48907048,93,6,19.5,1,93,6.3,93,0.4,177.234497,714458,16.8,17.5,0,10.9
Bhutan,2008,Developing,67,234,1,0.21,302.667579,96,7,18.8,1,96,6.58,96,0.4,1795.18137,795,17.1,17.8,0,10.5
Bhutan,2007,Developing,66.5,238,1,0.16,283.806236,95,11,18,1,93,5.88,95,0.3,1741.142552,686958,17.3,18.1,0,10.1
Bhutan,2006,Developing,65.8,245,1,0.29,169.2023968,95,2,17.4,1,96,5.27,95,0.3,1335.45696,672228,17.5,18.3,0,9.6
Bhutan,2005,Developing,65,254,1,0.73,145.5965445,95,11,16.7,1,95,5.28,95,0.3,1247.61392,656639,17.8,18.6,0,9.2
Bhutan,2004,Developing,64.2,263,1,0.96,2.586698228,89,3,16.1,1,9,4.41,89,0.3,197.45788,64282,18,18.8,0,8.8
Bhutan,2003,Developing,63.3,273,1,0.52,19.15664091,95,0,15.5,1,96,4.9,95,0.2,997.7417141,623434,18.3,19.1,0,8.4
Bhutan,2002,Developing,62.5,282,1,0.29,151.9755193,83,27,14.9,1,89,7.75,86,0.1,885.6382245,66399,18.6,19.4,0,8
Bhutan,2001,Developing,61.7,29,1,0.14,8.574029812,89,756,14.4,1,88,5.91,88,0.1,87.9387673,5896,18.9,19.6,0,7.6
Bhutan,2000,Developing,62,312,1,0.17,93.35872844,98,418,13.9,1,98,6.91,92,0.1,765.8632358,573416,19.2,19.9,0,7.3
Bolivia (Plurinational State of),2015,Developing,77,186,8,,0,99,0,52.6,10,99,,99,0.1,,,1.2,1.1,0.671,13.8
Bolivia (Plurinational State of),2014,Developing,74,189,8,3.62,0,98,0,51.9,10,99,6.33,98,0.1,,,1.2,1.1,0.666,13.8
Bolivia (Plurinational State of),2013,Developing,71,192,8,3.78,0,94,0,51.2,10,95,5.96,94,0.1,,,1.2,1.1,0.661,13.8
Bolivia (Plurinational State of),2012,Developing,69.8,194,8,3.89,0,93,0,5.6,11,93,5.56,93,0.1,,,1.2,1.1,0.655,13.8
Bolivia (Plurinational State of),2011,Developing,69.3,198,9,3.93,0,95,0,49.9,11,95,5.49,95,0.2,,,1.2,1.1,0.649,13.8
Bolivia (Plurinational State of),2010,Developing,68.7,22,9,3.95,0,91,0,49.3,12,9,5.44,91,0.2,,,1.2,1.1,0.643,13.8
Bolivia (Plurinational State of),2009,Developing,68,27,10,3.87,0,93,0,48.6,12,92,5.76,93,0.2,,,1.2,1.1,0.636,13.8
Bolivia (Plurinational State of),2008,Developing,67.4,211,10,3.77,0,88,0,48,13,87,5,88,0.2,,,1.3,1.1,0.632,14
Bolivia (Plurinational State of),2007,Developing,66.8,216,11,3.47,0,84,0,47.3,14,85,4.96,84,0.2,,,1.3,1.2,0.626,14.1
Bolivia (Plurinational State of),2006,Developing,66.2,219,11,3.23,0,83,0,46.7,15,82,5.19,83,0.2,,,1.3,1.2,0.625,14.3
Bolivia (Plurinational State of),2005,Developing,65.7,222,12,2.86,0,85,0,46,16,84,5.67,85,0.2,,,1.3,1.2,0.622,14.4
Bolivia (Plurinational State of),2004,Developing,65.1,226,12,2.66,0,84,0,45.4,16,84,5.22,84,0.2,,,1.4,1.2,0.62,14.6
Bolivia (Plurinational State of),2003,Developing,64.5,23,13,2.37,0,8,0,44.7,17,82,5.3,88,0.2,,,1.4,1.3,0.617,14.4
Bolivia (Plurinational State of),2002,Developing,63.9,234,14,2.26,0,77,0,44,18,76,6.53,77,0.1,,,1.4,1.3,0.61,14
Bolivia (Plurinational State of),2001,Developing,63.3,238,14,2.2,0,77,0,43.3,19,71,6.31,71,0.1,,,1.5,1.4,0.607,13.7
Bolivia (Plurinational State of),2000,Developing,62.6,243,15,2.32,0,77,122,42.6,20,74,5.67,75,0.1,,,1.5,1.4,0.6,13.3
Bosnia and Herzegovina,2015,Developing,77.4,88,0,,0,82,1677,55.8,0,74,,82,0.1,4574.9787,3535961,2.3,2.3,0.747,14.2
Bosnia and Herzegovina,2014,Developing,77.2,89,0,4.03,732.8662491,89,3000,55.3,0,86,9.57,86,0.1,5193.94932,35662,2.4,2.4,0.742,14.2
Bosnia and Herzegovina,2013,Developing,77,9,0,4.12,75.61062911,91,0,54.7,0,87,9.46,89,0.1,535.86555,364999,2.4,2.4,0.735,14.2
Bosnia and Herzegovina,2012,Developing,76.8,92,0,4.61,693.8226461,92,22,54.2,0,87,9.94,92,0.1,4716.673325,36482,2.5,2.5,0.728,13.9
Bosnia and Herzegovina,2011,Developing,76.9,92,0,4.64,7.959131146,88,10,53.7,0,89,9.71,88,0.1,55.156834,3688865,2.6,2.5,0.711,13.4
Bosnia and Herzegovina,2010,Developing,76.4,94,0,4.54,630.3883564,89,45,53.1,0,9,9.58,89,0.1,4611.47298,372284,2.6,2.6,0.717,13.3
Bosnia and Herzegovina,2009,Developing,76.1,97,0,4.75,645.021302,9,22,52.6,0,9,9.64,9,0.1,4697.89732,3746561,2.7,2.7,0.716,13.3
Bosnia and Herzegovina,2008,Developing,76,98,0,5.13,66.04635027,88,8,52.1,0,92,8.58,91,0.1,575.31664,3763599,2.8,2.7,0.71,13.1
Bosnia and Herzegovina,2007,Developing,75.4,16,0,5.16,8.240355867,94,166,51.5,0,95,8.37,95,0.1,418.292176,3774,2.8,2.8,0.703,12.9
Bosnia and Herzegovina,2006,Developing,75.7,1,0,4.82,38.25414065,9,17,51,0,91,8.28,87,0.1,344.321698,3779468,2.9,2.8,0.697,12.7
Bosnia and Herzegovina,2005,Developing,75,12,0,4.56,45.71354264,93,23,5.5,0,95,8.5,93,0.1,2968.41186,378153,2.9,2.9,0,12.5
Bosnia and Herzegovina,2004,Developing,75.5,99,0,4.25,3.479918859,36,28,49.9,0,87,9.4,84,0.1,265.642661,3781287,3,3,0,12.3
Bosnia and Herzegovina,2003,Developing,75.2,12,0,4.14,39.86518043,,18,49.4,0,87,7.94,87,0.1,2214.732246,3779247,3,3,0,12.1
Bosnia and Herzegovina,2002,Developing,75.4,11,0,3.84,151.1399301,,28,48.8,0,86,7.1,8,0.1,1761.537647,377587,3.1,3.1,0,11.9
Bosnia and Herzegovina,2001,Developing,74.9,113,0,3.85,143.2947487,,0,48.2,0,92,7.16,91,0.1,1524.41222,3771284,3.2,3.2,0,11.6
Bosnia and Herzegovina,2000,Developing,74.6,116,0,3.64,165.6168642,,43,47.6,0,87,7.9,85,0.1,1461.7552,376676,3.3,3.2,0,0
Botswana,2015,Developing,65.7,256,2,,0,95,0,37.9,2,96,,95,2.2,6532.651,229197,6.4,6.1,0.698,12.6
Botswana,2014,Developing,65.1,268,2,0.01,662.802194,95,1,37.3,2,96,5.41,95,2.3,7497.762376,2168573,6.7,6.4,0.697,12.6
Botswana,2013,Developing,64.2,286,2,0.01,1.117811275,95,1,36.8,2,96,5.84,95,2.8,77.625783,212857,7,6.7,0.693,12.6
Botswana,2012,Developing,63.4,3,2,0.01,12.83447357,95,7,36.2,3,96,6.27,95,4.4,729.231453,289315,7.3,7,0.687,12.5
Botswana,2011,Developing,62.2,325,2,5.76,668.9562854,95,8,35.7,3,96,5.25,95,5.5,7645.21469,251339,7.7,7.4,0.678,12.4
Botswana,2010,Developing,61.1,349,2,5.99,547.0386679,95,853,35.2,3,96,5.64,95,6.2,6346.15624,214866,8,7.8,0.669,12.3
Botswana,2009,Developing,59.2,393,2,5.01,426.7855662,94,184,34.7,3,96,6.39,96,9,5185.729845,1979882,8.4,8.2,0.661,12.2
Botswana,2008,Developing,57.5,427,2,6.56,476.8625872,94,0,34.2,3,96,5.55,96,12.7,5623.379566,1946351,8.8,8.6,0.646,12.1
Botswana,2007,Developing,56.9,436,2,6.21,512.5887995,93,1,33.7,3,96,4.71,96,13.4,5714.47937,1914414,9.2,9,0.63,12.1
Botswana,2006,Developing,54.8,491,2,6.45,76.31867911,93,6,33.2,3,96,4.93,96,14.4,5374.554867,1884238,9.6,9.4,0.61,11.9
Botswana,2005,Developing,51.7,566,2,6.37,629.8425643,92,5,32.7,3,96,5.62,96,20.6,5351.253732,1855852,1,9.9,0.593,11.9
Botswana,2004,Developing,48.1,652,2,4.9,469.5823898,91,1,32.2,4,96,5.56,96,28.4,4896.583835,182933,1.5,1.4,0.58,11.8
Botswana,2003,Developing,46.4,693,2,5.51,299.3671252,9,59,31.6,4,96,4.65,96,31.9,4163.6596,184339,1.9,1.8,0.567,11.8
Botswana,2002,Developing,46,699,2,6.41,6.3300072,88,7,31.1,4,97,6.47,97,34.6,355.618382,1779953,11.4,11.3,0.558,11.9
Botswana,2001,Developing,46.7,679,2,5.48,306.9527349,87,1,3.5,4,97,5.73,97,37.2,3128.97793,1754935,11.8,11.8,0.56,11.8
Botswana,2000,Developing,47.8,647,2,5.37,250.8916484,86,2672,29.9,4,97,4.64,97,38.8,3349.68823,172834,12.3,12.2,0.559,11.7
Brazil,2015,Developing,75,142,42,,0,96,214,56.1,47,98,,96,0.1,8757.2622,2596218,2.7,2.6,0.754,15.2
Brazil,2014,Developing,74.8,144,44,7.32,83.16465362,96,876,55.3,49,96,8.32,93,0.1,1226.61731,24213133,2.7,2.7,0.747,15.2
Brazil,2013,Developing,74.7,146,46,7.24,916.270845,96,220,54.5,52,96,8.48,97,0.1,12216.9446,2248632,2.8,2.7,0.734,14.2
Brazil,2012,Developing,74.5,148,49,7.55,843.1946259,96,2,53.6,54,96,8.26,95,0.1,12291.46685,256983,2.8,2.8,0.73,14.2
Brazil,2011,Developing,74.1,152,51,7.58,1084.999766,98,43,52.8,57,98,8.9,99,0.1,13167.47289,198686688,2.9,2.8,0.724,14
Brazil,2010,Developing,73.8,154,54,7.52,1111.191325,96,68,52,61,99,8.27,99,0.1,11224.1548,196796269,2.9,2.9,0.716,13.8
Brazil,2009,Developing,73.6,157,57,7.33,564.5233902,99,0,51.1,64,99,8.65,99,0.1,8553.3847,194895996,3,2.9,0.714,13.8
Brazil,2008,Developing,73.4,158,61,7.21,526.3780636,96,0,5.3,68,99,8.24,99,0.1,8787.61375,19297929,3,3,0.704,13.3
Brazil,2007,Developing,73.3,159,65,7.19,394.9321299,99,0,49.4,73,99,8.28,99,0.1,7313.557962,19126637,3.1,3,0.7,13.5
Brazil,2006,Developing,73,161,70,7.1,30.30374691,99,57,48.6,79,99,8.36,99,0.1,586.145975,18912412,3.1,3.1,0.698,13.8
Brazil,2005,Developing,72.7,163,75,6.97,23.76370075,98,6,47.8,85,99,8.27,99,0.1,477.182746,186917361,3.2,3.1,0.694,13.8
Brazil,2004,Developing,72,17,81,6.85,186.6090485,96,0,46.9,93,99,7.7,99,0.1,3623.47667,184738458,3.2,3.2,0.695,14
Brazil,2003,Developing,71.8,172,88,6.95,15.85781237,97,2,46.1,100,99,6.94,99,0.1,359.587582,182482149,3.3,3.3,0.699,14.8
Brazil,2002,Developing,71.4,176,95,7,140.9824766,92,1,45.3,109,99,7.13,99,0.1,2819.649531,1815121,3.3,3.3,0.692,14.6
Brazil,2001,Developing,71,179,103,7.13,149.4802091,91,1,44.5,118,99,7.19,98,0.1,3146.95177,1777567,3.4,3.4,0.685,14.3
Brazil,2000,Developing,75,183,111,7.26,179.4777293,94,36,43.7,127,99,7.3,98,0.1,3739.11936,175287587,3.4,3.4,0.677,14.1
Brunei Darussalam,2015,Developing,77.7,78,0,,0,99,4,41.2,0,99,,99,0.1,3967.8951,,5.7,5.1,0.864,14.9
Brunei Darussalam,2014,Developing,77.6,8,0,0.01,269.1432784,99,1,4.2,0,99,2.65,99,0.1,4159.8652,,5.7,5.2,0.863,15
Brunei Darussalam,2013,Developing,77.1,84,0,0.01,2845.306444,98,0,39.2,0,99,2.61,99,0.1,44597.27968,,5.8,5.2,0.86,14.9
Brunei Darussalam,2012,Developing,78.3,79,0,0.01,3192.634413,99,1,38.2,0,99,2.3,99,0.1,47651.2599,,5.8,5.3,0.852,14.4
Brunei Darussalam,2011,Developing,77.4,79,0,0.97,295.7730171,93,4,37.2,0,99,2.25,97,0.1,4717.273,,5.9,5.4,0.846,14.1
Brunei Darussalam,2010,Developing,76.9,79,0,0.88,2218.364226,96,0,36.2,0,99,2.73,95,0.1,35268.1117,,5.9,5.4,0.845,14.2
Brunei Darussalam,2009,Developing,76.8,88,0,0.25,1873.686852,96,2,35.2,0,99,2.85,99,0.1,27965.4754,,6,5.5,0.841,14.1
Brunei Darussalam,2008,Developing,77.2,84,0,0.67,2538.941033,96,3,34.2,0,97,2.23,98,0.1,37951.286,,6.1,5.6,0.84,14.2
Brunei Darussalam,2007,Developing,76,1,0,0.85,2048.557422,97,0,33.2,0,95,2.32,99,0.1,32672.36717,,6.2,5.7,0.84,14.3
Brunei Darussalam,2006,Developing,76.3,93,0,0.67,24.97532919,99,0,32.2,0,94,2.24,97,0.1,398.96692,,6.3,5.8,0.837,14.3
Brunei Darussalam,2005,Developing,76.2,92,0,0.16,179.7147814,99,9,31.2,0,93,2.62,94,0.1,2612.13345,,6.4,5.9,0.834,14.1
Brunei Darussalam,2004,Developing,76.4,89,0,0.11,1504.30004,99,16,3.1,0,92,3.1,92,0.1,21896.6527,,6.5,6,0.828,13.7
Brunei Darussalam,2003,Developing,76,89,0,0.12,1406.51194,99,24,29.1,0,99,3.9,92,0.1,18555.56649,,6.6,6.1,0.823,13.4
Brunei Darussalam,2002,Developing,74.8,95,0,0.13,941.7036868,99,0,28,0,99,3.4,94,0.1,16846.2198,,6.7,6.1,0.82,13.3
Brunei Darussalam,2001,Developing,74.7,19,0,0.47,1078.66244,99,11,27,0,99,3.6,97,0.1,16468.12886,,6.8,6.2,0.819,13.4
Brunei Darussalam,2000,Developing,74.4,16,0,0.37,11.79686108,99,42,26.1,0,99,3.5,99,0.1,188.44826,,6.8,6.3,0.818,13.4
Bulgaria,2015,Developed,74.5,137,0,,0,92,0,65.7,1,91,,91,0.1,6993.47736,7177991,1.9,1.8,0.792,15
Bulgaria,2014,Developed,74.3,138,1,12.03,153.1400362,95,0,65.1,1,88,8.44,88,0.1,7853.335191,7223938,1.9,1.9,0.787,14.8
Bulgaria,2013,Developed,74.1,14,1,12.06,149.659879,95,14,64.5,1,95,7.93,95,0.1,7674.86559,7265115,1.9,1.9,0.781,14.4
Bulgaria,2012,Developed,73.9,139,1,10.99,851.450672,95,1,63.9,1,95,7.11,95,0.1,7378.25539,735888,1.9,1.9,0.778,14.3
Bulgaria,2011,Developed,73.7,144,1,10.67,875.1495189,96,157,63.3,1,95,6.88,95,0.1,7813.83499,7348328,2,2,0.775,14.2
Bulgaria,2010,Developed,73.4,147,1,10.8,766.4454884,95,22004,62.7,1,94,7.24,94,0.1,6843.263289,7395599,2,2,0.77,13.9
Bulgaria,2009,Developed,73.2,152,1,10.93,661.5144334,96,2249,62.1,1,94,6.78,94,0.1,6955.987733,7444443,2,2.1,0.768,13.8
Bulgaria,2008,Developed,72.9,155,1,10.98,107.9826127,96,1,61.5,1,96,6.61,95,0.1,7296.122479,7492561,2.1,2.1,0.761,13.8
Bulgaria,2007,Developed,72.6,157,1,10.89,591.5100978,95,1,6.9,1,95,6.41,95,0.1,5932.899677,7545338,2.1,2.2,0.755,13.5
Bulgaria,2006,Developed,72.2,161,1,10.39,508.6304588,96,1,6.3,1,96,6.67,95,0.1,4513.13628,76122,2.2,2.2,0.75,13.5
Bulgaria,2005,Developed,72.1,16,1,10.48,456.3404657,96,3,59.7,1,97,7.8,96,0.1,3893.68998,7658972,2.2,2.3,0.745,13.5
Bulgaria,2004,Developed,72.2,157,1,10.96,384.1473028,94,0,59.1,1,94,7.9,95,0.1,3381.57837,771686,2.3,2.3,0.738,13.3
Bulgaria,2003,Developed,72,155,1,11.19,32.38616103,96,0,58.6,1,96,7.43,96,0.1,271.46824,7775327,2.3,2.4,0.729,12.9
Bulgaria,2002,Developed,71.8,157,1,10.2,33.26778134,88,0,58.1,1,94,7.41,93,0.1,287.534843,7837161,2.4,2.4,0.723,12.9
Bulgaria,2001,Developed,71.6,16,1,10.72,25.06262895,93,8,57.5,1,94,7.23,94,0.1,1764.97387,89142,2.4,2.5,0.713,12.9
Bulgaria,2000,Developed,71.1,163,1,9.69,15.2357274,94,46,57,1,94,6.7,93,0.1,169.28586,817172,2.5,2.5,0.709,12.9
Burkina Faso,2015,Developing,59.9,26,38,,0,91,99,19.4,61,91,,91,0.6,615.592225,1811624,8,7.5,0.399,7.7
Burkina Faso,2014,Developing,59.3,268,39,0.01,8.386339501,91,343,18.8,63,91,4.96,91,0.6,75.1464113,17585977,8.2,7.7,0.398,7.7
Burkina Faso,2013,Developing,59,27,40,4.64,88.97040214,88,375,18.2,66,89,5.91,88,0.7,699.452847,1772723,8.4,7.9,0.392,7.5
Burkina Faso,2012,Developing,58.6,271,41,4.75,78.76987363,9,7362,17.7,68,9,5.33,9,0.8,673.8227,16571216,8.6,8.1,0.384,7.2
Burkina Faso,2011,Developing,58.1,275,42,4.51,85.55592906,91,860,17.1,71,9,5.17,91,0.9,666.842783,168194,8.8,8.4,0.377,6.7
Burkina Faso,2010,Developing,57.5,279,43,4.55,90.46018236,91,2511,16.6,74,9,7.17,91,1,575.4464527,1565217,9,8.6,0.365,6.3
Burkina Faso,2009,Developing,56.9,283,44,4.55,81.14304705,92,54118,16.1,77,91,7.41,92,1.1,552.7455521,1514199,9.3,8.8,0.356,5.9
Burkina Faso,2008,Developing,56.1,288,45,4.5,107.7988339,93,395,15.6,80,92,6.77,93,1.5,569.7612784,14689726,9.5,9.1,0.345,5.4
Burkina Faso,2007,Developing,55.3,293,46,4.58,73.92730583,89,12,15.1,83,93,6.63,89,1.7,475.11122,1425221,9.8,9.3,0.334,4.9
Burkina Faso,2006,Developing,54.3,32,47,4.73,64.24025208,76,125,14.6,86,94,6.58,86,2,422.6332374,13829177,1,9.6,0.325,4.7
Burkina Faso,2005,Developing,53.3,313,48,4.88,8.769989329,,253,14.2,89,94,6.87,82,2.3,46.998871,1342193,1.3,9.8,0,4.3
Burkina Faso,2004,Developing,52.4,323,49,4.54,56.96108089,,77,13.7,91,83,6.45,79,2.5,371.323865,133569,1.5,1.1,0,3.9
Burkina Faso,2003,Developing,51.6,332,49,4.58,41.60951275,,2946,13.3,92,83,5.61,79,2.9,332.344351,12654621,1.7,1.3,0,3.8
Burkina Faso,2002,Developing,51,338,49,4.53,3.195566831,,1744,12.9,93,69,5.26,69,3.2,26.7635413,122931,11,1.6,0,3.6
Burkina Faso,2001,Developing,56,344,48,4.56,23.1016899,,4174,12.5,93,62,4.85,62,3.6,235.4912324,11944587,11.2,1.8,0,3.5
Burkina Faso,2000,Developing,51,348,48,3.71,19.83929597,,6074,12.2,92,45,5.6,45,4,226.4759814,1167942,11.4,11.1,0,3.4
Burundi,2015,Developing,59.6,288,21,,0,94,9,18.7,31,94,,94,0.7,33.681223,119927,7.3,7.2,0.406,10.6
Burundi,2014,Developing,59.1,297,22,0.01,41.25159038,95,0,18.2,32,95,7.54,95,0.7,312.7489794,989179,7.4,7.3,0.404,10.6
Burundi,2013,Developing,58.6,33,22,0.01,40.15128458,96,0,17.6,32,96,8.3,96,1,282.7555252,96186,7.4,7.4,0.398,10.5
Burundi,2012,Developing,58,312,22,0.01,38.73170505,96,49,17.1,33,96,8.21,96,1.2,265.285651,931971,7.5,7.5,0.393,10.3
Burundi,2011,Developing,57.4,321,22,4.16,3.595980333,96,129,16.6,33,95,8.58,96,1.5,26.479973,94358,7.6,7.6,0.385,9.9
Burundi,2010,Developing,56.8,33,23,4.16,31.14187566,96,495,16.1,34,94,8.82,96,1.9,231.1943256,876693,7.7,7.7,0.361,9.3
Burundi,2009,Developing,56.2,338,23,4.05,2.030494673,94,305,15.7,34,96,6.96,94,2.4,24.944652,848931,7.8,7.8,0.336,8.6
Burundi,2008,Developing,55.3,35,23,4.33,15.99415192,92,173,15.2,35,89,7.86,92,2.9,196.2472628,8212264,7.9,7.9,0.319,7.9
Burundi,2007,Developing,54.8,355,24,4.54,1.72659515,99,43,14.8,36,93,1.3,99,3.4,17.79995,7939573,8,8,0.309,7.2
Burundi,2006,Developing,54.1,361,24,4.5,21.24915339,92,784,14.5,36,88,11.49,92,3.8,165.8794176,7675338,8.1,8.2,0.29,5.9
Burundi,2005,Developing,53.4,369,24,5.54,1.747440948,87,0,14.1,37,82,9.84,87,4.3,15.57434,7423289,8.2,8.3,0.286,5.6
Burundi,2004,Developing,52.6,378,24,5.72,11.22655347,83,2,13.8,38,76,7.1,83,4.8,127.4296648,7182451,8.4,8.4,0.279,5.2
Burundi,2003,Developing,51.9,387,24,5.84,6.545263634,,224,13.5,38,75,5.25,82,5.1,112.849373,6953113,8.5,8.5,0.276,4.7
Burundi,2002,Developing,51.5,387,24,5.98,9.660010196,,1016,13.3,39,74,5.15,81,5.2,122.4335893,6741569,8.7,8.7,0.268,4.4
Burundi,2001,Developing,51.3,385,25,6.09,10.61917585,,0,13,40,72,4.96,81,5.3,133.7427689,6555829,8.8,8.8,0.268,4.5
Burundi,2000,Developing,58,386,25,6.61,9.696689164,,18363,12.8,41,71,4.98,8,5.2,135.9984455,6476,9,8.9,0.268,4.5
Côte d'Ivoire,2015,Developing,53.3,397,57,,0,83,65,28,79,81,,83,1.9,,,5.5,5.5,,
Côte d'Ivoire,2014,Developing,52.8,47,58,0.01,0,76,50,27.4,80,76,5.72,76,2,,,5.6,5.6,,
Côte d'Ivoire,2013,Developing,52.3,412,59,3.15,0,8,48,26.8,81,79,5.81,8,2.4,,,5.8,5.7,,
Côte d'Ivoire,2012,Developing,52,415,59,3.24,0,82,137,26.2,82,83,6.14,82,2.9,,,5.9,5.9,,
Côte d'Ivoire,2011,Developing,51.7,419,60,3.13,0,62,628,25.6,83,58,6.42,62,3.3,,,6.1,6,,
Côte d'Ivoire,2010,Developing,51.5,417,60,3.15,0,85,441,25,84,81,6.32,85,3.3,,,6.3,6.2,,
Côte d'Ivoire,2009,Developing,51,426,60,2.92,0,81,183,24.4,84,77,6.41,81,3.7,,,6.5,6.4,,
Côte d'Ivoire,2008,Developing,54,437,60,2.69,0,74,12,23.8,85,58,6.21,74,4.1,,,6.6,6.6,,
Côte d'Ivoire,2007,Developing,49.9,443,61,2.58,0,76,5,23.2,87,75,6.35,76,5.3,,,6.8,6.7,,
Côte d'Ivoire,2006,Developing,49.4,452,62,2.65,0,77,11,22.6,89,76,5.87,77,5.8,,,7,6.9,,
Côte d'Ivoire,2005,Developing,48.7,466,63,3.11,0,76,115,22.1,90,87,5.39,76,6.1,,,7.2,7.1,,
Côte d'Ivoire,2004,Developing,48.2,472,64,3.08,0,67,3466,21.5,91,76,5.24,67,6.5,,,7.3,7.3,,
Côte d'Ivoire,2003,Developing,48,473,64,3.12,0,63,4770,2.9,92,68,4.65,61,6.7,,,7.5,7.5,,
Côte d'Ivoire,2002,Developing,47.7,473,65,3.13,0,48,5882,2.4,93,7,4.47,64,6.9,,,7.7,7.7,,
Côte d'Ivoire,2001,Developing,47.8,467,65,3.15,0,1,5790,19.9,94,7,4.85,66,7,,,7.9,7.9,,
Côte d'Ivoire,2000,Developing,47.9,461,67,3.45,0,,5729,19.4,95,66,6,65,7.1,,,8.1,8.1,,
Cabo Verde,2015,Developing,73.3,114,0,,0,96,0,31.3,0,93,,93,0.2,2954.119467,532913,6.6,6.6,0.646,13.5
Cabo Verde,2014,Developing,73,117,0,0.01,414.0242418,97,0,3.5,0,95,4.76,95,0.2,3529.61843,526437,6.8,6.7,0.643,13.5
Cabo Verde,2013,Developing,72.8,12,0,0.01,325.6298627,94,0,29.7,0,93,4.29,93,0.2,3558.796314,5216,6.9,6.9,0.643,13.6
Cabo Verde,2012,Developing,72.7,121,0,0.01,33.55888998,94,0,29,0,94,4.61,94,0.3,348.482762,513979,7.1,7.1,0.636,13.2
Cabo Verde,2011,Developing,72.6,122,0,5.07,4.409153436,9,0,28.2,0,9,4.6,9,0.3,367.429453,5867,7.3,7.2,0.632,13.1
Cabo Verde,2010,Developing,72.5,123,0,4.75,286.8907303,98,0,27.5,0,99,4.83,99,0.4,3312.825985,52384,7.4,7.4,0.627,12.7
Cabo Verde,2009,Developing,72.4,124,0,4.45,339.9777364,98,0,26.8,0,99,4.24,99,0.4,3444.5566,496963,7.6,7.6,0.621,12.4
Cabo Verde,2008,Developing,72.4,124,0,4.16,360.6208825,98,0,26.2,0,99,3.96,99,0.4,3638.95946,491723,7.8,7.8,0.615,12.2
Cabo Verde,2007,Developing,72.3,126,0,5.28,345.463714,96,0,25.5,0,98,4.3,98,0.6,3112.285712,486438,8.1,8,0.602,11.9
Cabo Verde,2006,Developing,72.1,129,0,4.25,26.45133197,95,0,24.9,0,97,5.11,96,0.6,234.28992,48795,8.3,8.3,0.596,11.9
Cabo Verde,2005,Developing,71.8,134,0,4.26,3.349816965,93,0,24.3,0,95,4.86,95,0.8,248.13459,474567,8.5,8.5,0.582,11.2
Cabo Verde,2004,Developing,71.4,14,0,4.19,240.139715,91,0,23.7,0,94,5.6,93,0.8,1976.45856,467664,8.7,8.7,0.574,11.1
Cabo Verde,2003,Developing,71.1,144,0,4.16,209.0865,66,0,23.2,0,93,5,92,0.9,1768.92132,46147,8.9,8.9,0.572,11.3
Cabo Verde,2002,Developing,77,148,0,3.82,155.2072669,4,0,22.6,0,92,5.17,91,0.8,1373.515636,45216,9.2,9.1,0.569,11.3
Cabo Verde,2001,Developing,73,152,0,3.81,150.7434862,,0,22.1,0,91,5.19,9,0.8,1268.884564,443716,9.4,9.3,0.562,11
Cabo Verde,2000,Developing,69.9,155,0,3.49,122.5744699,,2,21.5,0,9,4.81,9,0.8,1239.377855,43579,9.6,9.5,0,11.3
Cambodia,2015,Developing,68.7,174,10,,0,89,0,19.6,12,87,,89,0.2,1163.18977,15517635,1.9,1.9,0.558,10.9
Cambodia,2014,Developing,68.3,179,11,0.01,12.17952064,88,0,18.9,12,87,5.68,88,0.2,198.687123,152779,1.9,11,0.553,10.9
Cambodia,2013,Developing,67.8,183,11,0.01,8.758214538,83,0,18.2,13,66,5.93,83,0.2,128.419568,1522692,11,11.1,0.546,10.8
Cambodia,2012,Developing,67.4,186,12,0.01,6.914723983,86,15,17.6,14,84,6.24,86,0.3,95.244132,14776866,11,11.2,0.54,10.7
Cambodia,2011,Developing,67,19,13,2.12,60.18591771,88,722,17,15,87,5.64,88,0.3,882.491462,14537886,11,11.2,0.533,10.7
Cambodia,2010,Developing,66.6,192,14,2.2,56.88416481,89,1156,16.4,16,88,5.95,89,0.5,785.6928841,143874,11,11.3,0.519,10.6
Cambodia,2009,Developing,66.1,195,15,2.13,48.35423978,92,4779,15.9,17,95,6.36,94,0.6,738.2326684,14928,11.1,11.4,0.52,10.5
Cambodia,2008,Developing,65.6,199,16,2.24,53.10009046,91,4211,15.3,18,91,5.55,91,0.7,745.7877873,138859,11.2,11.4,0.511,10.5
Cambodia,2007,Developing,65,24,16,2.08,57.73516711,82,394,14.8,20,82,3.75,82,0.9,631.675789,13676693,11.3,11.5,0.495,10.3
Cambodia,2006,Developing,64.1,216,17,2.03,51.50447119,8,188,14.3,21,8,4.48,8,1.1,539.8791529,13474489,11.4,11.6,0.483,10.1
Cambodia,2005,Developing,62.9,234,18,1.99,62.21817261,,264,13.9,22,82,5.84,82,1.4,474.2238766,132721,11.5,11.6,0.47,10
Cambodia,2004,Developing,61.5,253,19,1.38,8.38611924,,352,13.5,24,86,6.43,85,1.7,48.615184,1363377,11.6,11.7,0.458,9.7
Cambodia,2003,Developing,63,268,21,1.44,55.59543946,,653,13.1,26,69,6.74,69,1.9,362.4213785,12853124,11.6,11.7,0.445,9.3
Cambodia,2002,Developing,59.3,273,23,1.43,30.91060554,,1361,12.8,29,54,5.95,54,2.1,339.676984,12634729,11.6,11.8,0.427,8.2
Cambodia,2001,Developing,58.5,273,25,1.71,27.68971051,,3761,12.4,33,59,5.7,6,2.2,321.22634,1242473,11.6,11.8,0.412,7.6
Cambodia,2000,Developing,57.7,274,27,1.51,0.328418056,,12237,12.1,36,62,5.87,59,2.1,3.685949,12152354,11.6,11.9,0.401,7.2
Cameroon,2015,Developing,57.3,357,45,,0,84,1809,29,68,83,,84,3.5,1244.429421,22834522,5.6,5.5,0.514,10.4
Cameroon,2014,Developing,56.7,366,47,0.01,61.39263642,87,831,28.4,71,86,4.1,87,3.7,1441.1417,2223994,5.7,5.7,0.507,10.4
Cameroon,2013,Developing,56.4,364,48,0.01,63.07890158,89,760,27.8,73,88,4.29,89,4,1365.34419,21655715,5.8,5.8,0.501,10.4
Cameroon,2012,Developing,55.9,369,50,0.01,68.55839112,85,609,27.2,76,85,4.34,85,4.6,1255.648189,2182383,5.9,5.9,0.496,10.4
Cameroon,2011,Developing,55.6,371,51,6.19,83.18071241,82,504,26.6,79,8,3.96,82,4.9,1295.649726,252447,6,6,0.486,10
Cameroon,2010,Developing,55.3,37,53,6.15,100.8987451,84,240,26,82,83,5.28,84,5.5,1182.869227,1997495,6.1,6.2,0.48,9.7
Cameroon,2009,Developing,54.8,373,54,5.89,9.042540892,8,251,25.4,85,79,5.7,8,6.3,123.19538,19432541,6.3,6.3,0.473,9.2
Cameroon,2008,Developing,54.2,382,56,5.9,68.7073044,84,495,24.9,87,82,5.18,84,6.7,1233.524316,18978,6.4,6.5,0.466,8.8
Cameroon,2007,Developing,53.6,395,57,5.44,7.562892922,82,100,24.4,89,81,4.76,82,7,111.71186,18395389,6.6,6.6,0.456,8
Cameroon,2006,Developing,53.3,394,58,5.22,0.962497052,81,196,23.8,91,78,4.69,81,7.2,12.989164,17899562,6.7,6.8,0.456,8.2
Cameroon,2005,Developing,52.8,4,58,5.03,73.03276195,79,605,23.3,93,79,4.75,8,7.4,952.1872484,1742795,6.9,7,0.456,8.3
Cameroon,2004,Developing,52.1,412,59,4.71,7.177302132,,358,22.8,94,72,4.73,73,7.5,93.211716,1695981,7,7.1,0.455,8.2
Cameroon,2003,Developing,51.8,412,60,4.64,67.63925302,,899,22.3,95,72,4.97,73,7.7,824.8689393,16513822,7.2,7.3,0.452,8.1
Cameroon,2002,Developing,51.6,47,60,4.58,53.70597428,,1448,21.8,97,66,4.86,66,7.8,676.397661,1684886,7.4,7.5,0.452,8.4
Cameroon,2001,Developing,51.5,41,61,4.43,41.73629221,,23934,21.3,99,61,4.7,63,7.9,614.6729339,15671927,7.5,7.7,0.437,7.1
Cameroon,2000,Developing,51.4,394,62,3.91,4.720593531,,14629,2.9,100,57,4.48,62,7.7,68.414399,15274234,7.7,7.8,0.433,6.9
Canada,2015,Developing,82.2,64,2,,0,55,195,67,2,91,,91,0.1,43315.744,3584861,0.6,0.5,0.919,16.3
Canada,2014,Developing,82,65,2,8.1,102.1902168,55,418,66.4,2,91,1.45,91,0.1,544.43376,35544564,0.5,0.5,0.912,15.9
Canada,2013,Developing,81.8,67,2,8.2,9733.228019,55,83,65.8,2,91,1.67,91,0.1,52413.72116,35155451,0.5,0.5,0.909,15.9
Canada,2012,Developing,81.6,68,2,8.3,9748.636237,7,10,65.3,2,99,1.78,95,0.1,52496.69487,3475545,0.5,0.5,0.907,15.9
Canada,2011,Developing,81.5,68,2,8.2,971.9280384,7,803,64.7,2,87,1.82,87,0.1,5282.2176,3434278,0.5,0.5,0.903,15.9
Canada,2010,Developing,81.2,7,2,8.4,8649.674911,56,99,64.1,2,88,11.2,89,0.1,47447.4762,345274,0.5,0.4,0.898,15.9
Canada,2009,Developing,81,72,2,8.4,864.94993,42,14,63.6,2,89,11.17,91,0.1,4773.45436,33628571,0.5,0.4,0.898,15.9
Canada,2008,Developing,87,74,2,8.3,8433.936814,28,62,63,2,89,1.3,92,0.1,46596.33599,33245773,0.5,0.4,0.897,15.8
Canada,2007,Developing,85,74,2,8.3,7946.743581,14,101,62.5,2,9,9.83,94,0.1,44544.5268,32887928,0.5,0.4,0.894,15.8
Canada,2006,Developing,85,75,2,8.2,771.1817686,14,13,61.9,2,95,9.75,95,0.1,4386.69948,325755,0.5,0.4,0.891,15.8
Canada,2005,Developing,81,76,2,8,6333.177967,14,6,61.3,2,93,9.57,93,0.1,36189.58838,32312,0.5,0.4,0.886,15.8
Canada,2004,Developing,80,77,2,7.8,5513.329924,14,7,6.6,2,91,9.56,91,0.1,31979.87195,31995,0.5,0.4,0.881,15.8
Canada,2003,Developing,79.7,78,2,7.7,4687.845565,14,15,6,2,88,9.54,91,0.1,28172.14883,31676,0.5,0.4,0.877,15.8
Canada,2002,Developing,79.5,79,2,7.7,3895.856308,,6,59.3,2,88,9.37,88,0.1,24167.8431,31362,0.5,0.4,0.872,15.8
Canada,2001,Developing,79.4,8,2,7.6,3665.089703,,34,58.5,2,88,9.1,89,0.1,23691.59472,31819,0.5,0.4,0.867,15.8
Canada,2000,Developing,79.1,82,2,7.6,3787.49456,,206,57.8,2,88,8.67,89,0.1,24124.16917,37697,0.5,0.5,0.864,15.9
Central African Republic,2015,Developing,52.5,397,15,,0,47,150,22.7,21,47,,47,4.4,348.381417,45461,8.2,8.2,0.347,7.1
Central African Republic,2014,Developing,58,437,15,0.01,53.43964323,47,210,22.1,22,47,4.2,47,4.5,377.132274,4515392,8.4,8.3,0.345,7.1
Central African Republic,2013,Developing,49.9,451,16,0.01,52.37766601,23,596,21.6,23,23,3.82,23,5.1,337.4849614,4499653,8.5,8.5,0.37,7.1
Central African Republic,2012,Developing,53,439,16,0.01,7.344808214,47,141,21.2,23,47,3.62,47,5.1,486.41114,449416,8.7,8.6,0.366,7.1
Central African Republic,2011,Developing,49.8,443,16,1.66,58.52947463,47,679,2.7,24,47,3.73,47,5.8,494.336779,4476153,8.8,8.8,0.361,6.8
Central African Republic,2010,Developing,49.2,446,17,1.67,43.48359197,45,2,2.2,24,46,3.9,45,6.6,446.4434494,4448525,9,8.9,0.352,6.6
Central African Republic,2009,Developing,48.6,453,17,1.56,40.45156933,42,11,19.8,25,45,3.58,42,7.3,449.961839,44423,9.1,9.1,0.345,6.4
Central African Republic,2008,Developing,47.6,477,17,1.52,67.34137528,,12,19.4,25,46,4.3,45,8.3,456.8614334,4345386,9.3,9.2,0.338,6.3
Central African Republic,2007,Developing,46.8,495,17,1.5,60.04884821,,49,19,26,46,4.4,48,9,397.148467,42758,9.4,9.4,0.33,6.2
Central African Republic,2006,Developing,46.3,56,17,1.54,46.90117916,,3,18.6,26,47,3.99,51,10,347.673678,421758,9.6,9.6,0.323,6
Central African Republic,2005,Developing,45.9,511,17,1.5,40.92207976,,471,18.2,26,47,4.29,54,11.2,327.1149461,412791,9.7,9.7,0.319,5.9
Central African Republic,2004,Developing,45.7,512,17,1.5,41.50111735,,1233,17.9,26,45,4.1,51,12,313.21598,45536,9.9,9.9,0.315,5.7
Central African Republic,2003,Developing,45.7,51,17,1.49,46.11619441,,652,17.5,26,44,4.31,47,12.8,286.25819,3981665,1,1.1,0.316,5.6
Central African Republic,2002,Developing,45.6,58,17,1.47,31.5941587,,938,17.2,25,42,4.16,44,13.4,253.768343,397612,1.2,1.2,0.315,5.4
Central African Republic,2001,Developing,45.6,54,17,1.52,33.65315697,,2837,16.8,25,4,3.95,4,13.9,243.1586486,383223,1.4,1.4,0.314,5.3
Central African Republic,2000,Developing,46,49,16,1.51,30.78382657,,3207,16.5,25,38,4.24,37,14.3,243.5429317,3754986,1.5,1.5,0.312,5.2
Chad,2015,Developing,53.1,356,46,,0,46,418,19.1,77,52,,46,2.8,777.248751,149413,8.5,8.4,0.394,7.3
Chad,2014,Developing,52.6,362,46,0.01,11.3020668,37,1275,18.7,78,44,3.62,37,2.9,125.998515,13569438,8.7,8.5,0.39,7.3
Chad,2013,Developing,52.2,366,46,0.64,76.52382535,39,226,18.2,78,46,3.42,39,3.1,986.13177,13133589,8.8,8.7,0.387,7.3
Chad,2012,Developing,51.8,367,46,0.62,57.8242709,4,120,17.9,79,51,3,4,3.6,973.472574,1275135,9,8.9,0.381,7.3
Chad,2011,Developing,51.6,365,46,0.56,67.76269089,33,8650,17.5,79,4,3.17,33,3.9,989.2363633,12288651,9.2,9.1,0.37,6.7
Chad,2010,Developing,51.2,364,46,0.5,43.57328908,39,194,17.1,80,43,2.95,39,4.1,896.5697341,1188722,9.4,9.3,0.36,6.7
Chad,2009,Developing,57,37,46,0.47,4.982900401,24,165,16.7,80,32,3.31,24,4.4,84.455939,1152786,9.6,9.5,0.343,6.3
Chad,2008,Developing,49.6,394,46,0.45,49.09198224,17,63,16.4,80,3,2.92,19,4.7,929.772391,11133861,9.8,9.7,0.338,6
Chad,2007,Developing,49.4,394,46,0.42,5.962923532,,441,16.1,80,38,3.35,28,4.9,81.683884,177578,1,1,0.306,5.7
Chad,2006,Developing,48.5,414,45,0.41,62.67225971,,1594,15.7,80,49,3.32,4,5.1,712.1847694,1421597,1.3,1.2,0.303,5.5
Chad,2005,Developing,48.6,46,45,0.42,8.936064632,,2,15.4,79,37,3.91,25,5.2,66.2421396,1679,1.5,1.4,0.306,5.6
Chad,2004,Developing,48.5,45,44,0.34,72.38451279,,10324,15.1,78,31,5.72,21,5.2,454.6765879,97143,1.7,1.6,0.301,5.6
Chad,2003,Developing,48.4,43,44,0.42,3.979243535,,15801,14.8,77,36,5.49,23,5.1,292.5914364,935321,1.9,1.8,0.284,5.4
Chad,2002,Developing,48.1,43,43,0.36,3.039691193,,7277,14.4,76,31,8.33,25,5,22.854821,91689,11.1,11,0.303,5.1
Chad,2001,Developing,48,4,42,0.3,26.87439074,,24908,14.1,75,26,6.9,26,4.8,197.3156442,866312,11.3,11.2,0.3,4.9
Chad,2000,Developing,47.6,44,41,0.25,21.52701616,,3546,13.9,74,3,6.28,36,4.6,166.231785,8342559,11.5,11.4,0,4.7
Chile,2015,Developing,85,82,2,,0,97,9,63.8,2,96,,96,0.1,13653.2264,17762681,0.8,0.8,0.845,16.3
Chile,2014,Developing,83,83,2,7.16,2352.999591,95,0,63.1,2,95,7.79,95,0.1,14817.37778,17613798,0.8,0.8,0.841,16.2
Chile,2013,Developing,81,84,2,7.2,2442.222054,9,0,62.5,2,9,7.53,91,0.1,15941.39722,17462982,0.8,0.8,0.831,15.6
Chile,2012,Developing,79.9,84,2,6.76,2260.777642,9,0,61.8,2,9,7.24,9,0.1,15431.9293,1739746,0.8,0.8,0.826,15.5
Chile,2011,Developing,79.8,86,2,7.26,211.614293,94,6,61.2,2,93,7,94,0.1,1475.69242,17153357,0.8,0.8,0.82,15.4
Chile,2010,Developing,79.1,89,2,7.93,177.4925143,92,0,6.6,2,92,6.97,92,0.1,1286.17764,16993354,0.8,0.9,0.815,15.2
Chile,2009,Developing,79.3,91,2,7.67,181.525923,94,1,59.9,2,94,7.39,94,0.1,1243.32824,16829442,0.8,0.9,0.816,15.3
Chile,2008,Developing,79.6,88,2,7.31,241.5533381,95,0,59.3,2,95,6.87,95,0.1,1781.3668,16661942,0.9,0.9,0.804,15.2
Chile,2007,Developing,78.9,9,2,7.39,209.4875875,92,0,58.7,2,95,6.35,96,0.1,1526.87746,16491687,0.9,0.9,0.797,14.8
Chile,2006,Developing,78.9,91,2,7.33,1275.689625,95,0,58.1,2,94,6.18,94,0.1,9484.681227,16319792,0.9,0.9,0.796,14.9
Chile,2005,Developing,78.4,93,2,7.57,954.9644887,,0,57.4,2,92,6.69,91,0.1,7615.3468,1614764,0.9,1,0.79,14.6
Chile,2004,Developing,78,97,2,6.32,78.78564878,,0,56.8,2,94,6.93,93,0.1,621.828325,15973778,0.9,1,0.781,14.3
Chile,2003,Developing,77.9,1,2,6.37,584.0993429,,1,56.1,2,96,7.34,96,0.1,4787.699532,15799542,1,1,0.775,14
Chile,2002,Developing,77.8,11,2,6.06,675.7808443,,0,55.4,3,97,6.48,97,0.1,4463.545867,15623635,1,1,0.768,13.9
Chile,2001,Developing,77.3,16,2,6.1,687.5116825,,0,54.7,3,96,6.51,97,0.1,4595.666327,15444969,1,1,0.761,13.7
Chile,2000,Developing,77.3,13,2,6.24,74.14842946,,0,54,3,91,6.4,91,0.1,511.368479,15262754,1.1,1.1,0.755,13.5
China,2015,Developing,76.1,85,157,,0,99,42361,32.9,183,99,,99,0.1,869.211938,137122,3.6,2.9,0.734,13.5
China,2014,Developing,75.8,86,171,5.78,109.8743903,99,52628,31.9,198,99,5.55,99,0.1,7683.5238,136427,3.7,3,0.723,13.1
China,2013,Developing,75.6,88,185,5.79,9.955532032,99,26883,3.9,216,99,5.39,99,0.1,777.77594,135738,3.8,3.2,0.713,12.7
China,2012,Developing,75.4,89,201,5.74,94.4344566,99,6183,3,233,99,5.26,99,0.1,6337.882993,135695,3.9,3.3,0.703,12.4
China,2011,Developing,75.2,91,215,5.63,91.26749779,99,9943,29,251,99,5.3,99,0.1,5633.79616,134413,4.1,3.5,0.7,12.8
China,2010,Developing,75,92,231,5.75,5.660754839,99,38159,28.1,268,99,4.89,99,0.1,456.512487,133775,4.2,3.6,0.691,12.5
China,2009,Developing,74.9,93,248,4.88,50.28348923,99,52461,27.3,288,99,5.8,99,0.1,3838.434292,133126,4.4,3.8,0.682,12.2
China,2008,Developing,74.5,97,266,4.27,39.22509728,95,131441,26.5,308,99,4.59,97,0.1,3471.247547,1324655,4.5,4,0.672,11.9
China,2007,Developing,74.4,96,285,3.88,312.6624819,92,109023,25.7,332,94,4.32,93,0.1,2695.366223,1317885,4.7,4.1,0.659,11.4
China,2006,Developing,74.2,98,307,3.28,29.74342979,91,99602,24.9,360,94,4.52,93,0.1,299.229676,13112,4.8,4.3,0.646,11
China,2005,Developing,73.9,99,332,2.92,171.6596026,84,124219,24.1,392,87,4.66,87,0.1,1753.4178,13372,5,4.4,0.634,10.6
China,2004,Developing,73.5,11,360,3.04,1.58668462,79,70549,23.4,427,87,4.72,87,0.1,158.668462,129675,5.1,4.6,0.622,10.2
China,2003,Developing,73.1,13,391,2.96,122.9365349,75,71879,22.6,467,87,4.82,86,0.1,1288.642924,12884,5.3,4.7,0.61,9.9
China,2002,Developing,72.7,16,422,2.91,106.3590358,7,58341,21.9,511,86,4.79,86,0.1,1148.5857,1284,5.5,4.9,0.6,9.7
China,2001,Developing,72.2,11,457,2.84,14.23064496,65,88962,21.2,558,86,4.56,86,0.1,153.1824,127185,5.7,5,0.592,9.6
China,2000,Developing,71.7,115,490,3.06,17.46057369,6,71093,2.5,608,86,4.6,85,0.1,959.372181,1262645,5.9,5.1,0.583,9.5
Colombia,2015,Developing,74.8,143,10,,0,91,1,57.9,12,91,,91,0.1,644.525556,48228697,2.1,1.9,0.724,13.6
Colombia,2014,Developing,74.6,144,11,4.38,1435.487755,9,0,57.2,12,9,7.2,9,0.1,7913.383432,47791911,2.1,1.9,0.72,13.6
Colombia,2013,Developing,74.4,145,11,4.41,15.16255482,91,1,56.4,13,91,6.84,91,0.1,83.5863,47342981,2.1,1.9,0.712,13.3
Colombia,2012,Developing,74.3,143,11,4.44,1487.896562,92,1,55.7,13,91,6.93,91,0.1,7884.984429,46881475,2.1,1.9,0.707,13.2
Colombia,2011,Developing,74.2,144,12,4.37,184.3073618,85,6,55,14,85,6.64,85,0.1,7227.73968,4646646,2.2,2,0.7,13
Colombia,2010,Developing,73.6,15,12,4.28,113.2436346,88,0,54.2,15,88,6.76,88,0.1,625.65544,4591897,2.2,2,0.695,12.8
Colombia,2009,Developing,73.6,15,13,4.34,941.6464045,92,0,53.5,15,92,7.1,92,0.1,5148.422113,45416181,2.2,2,0.691,12.4
Colombia,2008,Developing,73.5,146,14,4.45,978.07041,92,0,52.8,16,92,6.62,92,0.1,5433.7245,4491544,2.3,2,0.683,12.2
Colombia,2007,Developing,73.5,144,14,4.66,780.5946749,93,0,52,17,93,6.25,93,0.1,4674.21961,44374572,2.3,2.1,0.675,11.9
Colombia,2006,Developing,73.1,147,15,4.53,62.43710774,93,0,51.3,17,94,6.11,93,0.1,379.78776,43835722,2.3,2.1,0.669,11.5
Colombia,2005,Developing,73.1,144,15,4.38,531.9808176,93,0,5.5,18,93,5.82,93,0.1,3386.256,43285634,2.4,2.1,0.658,11.1
Colombia,2004,Developing,72.8,148,16,4.26,42.17956418,89,0,49.8,19,89,5.37,89,0.1,274.249442,42724163,2.4,2.2,0.658,11.3
Colombia,2003,Developing,72.4,15,16,4.25,417.8038898,92,0,49,19,92,5.92,92,0.1,2246.257472,42152151,2.5,2.2,0.659,11.6
Colombia,2002,Developing,71.8,163,17,4.45,393.8773633,78,139,48.2,20,83,5.67,81,0.1,2355.725857,41572491,2.5,2.3,0.656,11.5
Colombia,2001,Developing,71.5,165,17,4.43,404.4205858,8,3,47.5,21,83,5.96,8,0.1,2395.856551,498899,2.5,2.3,0.653,11.4
Colombia,2000,Developing,71.4,167,18,4.66,477.1341814,78,1,46.7,21,82,5.91,79,0.1,2472.197831,443958,2.6,2.3,0.65,11.3
Comoros,2015,Developing,63.5,227,1,,0,91,0,24.2,2,92,,91,0.8,727.6463868,777424,6.7,6.5,0.498,11.1
Comoros,2014,Developing,63.2,23,1,0.01,73.86584922,88,0,23.7,2,87,6.75,87,0.8,852.954379,759385,6.8,6.6,0.497,11.1
Comoros,2013,Developing,62.9,233,1,0.01,61.57443584,88,0,23.2,2,85,6.51,87,0.8,834.341949,7415,6.8,6.6,0.49,10.9
Comoros,2012,Developing,62.5,237,2,0.01,78.39008571,89,1,22.6,2,85,7.11,86,0.8,788.632653,723868,6.9,6.7,0.484,10.8
Comoros,2011,Developing,62.2,241,2,0.12,59.6596497,83,3,22.1,2,85,6.1,83,0.2,829.7586885,76569,7,6.8,0.479,10.6
Comoros,2010,Developing,61.8,246,2,0.15,47.30421873,74,0,21.6,2,82,5.82,74,0.1,769.1742883,689692,7.1,6.9,0.476,10.5
Comoros,2009,Developing,61.3,251,2,0.17,56.98952474,83,1,21.1,2,84,3.82,83,0.1,778.5454199,673252,7.2,7,0.465,10.3
Comoros,2008,Developing,61,255,2,0.12,93.36788979,81,0,2.6,2,81,5.13,81,0.1,795.97519,657229,7.2,7.1,0.461,10.2
Comoros,2007,Developing,66,259,2,0.16,9.087638194,75,0,2.1,2,75,4.93,75,0.1,72.759313,64162,7.3,7.2,0.459,10
Comoros,2006,Developing,63,262,2,0.25,77.0283958,69,85,19.6,2,69,4.57,69,0.1,648.38717,626425,7.4,7.3,0.451,9.9
Comoros,2005,Developing,60,266,2,0.24,69.9675435,68,912,19.2,2,67,4.32,68,0.1,621.93372,611627,7.5,7.4,0.434,9.7
Comoros,2004,Developing,59.8,269,2,0.27,7.212110766,77,0,18.8,2,73,3.96,76,0.1,616.4197236,597228,7.5,7.5,0,9.5
Comoros,2003,Developing,59.6,271,2,0.26,45.09010835,28,0,18.4,2,8,3.65,8,0.1,544.566526,583211,7.6,7.6,0,9.2
Comoros,2002,Developing,59.5,271,2,0.08,29.41897495,,0,18,2,98,3.39,89,0.1,433.2691451,569479,7.7,7.7,0,8.8
Comoros,2001,Developing,59.5,272,1,0.08,19.71741043,,0,17.6,2,7,2.86,7,0.1,395.9319363,555888,7.8,7.8,0,8.5
Comoros,2000,Developing,59.5,272,1,0.09,35.02948624,,0,17.3,2,7,3.56,7,0.1,375.8528566,542357,7.9,7.9,0,8.2
Congo,2015,Developing,64.7,267,7,,0,8,1359,27.4,10,8,,8,2.8,,,7.5,7.1,0.59,11.1
Congo,2014,Developing,64.2,275,7,0.01,0,9,71,26.8,10,9,5.15,9,3,,,7.6,7.3,0.581,11.1
Congo,2013,Developing,63.9,274,7,0.01,0,85,124,26.2,10,85,5.9,85,3,,,7.7,7.4,0.576,11.1
Congo,2012,Developing,63.7,273,7,0.01,0,62,260,25.6,10,61,3.98,85,3.3,,,7.9,7.5,0.557,10.2
Congo,2011,Developing,62.9,285,7,3.82,0,7,315,25,10,69,2.79,82,3.5,,,8,7.6,0.558,10.7
Congo,2010,Developing,62,298,7,3.53,0,74,4,24.5,10,72,2.29,74,3.8,,,8.1,7.7,0.548,10.5
Congo,2009,Developing,68,314,7,3.47,0,75,1,23.9,11,76,2.27,78,4,,,8.3,7.9,0.545,10.3
Congo,2008,Developing,59.4,338,8,2.58,0,73,2,23.3,11,77,2.9,79,4.3,,,8.4,8,0.527,10
Congo,2007,Developing,58.2,354,8,2.75,0,64,84,22.8,11,71,2.54,72,5,,,8.5,8.2,0.517,9.8
Congo,2006,Developing,56.9,368,8,2.25,0,,126,22.3,12,73,2.37,73,5.5,,,8.7,8.3,0.507,9.6
Congo,2005,Developing,55.3,394,8,2.03,0,,146,21.7,13,62,2.42,62,5.9,,,8.8,8.5,0.496,9.4
Congo,2004,Developing,54.1,48,9,2.58,0,,3524,21.2,13,67,2.56,67,6.3,,,9,8.6,0.497,9.2
Congo,2003,Developing,53.2,417,9,2.45,0,,3712,2.7,14,5,2.61,5,6.8,,,9.1,8.8,0.492,9.4
Congo,2002,Developing,52.6,424,9,2.55,0,,2788,2.3,14,41,2.45,41,7.2,,,9.3,8.9,0.488,9.5
Congo,2001,Developing,52.7,419,9,2.3,0,,2152,19.8,14,32,2.44,31,7.6,,,9.4,9,0.487,9.7
Congo,2000,Developing,52.9,416,9,2.26,0,,1678,19.3,14,31,2.13,33,7.8,,,9.5,9.2,0.487,9.8
Cook Islands,2013,Developing,,,0,0.01,0,98,0,82.8,0,98,3.58,98,0.1,,,0.1,0.1,,
Costa Rica,2015,Developing,79.6,95,1,,0,92,0,6.5,1,92,,92,0.1,1146.36273,487852,1.7,1.7,0.775,14.2
Costa Rica,2014,Developing,79.5,96,1,3.45,384.5129138,91,1,59.5,1,91,9.31,91,0.1,1647.44179,4757575,1.7,1.7,0.768,13.9
Costa Rica,2013,Developing,79.4,96,1,3.42,386.1379123,94,0,58.5,1,95,9.47,95,0.1,1569.66631,47641,1.7,1.7,0.762,13.7
Costa Rica,2012,Developing,79.2,97,1,3.34,2568.237059,91,0,57.5,1,9,9.56,91,0.1,9985.36959,4654122,1.8,1.7,0.758,13.6
Costa Rica,2011,Developing,79,98,1,3.41,2429.854745,84,0,56.5,1,82,9.73,85,0.1,9186.59639,46474,1.8,1.7,0.752,13.4
Costa Rica,2010,Developing,78.1,16,1,3.58,2377.010299,89,0,55.5,1,93,9.66,88,0.1,8199.414621,454528,1.8,1.8,0.749,13.3
Costa Rica,2009,Developing,79.2,96,1,4.07,24.88720369,87,0,54.4,1,8,9.69,86,0.1,689.396224,4488263,1.9,1.8,0.747,13.1
Costa Rica,2008,Developing,78.9,99,1,4.22,1859.095621,89,0,53.4,1,89,9.1,9,0.1,6911.136136,442958,1.9,1.8,0.74,12.9
Costa Rica,2007,Developing,78.9,93,1,4.2,150.8891479,89,0,52.4,1,89,8.37,89,0.1,612.623418,4369469,1.9,1.9,0.734,12.8
Costa Rica,2006,Developing,78,16,1,4.15,1185.412346,88,0,51.4,1,89,7.82,89,0.1,5245.187372,438794,2,1.9,0.727,12.6
Costa Rica,2005,Developing,78.6,97,1,4.1,1002.833273,9,1,5.3,1,91,7.74,91,0.1,4697.11135,4247841,2,2,0.723,12.4
Costa Rica,2004,Developing,77.7,12,1,4.09,1043.10795,89,0,49.3,1,9,7.8,9,0.1,4425.57467,418738,2.1,2,0.719,12.2
Costa Rica,2003,Developing,78,1,1,4.04,1070.268999,86,1,48.3,1,88,8.45,88,0.1,4167.71417,4125971,2.2,2.1,0.715,12.1
Costa Rica,2002,Developing,78.3,99,1,4.17,112.9493745,94,0,47.3,1,94,8.23,94,0.1,462.14965,46324,2.2,2.2,0.712,11.9
Costa Rica,2001,Developing,77.5,1,1,4.29,868.3713593,8,0,46.4,1,92,7.25,91,0.1,3981.52847,3996798,2.3,2.2,0.708,11.7
Costa Rica,2000,Developing,77.6,98,1,4.34,94.17819458,89,0,45.4,1,8,7.12,88,0.1,388.363689,3925443,2.4,2.3,0.702,11.6
Croatia,2015,Developed,78,95,0,,0,94,206,63.7,0,94,,94,0.1,11579.6674,42364,1.5,1.4,0.823,15.3
Croatia,2014,Developed,77.8,97,0,12.14,1884.098811,95,0,63.1,0,95,7.8,95,0.1,13467.46827,4238389,1.5,1.5,0.82,15.1
Croatia,2013,Developed,77.7,97,0,12.39,1899.107385,96,0,62.5,0,96,7.83,96,0.1,13574.749,4255689,1.5,1.5,0.817,14.9
Croatia,2012,Developed,77.1,14,0,11.49,1851.713262,98,2,61.9,0,96,7.8,96,0.1,13235.97757,4267558,1.5,1.5,0.815,14.6
Croatia,2011,Developed,77,14,0,12.19,1913.356642,97,12,61.3,0,96,7.8,96,0.1,14539.18421,428622,1.6,1.5,0.808,14.5
Croatia,2010,Developed,76.6,16,0,12.1,206.8868182,97,7,6.6,0,97,8.25,97,0.1,1355.74586,4417781,1.6,1.6,0.803,14.2
Croatia,2009,Developed,76.3,19,0,12.21,2160.380199,97,2,6,0,96,8.18,96,0.1,14157.14416,442978,1.7,1.6,0.803,14.2
Croatia,2008,Developed,76,116,0,12.06,2425.403891,97,51,59.4,0,96,7.7,96,0.1,15893.8656,443458,1.7,1.7,0.8,14.3
Croatia,2007,Developed,75.8,114,0,12.56,2019.812779,95,0,58.7,0,96,7.44,96,0.1,13546.69872,4436,1.8,1.7,0.793,14.3
Croatia,2006,Developed,75.9,113,0,11.83,1555.651986,,1,58.1,0,96,6.95,96,0.1,11363.41845,444,1.8,1.8,0.783,13.9
Croatia,2005,Developed,75.2,116,0,11.59,167.2319899,,2,57.5,0,96,6.89,96,0.1,1224.2459,4442,1.8,1.8,0.777,13.6
Croatia,2004,Developed,75.4,114,0,13.11,1116.396502,,54,56.9,0,96,6.56,96,0.1,9365.742468,4439,1.9,1.9,0.771,13.3
Croatia,2003,Developed,74.7,122,0,13.78,93.67706503,,19,56.3,0,95,6.35,94,0.1,785.881418,444,1.9,1.9,0.765,12.9
Croatia,2002,Developed,74.8,124,0,13.39,11.63615139,,6,55.8,0,95,6.19,95,0.1,653.71637,444,2,2,0.759,12.6
Croatia,2001,Developed,74.9,126,0,13.15,650.9567981,,8,55.2,0,94,7.16,94,0.1,5245.421419,444,2,2,0.749,12.3
Croatia,2000,Developed,74.7,127,0,12.73,649.3909871,,9,54.7,0,94,7.66,93,0.1,4919.62869,4426,2.1,2.1,0.739,12.2
Cuba,2015,Developing,79.1,92,1,,0,99,0,61.4,1,99,,99,0.1,762.261218,,3.5,3.3,0.773,13.9
Cuba,2014,Developing,79,93,1,4.37,13.6691019,97,0,6.7,1,99,11.6,99,0.1,75.5199,,3.4,3.3,0.772,14
Cuba,2013,Developing,78.7,96,1,4.18,95.67571176,96,0,59.9,1,99,9.48,99,0.1,676.15344,,3.4,3.3,0.773,14.7
Cuba,2012,Developing,78.7,96,1,4.16,742.1961992,96,0,59.2,1,98,8.59,99,0.1,6425.941119,,3.4,3.2,0.778,15.7
Cuba,2011,Developing,78.8,92,1,4.14,102.0645784,96,0,58.4,1,99,1.6,97,0.1,675.92436,,3.4,3.2,0.78,16.5
Cuba,2010,Developing,78,98,1,4.13,787.2808163,96,0,57.7,1,99,1.19,96,0.1,5676.14143,,3.4,3.2,0.784,17.6
Cuba,2009,Developing,78.1,11,1,4.01,818.8771016,96,0,56.9,1,99,11.78,96,0.1,5484.7763,,3.4,3.2,0.782,17.7
Cuba,2008,Developing,77.9,12,1,4.26,708.6157966,95,0,56.2,1,99,1.79,95,0.1,5376.447622,,3.4,3.2,0.771,17.1
Cuba,2007,Developing,78.1,14,1,4.13,750.7147641,93,0,55.4,1,99,1.42,93,0.1,5184.494227,,3.4,3.2,0.754,16
Cuba,2006,Developing,78,14,1,4.17,523.4724284,89,0,54.6,1,99,7.67,89,0.1,4669.6916,,3.4,3.2,0.732,14.7
Cuba,2005,Developing,77.2,19,1,4.48,518.9359221,95,0,53.8,1,99,9.39,89,0.1,3779.577,,3.4,3.3,0.719,14.2
Cuba,2004,Developing,77.3,17,1,4.38,4.484254579,99,0,53,1,98,6.14,88,0.1,339.716256,,3.4,3.3,0.705,13.2
Cuba,2003,Developing,77.4,18,1,4.39,60.34145124,99,0,52.1,1,98,6.31,72,0.1,3192.669378,,3.5,3.3,0.694,12.9
Cuba,2002,Developing,77.7,19,1,4.1,334.7672107,98,0,51.3,1,98,6.5,99,0.1,2994.339988,,3.5,3.3,0.692,12.5
Cuba,2001,Developing,76.7,115,1,4.04,322.5863149,98,0,5.4,1,99,6.27,98,0.1,2832.188893,,3.6,3.4,0.686,12.3
Cuba,2000,Developing,76.9,115,1,3.92,49.34007756,98,0,49.4,1,98,6.7,95,0.1,2741.11542,,3.6,3.4,0.679,12.1
Cyprus,2015,Developed,85,52,0,,0,97,0,6.3,0,97,,97,0.1,2375.1127,116985,1,1,0.854,14.3
Cyprus,2014,Developed,83,53,0,0.01,207.3041936,96,10,59.8,0,99,7.37,99,0.1,2734.88382,115239,0.9,1,0.85,14
Cyprus,2013,Developed,81,54,0,9.04,212.0859259,96,0,59.2,0,99,7.46,99,0.1,2797.96736,1143896,0.9,1,0.85,13.8
Cyprus,2012,Developed,80,56,0,10.55,2159.756205,96,1,58.7,0,99,7.44,99,0.1,28951.15556,113562,0.9,1,0.85,13.8
Cyprus,2011,Developed,79.7,57,0,10.69,2443.325028,96,0,58.3,0,99,7.54,99,0.1,32233.83942,1124835,0.9,1,0.847,13.8
Cyprus,2010,Developed,79.5,59,0,11.32,283.3300258,96,18,57.8,0,99,7.23,99,0.1,3818.46396,111267,0.9,1,0.853,14.6
Cyprus,2009,Developed,79.3,6,0,10.8,230.2524184,96,0,57.3,0,99,7.4,99,0.1,3215.8159,19876,0.9,1,0.849,14.1
Cyprus,2008,Developed,79.1,62,0,12.01,239.6409938,93,1,56.8,0,97,6.89,97,0.1,3539.7488,181563,0.9,1,0.844,13.7
Cyprus,2007,Developed,78.9,63,0,11.56,1958.525877,93,0,56.3,0,97,6.5,97,0.1,31386.63265,163712,0.9,1,0.836,13.5
Cyprus,2006,Developed,78.8,64,0,11.47,1700.841534,93,0,55.8,0,97,6.28,97,0.1,27169.99256,14559,0.9,1,0.829,13.4
Cyprus,2005,Developed,78.7,65,0,11.41,1562.520827,88,1,55.3,0,98,6.37,98,0.1,25324.48666,127658,0.9,1,0.826,13.5
Cyprus,2004,Developed,78.6,65,0,13.03,1586.724172,88,0,54.8,0,98,6.42,98,0.1,23932.49128,1141,0.9,1,0.823,13.4
Cyprus,2003,Developed,78.5,66,0,10.62,158.7087399,88,0,54.3,0,98,6.83,98,0.1,2293.4789,993563,0.9,1,0.815,13
Cyprus,2002,Developed,78.4,68,0,11.68,1128.050886,88,0,53.8,0,98,6.12,98,0.1,16372.29152,976966,0.9,1,0.805,12.5
Cyprus,2001,Developed,78.2,69,0,10.16,100.8086193,89,0,53.3,0,97,5.78,97,0.1,1562.92433,96282,0.9,1,0.8,12.4
Cyprus,2000,Developed,78.1,7,0,9.56,950.8027925,89,0,52.8,0,97,5.77,97,0.1,14672.8826,943286,0.9,1,0.798,12.5
Czechia,2015,Developed,78.8,86,0,,0,97,9,66.1,0,97,,97,0.1,,,1.8,1.8,,
Czechia,2014,Developed,78.6,88,0,12.68,0,99,222,65.6,0,99,7.41,97,0.1,,,1.8,1.9,,
Czechia,2013,Developed,78.2,9,0,12.45,0,99,15,65.1,0,99,7.49,98,0.1,,,1.8,1.9,,
Czechia,2012,Developed,78,93,0,12.71,0,99,22,64.5,0,99,7.55,99,0.1,,,1.8,1.9,,
Czechia,2011,Developed,77.8,97,0,12.43,0,99,17,64,0,99,7.5,99,0.1,,,1.9,1.9,,
Czechia,2010,Developed,77.5,99,0,12.69,0,99,0,63.6,0,99,7.43,99,0.1,,,1.9,2,,
Czechia,2009,Developed,77.1,12,0,13.23,0,99,5,63.1,0,99,7.85,99,0.1,,,1.9,2,,
Czechia,2008,Developed,77,16,0,13.25,0,99,2,62.6,0,99,6.82,99,0.1,,,1.9,2,,
Czechia,2007,Developed,76.8,17,0,13.43,0,99,2,62.2,0,99,6.52,99,0.1,,,2,2.1,,
Czechia,2006,Developed,76.5,19,0,13.03,0,98,7,61.8,0,98,6.69,98,0.1,,,2,2.1,,
Czechia,2005,Developed,75.9,114,0,13.19,0,99,0,61.3,0,96,6.93,97,0.1,,,2.1,2.1,,
Czechia,2004,Developed,75.8,116,0,13.24,0,98,17,6.8,0,96,6.9,98,0.1,,,2.1,2.2,,
Czechia,2003,Developed,75.2,122,0,13.01,0,92,30,6.4,0,97,7.13,97,0.1,,,2.2,2.2,,
Czechia,2002,Developed,75.3,12,0,13.47,0,86,4,59.9,0,97,6.8,98,0.1,,,2.2,2.3,,
Czechia,2001,Developed,75.1,123,0,13.36,0,,6,59.4,0,97,6.42,98,0.1,,,2.2,2.3,,
Czechia,2000,Developed,74.7,126,0,13.22,0,,9,59,0,98,6.31,98,0.1,,,2.3,2.3,,
Democratic People's Republic of Korea,2015,Developing,76,139,6,,0,96,0,32.9,7,99,,96,0.1,,,4.9,4.9,,
Democratic People's Republic of Korea,2014,Developing,73,142,6,0.01,0,93,3,32.4,8,99,,93,0.1,,,4.9,4.9,,
Democratic People's Republic of Korea,2013,Developing,71,146,6,3.35,0,93,0,31.8,8,99,,93,0.1,,,5,5,,
Democratic People's Republic of Korea,2012,Developing,69.8,149,7,3.61,0,96,0,31.3,9,99,,96,0.1,,,5.1,5.1,,
Democratic People's Republic of Korea,2011,Developing,69.4,153,8,3.39,0,94,0,3.8,10,99,,94,0.1,,,5.1,5.2,,
Democratic People's Republic of Korea,2010,Developing,69,157,8,3.12,0,93,0,3.3,10,99,,93,0.1,,,5.2,5.2,,
Democratic People's Republic of Korea,2009,Developing,68.7,161,9,3.35,0,93,0,29.7,11,98,,93,0.1,,,5.3,5.3,,
Democratic People's Republic of Korea,2008,Developing,68.6,164,9,3.16,0,92,8,29.2,12,98,,92,0.1,,,5.4,5.4,,
Democratic People's Republic of Korea,2007,Developing,68.5,166,9,3.13,0,92,3550,28.7,12,99,,92,0.1,,,5.5,5.5,,
Democratic People's Republic of Korea,2006,Developing,68.5,165,10,3.28,0,96,0,28.2,12,98,,89,0.1,,,5.6,5.6,,
Democratic People's Republic of Korea,2005,Developing,68.5,165,10,3.21,0,92,0,27.7,13,97,,79,0.1,,,5.7,5.7,,
Democratic People's Republic of Korea,2004,Developing,68.4,165,11,3.13,0,98,0,27.2,14,99,,72,0.1,,,5.7,5.7,,
Democratic People's Republic of Korea,2003,Developing,68.1,165,12,3.13,0,27,0,26.7,15,99,,68,0.1,,,5.8,5.8,,
Democratic People's Republic of Korea,2002,Developing,67.6,167,14,3.08,0,,0,26.2,18,99,,64,0.1,,,5.9,5.9,,
Democratic People's Republic of Korea,2001,Developing,66.6,177,16,2.53,0,,0,25.7,21,98,,62,0.1,,,5.9,6,,
Democratic People's Republic of Korea,2000,Developing,65.4,192,18,3.52,0,,0,25.2,25,93,,56,0.1,,,6,6,,
Democratic Republic of the Congo,2015,Developing,59.8,258,236,,0,81,5020,21.6,308,78,,81,1.1,,,9.5,9.3,,
Democratic Republic of the Congo,2014,Developing,59.3,266,237,0.01,0,8,33711,21.1,312,79,4.33,8,1.1,,,9.7,9.5,,
Democratic Republic of the Congo,2013,Developing,58.8,272,238,0.01,0,74,88381,2.6,314,74,3.89,74,1.2,,,9.9,9.6,,
Democratic Republic of the Congo,2012,Developing,58.3,277,239,0.01,0,75,72029,2.1,317,76,3.77,75,1.5,,,1,9.8,,
Democratic Republic of the Congo,2011,Developing,57.9,278,239,1.82,0,74,133802,19.6,319,77,3.53,74,1.6,,,1.2,1,,
Democratic Republic of the Congo,2010,Developing,57.4,283,239,1.81,0,6,5407,19.1,321,76,4.4,6,1.6,,,1.4,1.2,,
Democratic Republic of the Congo,2009,Developing,56.7,292,238,2.13,0,72,57,18.6,323,78,5.61,72,1.7,,,1.6,1.4,,
Democratic Republic of the Congo,2008,Developing,56.3,295,237,2.09,0,65,12461,18.2,324,64,4.46,65,1.8,,,1.8,1.7,,
Democratic Republic of the Congo,2007,Developing,55.7,299,236,1.52,0,7,55577,17.8,326,72,3.61,7,1.9,,,11.1,1.9,,
Democratic Republic of the Congo,2006,Developing,55,36,235,1.53,0,,80123,17.3,327,62,3.39,62,2,,,11.3,11.1,,
Democratic Republic of the Congo,2005,Developing,54.3,314,233,1.43,0,,182485,16.9,329,6,3.14,6,2,,,11.5,11.3,,
Democratic Republic of the Congo,2004,Developing,53.5,323,232,1.44,0,,44934,16.5,330,52,3.34,54,2.1,,,11.7,11.5,,
Democratic Republic of the Congo,2003,Developing,52.8,332,231,1.83,0,,21956,16.1,331,47,3.2,41,2.2,,,11.9,11.7,,
Democratic Republic of the Congo,2002,Developing,52.1,341,229,1.85,0,,30466,15.7,331,4,2.59,38,2.4,,,12.1,11.9,,
Democratic Republic of the Congo,2001,Developing,51.8,34,227,1.9,0,,8072,15.3,332,3,2.67,3,2.4,,,12.2,12.1,,
Democratic Republic of the Congo,2000,Developing,51.3,346,226,1.98,0,,8282,14.9,332,42,1.45,4,2.5,,,12.4,12.3,,
Denmark,2015,Developed,86,71,0,,0,,9,58.8,0,93,,93,0.1,5314.64416,5683483,1.1,0.9,0.923,19.2
Denmark,2014,Developed,84,73,0,9.64,10468.76292,,27,58.4,0,94,1.8,94,0.1,62425.5392,5643475,1.1,0.9,0.926,19.2
Denmark,2013,Developed,81,75,0,9.5,10261.763,,17,58.1,0,94,11.25,94,0.1,61191.19263,5614932,1.1,0.9,0.924,18.7
Denmark,2012,Developed,80,76,0,9.26,928.4170785,,2,57.7,0,94,1.98,94,0.1,5857.521,5591572,1.1,0.9,0.922,18.4
Denmark,2011,Developed,79.7,79,0,10.47,10251.10872,,84,57.4,0,91,1.87,91,0.1,61753.667,557572,1.1,0.9,0.91,16.9
Denmark,2010,Developed,79.2,84,0,10.28,954.4865933,,5,57,0,9,11.8,9,0.1,5841.41122,5547683,1.1,0.9,0.906,16.8
Denmark,2009,Developed,78.9,86,0,10.08,9765.616994,,6,56.6,0,89,11.47,89,0.1,58163.29359,552395,1.1,0.9,0.906,16.8
Denmark,2008,Developed,78.8,88,0,10.7,10761.18209,,14,56.3,0,88,1.18,88,0.1,64322.6664,5493621,1.1,0.9,0.906,16.8
Denmark,2007,Developed,78.4,93,0,10.99,9703.068121,,2,55.9,0,87,9.99,87,0.1,58487.451,5461438,1.2,0.9,0.904,16.7
Denmark,2006,Developed,78.1,93,0,11.02,850.9544783,,27,55.4,0,93,9.92,93,0.1,5226.99311,5437272,1.2,0.9,0.902,16.9
Denmark,2005,Developed,78.1,92,0,11.28,7627.412444,,2,55,0,93,9.77,93,0.1,48799.8237,5419432,1.2,1,0.897,16.6
Denmark,2004,Developed,77.7,98,0,11.27,6948.839868,,0,54.4,0,95,9.67,95,0.1,46511.6457,544523,1.2,1,0.893,16.5
Denmark,2003,Developed,77.3,11,0,11.54,650.9813544,,0,53.9,0,96,9.51,96,0.1,4458.7764,539574,1.2,1,0.882,16.3
Denmark,2002,Developed,77,14,0,11.34,4801.546125,,32,53.3,0,98,9.33,98,0.1,33228.69291,5375931,1.2,1,0.875,16.6
Denmark,2001,Developed,77,12,0,11.56,530.4832336,,11,52.8,0,97,9.1,97,0.1,3751.64946,5358783,1.3,1,0.862,16.2
Denmark,2000,Developed,76.9,12,0,11.69,508.7496912,,14,52.2,0,97,8.7,97,0.1,3743.55917,5339616,1.3,1,0.86,16.5
Djibouti,2015,Developing,63.5,241,1,,0,84,47,35,1,84,,84,2.1,1862.167274,927414,5.6,5.4,0.47,6.3
Djibouti,2014,Developing,63,252,1,0.38,24.73299655,78,0,34.4,1,78,1.57,78,2.1,174.91511,912164,5.6,5.4,0.467,6.3
Djibouti,2013,Developing,62.7,256,1,0.53,229.4410095,82,28,33.8,2,82,9.14,82,2.1,1622.637974,896688,5.6,5.4,0.464,6.3
Djibouti,2012,Developing,62.2,263,1,0.52,217.2125786,81,709,33.2,2,81,8.95,81,1.9,1536.15685,881185,5.6,5.5,0.46,6.3
Djibouti,2011,Developing,61.8,268,1,0.39,20.35974738,87,49,32.7,2,87,8.71,87,2.7,143.986898,865937,5.6,5.5,0.451,5.9
Djibouti,2010,Developing,61.3,273,1,0.44,187.4960097,88,7,32.2,2,88,8.84,88,3.1,1325.99724,851146,5.6,5.6,0.441,5.5
Djibouti,2009,Developing,69,279,1,0.49,177.2671607,89,48,31.7,2,89,8.37,89,3.2,1253.657431,83684,5.7,5.6,0.436,5.3
Djibouti,2008,Developing,62,289,1,0.49,171.7686449,88,143,31.3,2,89,8.5,89,3.3,1214.77118,822934,5.7,5.6,0.427,5
Djibouti,2007,Developing,59.8,296,1,0.45,20.86878709,25,24,3.9,2,88,7.72,88,3.5,147.586896,8942,5.8,5.7,0.416,4.5
Djibouti,2006,Developing,59.1,39,2,1.02,121.4812077,,49,3.6,2,72,7.5,72,3.7,965.6693779,79628,5.8,5.7,0.405,4.3
Djibouti,2005,Developing,58.6,318,2,1.23,12.70325933,,298,3.2,2,71,7.21,71,3.9,94.7297489,783254,5.9,5.8,0.396,4
Djibouti,2004,Developing,58.1,326,2,1.18,106.0354659,,71,29.8,2,64,6.76,64,4,864.184726,77752,6,5.9,0.388,3.7
Djibouti,2003,Developing,58,325,2,1.02,94.13302875,,37,29.4,2,68,6.22,68,4.2,819.974118,758615,6.1,5.9,0.378,3.5
Djibouti,2002,Developing,57.9,322,2,1.03,13.46662004,,50,29,2,62,5.45,62,4.3,792.15412,746221,6.2,6,0.372,3.3
Djibouti,2001,Developing,57.7,323,2,0.95,92.4978948,,79,28.6,2,49,5.37,53,4.3,781.2322196,732711,6.3,6.1,0.363,2.9
Djibouti,2000,Developing,57.4,325,2,1.34,91.95075901,,183,28.2,2,46,5.75,46,4.1,768.176767,717584,6.4,6.1,0.361,2.9
Dominica,2013,Developing,,,0,0.01,11.41955507,96,0,58.4,0,96,5.58,96,0.1,722.75665,,2.7,2.6,0.721,12.7
Dominican Republic,2015,Developing,73.9,152,6,,0,81,0,58.9,7,87,,85,0.3,6468.471648,1528394,3.3,3.2,0.718,13.2
Dominican Republic,2014,Developing,73.6,154,6,5.92,1088.244952,89,0,57.9,7,9,4.38,91,0.3,6268.692122,145844,3.3,3.2,0.712,13.2
Dominican Republic,2013,Developing,73.4,157,6,5.93,97.52211538,8,0,56.8,7,82,4.12,83,0.3,627.55544,1281296,3.3,3.2,0.709,13.2
Dominican Republic,2012,Developing,72.1,174,6,5.93,857.1307037,74,0,55.8,7,85,4.26,85,0.4,5968.876767,115495,3.3,3.2,0.706,13.1
Dominican Republic,2011,Developing,73.1,16,6,5.91,843.7876995,8,2,54.7,7,84,4.22,84,0.7,5759.643,12795,3.3,3.2,0.703,13
Dominican Republic,2010,Developing,72.7,166,6,6.02,664.5585242,83,0,53.6,8,85,4.6,88,0.9,5451.6696,9897985,3.3,3.3,0.697,12.9
Dominican Republic,2009,Developing,73.6,157,6,6.05,587.8828228,8,0,52.6,8,85,4.41,82,1.2,4952.67753,9767758,3.4,3.3,0.695,12.9
Dominican Republic,2008,Developing,73.3,161,6,6.12,49.09241952,81,0,51.5,8,86,4.2,82,1.4,511.37937,963652,3.4,3.3,0.692,12.8
Dominican Republic,2007,Developing,72.9,164,6,6.05,74.8217488,81,0,5.4,8,86,4.34,85,1.6,4647.31359,954353,3.4,3.4,0.685,12.7
Dominican Republic,2006,Developing,72.3,178,7,6.2,352.9551269,84,0,49.3,8,88,4.34,89,1.8,3836.468771,9371338,3.5,3.4,0.677,12.6
Dominican Republic,2005,Developing,69.7,28,7,5.71,289.7418649,87,0,48.2,8,86,4.26,87,2,3681.5993,9237566,3.5,3.4,0.668,12.6
Dominican Republic,2004,Developing,69.3,214,7,5.16,182.6162515,82,0,47.2,8,66,4.28,79,2.1,2421.9662,912998,3.6,3.5,0.666,12.5
Dominican Republic,2003,Developing,73,22,7,6.32,293.0196601,79,0,46.1,8,65,5.53,79,2.3,2372.628827,896776,3.6,3.5,0.665,12.4
Dominican Republic,2002,Developing,71.4,189,7,6.43,4.67359227,63,0,45.1,8,74,5.79,82,2.4,38.46578,8832285,3.7,3.6,0.66,12.3
Dominican Republic,2001,Developing,71.2,188,7,6.13,340.0239945,66,113,44.1,9,71,5.59,72,2.5,2862.154836,8697126,3.8,3.6,0.656,12.3
Dominican Republic,2000,Developing,72,176,7,6.58,44.79247812,68,253,43.1,9,71,5.9,78,2.5,282.4242,8562622,3.8,3.7,0.651,12.2
Ecuador,2015,Developing,76.2,118,6,,0,78,0,54.2,7,84,,78,0.1,625.62224,16144368,1.2,1.1,0.739,14
Ecuador,2014,Developing,76,121,6,3.82,79.11626341,83,0,53.5,7,84,9.16,83,0.1,6432.216537,1593112,1.2,1.1,0.737,14
Ecuador,2013,Developing,76,121,6,3.77,59.12850204,87,0,52.8,8,87,7.29,87,0.1,674.9829,15661547,1.3,1.1,0.725,13.4
Ecuador,2012,Developing,75.5,127,7,3.92,41.88087712,88,72,52.1,8,85,6.48,87,0.1,572.14313,15419666,1.3,1.2,0.717,13.3
Ecuador,2011,Developing,75.3,131,7,3.99,344.7412164,88,257,51.4,8,85,5.92,88,0.1,5223.351763,15177355,1.3,1.2,0.71,13.2
Ecuador,2010,Developing,75,134,7,3.95,367.9285652,9,0,5.7,8,88,5.9,91,0.1,4657.32361,1493469,1.3,1.2,0.703,13.1
Ecuador,2009,Developing,75.1,137,7,3.87,282.1440066,91,0,5,8,91,5.58,94,0.1,4255.56571,14691275,1.3,1.2,0.702,13.1
Ecuador,2008,Developing,74.6,139,7,3.76,197.9303077,93,1,49.3,9,94,5.66,96,0.1,4274.95265,14447562,1.3,1.2,0.698,13
Ecuador,2007,Developing,74.7,14,7,3.63,19.60467787,94,0,48.6,9,95,5.94,96,0.2,359.71886,1425453,1.4,1.3,0.696,12.9
Ecuador,2006,Developing,74.4,144,8,3.52,19.13983284,96,0,47.9,9,92,5.86,96,0.3,335.786541,1396748,1.4,1.3,0.693,12.8
Ecuador,2005,Developing,74.2,151,8,3.54,18.09317114,92,0,47.2,9,89,5.87,92,0.3,321.942547,13735233,1.4,1.3,0.688,12.8
Ecuador,2004,Developing,74.4,148,8,3.65,16.37920405,88,0,46.5,9,9,6.22,88,0.3,278.557892,1359647,1.5,1.3,0.682,12.7
Ecuador,2003,Developing,74.4,151,8,3.69,18.26183281,82,0,45.8,10,97,6.46,87,0.3,244.46898,1328961,1.5,1.4,0.679,12.6
Ecuador,2002,Developing,73.6,157,8,3.88,187.3843511,75,0,45.1,10,88,4.62,88,0.3,2183.966796,13726,1.5,1.4,0.675,12.5
Ecuador,2001,Developing,73.4,158,9,4.13,14.5887403,69,2,44.3,10,9,3.86,89,0.3,193.741571,12852755,1.6,1.5,0.67,12.4
Ecuador,2000,Developing,72.8,163,9,3.99,84.17527008,36,0,43.6,11,83,3.38,87,0.3,1451.29776,12628596,1.6,1.5,0.668,12.4
Egypt,2015,Developing,79,159,51,,0,93,5432,61.1,60,93,,93,0.1,,,2.8,2.8,0.688,13.1
Egypt,2014,Developing,78,161,53,0.21,0,94,1314,6.2,62,94,5.64,94,0.1,,,2.8,2.8,0.686,13.1
Egypt,2013,Developing,79,159,54,0.21,0,97,405,59.4,63,97,5.46,97,0.1,,,2.9,2.8,0.681,12.8
Egypt,2012,Developing,72,165,54,0.23,0,93,245,58.6,64,93,5.29,93,0.1,,,2.9,2.8,0.673,12.4
Egypt,2011,Developing,74,168,55,0.22,0,96,26,57.8,64,96,5.4,96,0.1,,,2.9,2.9,0.671,12.4
Egypt,2010,Developing,70,173,54,0.22,0,97,16,57,64,97,4.8,97,0.1,,,3,2.9,0.665,12.2
Egypt,2009,Developing,69.9,174,54,0.21,0,97,608,56.2,64,97,5.1,97,0.1,,,3,3,0.659,12
Egypt,2008,Developing,69.8,172,54,0.24,0,97,668,55.5,65,97,4.82,97,0.1,,,3.1,3,0.651,11.9
Egypt,2007,Developing,69.7,171,55,0.21,0,98,1684,54.8,65,98,4.95,98,0.1,,,3.1,3.1,0.644,11.7
Egypt,2006,Developing,69.5,175,55,0.18,0,98,953,54.2,66,98,5.24,98,0.1,,,3.2,3.1,0.636,11.5
Egypt,2005,Developing,69.4,174,56,0.16,0,98,77,53.5,68,98,5.6,98,0.1,,,3.2,3.2,0.629,11.4
Egypt,2004,Developing,69,176,57,0.16,0,97,80,52.9,70,97,5.21,97,0.1,,,3.3,3.2,0.623,11.2
Egypt,2003,Developing,68.6,178,59,0.15,0,98,164,52.3,72,98,5.41,98,0.1,,,3.3,3.3,0.621,11.3
Egypt,2002,Developing,68.7,177,61,0.15,0,97,653,51.8,75,97,5.97,97,0.1,,,3.4,3.4,0.617,11.2
Egypt,2001,Developing,68.6,177,63,0.14,0,99,2150,51.2,78,99,5.75,99,0.1,,,3.5,3.4,0.612,11.1
Egypt,2000,Developing,68.8,171,65,0.14,0,98,2633,5.7,82,98,5.55,98,0.1,,,3.6,3.5,0.606,11
El Salvador,2015,Developing,73.5,178,2,,0,91,0,56.1,2,92,,91,0.2,4127.11775,6312478,1.6,1.5,0.678,13.2
El Salvador,2014,Developing,73.3,181,2,2.52,665.7260253,93,0,55.4,2,93,6.77,94,0.2,3988.771871,6281189,1.6,1.6,0.676,13.2
El Salvador,2013,Developing,73,184,2,2.42,653.6925016,92,0,54.7,2,92,6.95,92,0.2,3895.664491,625777,1.6,1.6,0.675,13.2
El Salvador,2012,Developing,73,181,2,2.48,591.7757569,92,0,54.1,2,93,6.7,92,0.3,3827.786267,6221246,1.6,1.6,0.67,13.2
El Salvador,2011,Developing,72,197,2,2.37,549.2783081,89,0,53.4,2,9,6.81,89,0.3,3736.58713,619256,1.7,1.6,0.666,13
El Salvador,2010,Developing,72,191,2,2.36,469.3904193,89,0,52.8,2,89,6.91,89,0.3,3474.392445,6164626,1.7,1.6,0.662,12.9
El Salvador,2009,Developing,71.4,23,2,2.55,416.4338399,91,0,52.1,2,91,6.83,91,0.3,3366.482133,6137276,1.7,1.6,0.662,12.8
El Salvador,2008,Developing,71.7,194,2,2.68,53.95949877,98,0,51.4,3,98,6.21,98,0.3,357.347674,61131,1.8,1.7,0.659,13.4
El Salvador,2007,Developing,71.2,23,2,2.83,52.30172215,99,0,5.8,3,99,6.32,99,0.3,334.83817,683475,1.8,1.7,0.657,12.9
El Salvador,2006,Developing,75,211,3,2.77,57.74562629,96,0,5.1,3,96,6.68,96,0.2,362.951768,656478,1.8,1.7,0.651,12.9
El Salvador,2005,Developing,71,213,3,2.77,440.6027042,89,0,49.4,3,89,7.19,89,0.2,2835.281237,628961,1.9,1.8,0.644,12.7
El Salvador,2004,Developing,70,215,3,2.9,398.6058322,9,0,48.6,3,9,7.3,9,0.3,2632.79942,6775,1.9,1.8,0.636,12.4
El Salvador,2003,Developing,69.9,29,3,3.1,400.1342971,94,0,47.8,4,93,7.61,94,0.3,2519.737387,5971535,2,1.9,0.628,12
El Salvador,2002,Developing,73,24,3,2.97,29.68529375,81,0,47,4,81,7.9,81,0.4,248.4125,59433,2,1.9,0.621,11.8
El Salvador,2001,Developing,68.9,219,4,2.88,332.1056586,75,2,46.2,4,94,8.2,92,0.4,2338.772244,595962,2.1,2,0.615,11.6
El Salvador,2000,Developing,69,218,4,2.79,353.6690328,99,0,45.3,5,98,8.17,99,0.4,2238.4116,5867626,2.1,2,0.607,11.3
Equatorial Guinea,2015,Developing,58.2,32,3,,0,16,1250,24.5,4,17,,16,4.2,1347.31257,1175389,8.4,8.3,0.582,9.2
Equatorial Guinea,2014,Developing,57.9,32,3,0.01,13.40477417,2,13,24,4,24,3.8,2,4.4,192.59733,1129424,8.5,8.4,0.582,9.2
Equatorial Guinea,2013,Developing,57.4,327,3,10.72,156.3907685,,321,23.5,4,3,3.73,3,5.7,2246.9938,183746,8.6,8.6,0.586,9.2
Equatorial Guinea,2012,Developing,56.7,337,3,11.89,1500.412635,,1190,23,4,3,4,24,8.2,21557.6528,138593,8.7,8.7,0.583,9.2
Equatorial Guinea,2011,Developing,56.2,344,3,10.99,1493.051277,,0,22.6,4,39,3.29,41,7.7,21451.88617,99429,8.9,8.8,0.58,9.2
Equatorial Guinea,2010,Developing,56.1,339,3,9.93,1192.696619,,0,22.1,4,59,3.84,44,7.2,17136.44568,95114,9,9,0.589,9.2
Equatorial Guinea,2009,Developing,55.7,34,3,7.97,115.0692415,,78,21.7,4,57,5.32,43,7.3,1653.2937,99111,9.2,9.2,0.59,9.1
Equatorial Guinea,2008,Developing,55.4,338,3,8.34,1705.678619,,436,21.3,4,55,2.31,42,6.3,22742.38159,868418,9.3,9.3,0.592,9.1
Equatorial Guinea,2007,Developing,55,339,3,6.86,1024.519543,,5,2.9,4,54,2.25,41,5.9,15761.83913,829327,9.5,9.5,0.587,9
Equatorial Guinea,2006,Developing,54.8,337,3,7.28,827.5979335,,0,2.5,4,52,2.13,4,5.3,12732.2759,792217,9.7,9.6,0.569,9
Equatorial Guinea,2005,Developing,54.4,337,3,7.19,12.0661671,,0,2.2,4,5,1.63,39,4.9,185.63334,757317,9.8,9.8,0.563,8.7
Equatorial Guinea,2004,Developing,54.1,336,3,6.28,44.54768305,,38,19.8,4,48,2.4,38,4.4,685.34897,724817,1,1,0.553,8.5
Equatorial Guinea,2003,Developing,53.8,334,3,7.13,309.7834587,,18,19.5,4,46,2.23,37,3.6,3577.176197,694611,1.2,1.1,0.554,8.4
Equatorial Guinea,2002,Developing,53.5,334,3,6.01,234.7874207,,24,19.1,4,44,2.5,36,2.9,2711.17114,66647,1.4,1.3,0.542,8.2
Equatorial Guinea,2001,Developing,53.1,334,3,5.07,197.7839552,,1339,18.7,4,43,1.78,35,2.3,2283.87939,639762,1.6,1.4,0.527,8
Equatorial Guinea,2000,Developing,52.7,336,3,4.46,14.95451321,,0,18.3,4,41,2.73,34,1.9,172.68491,614323,1.7,1.6,0,0
Eritrea,2015,Developing,64.7,255,5,,0,95,198,18.6,7,95,,95,0.4,,,8.4,8.2,0.418,5
Eritrea,2014,Developing,64.4,261,5,0.01,0,94,127,18,8,94,3.34,94,0.4,,,8.5,8.3,0.416,5
Eritrea,2013,Developing,64,266,6,0.01,0,94,45,17.5,8,94,3.1,94,0.5,,,8.6,8.4,0.414,5
Eritrea,2012,Developing,63.6,274,6,0.01,0,94,194,17,8,94,2.98,94,0.6,,,8.7,8.6,0.41,5
Eritrea,2011,Developing,62.9,286,6,0.62,20.97991915,96,48,16.5,8,96,3.6,96,0.7,582.775532,447469,8.8,8.7,0.405,5
Eritrea,2010,Developing,62.1,298,6,0.61,17.35739784,9,51,16,9,9,3.24,9,0.9,482.14994,43984,8.9,8.8,0.404,5.1
Eritrea,2009,Developing,61.4,311,6,0.63,1.575160196,92,82,15.5,9,92,3.3,92,1,43.7544499,431334,9,8.9,0.402,5.2
Eritrea,2008,Developing,67,322,6,0.49,11.76572311,94,0,15.1,9,94,3.69,94,1.1,326.825642,4232636,9.1,9.1,0.406,5.2
Eritrea,2007,Developing,62,329,6,1.23,11.42385961,91,55,14.7,9,91,3.29,91,1.3,317.3294336,4153332,9.2,9.2,0.405,5.3
Eritrea,2006,Developing,59.7,336,7,0.97,10.60269773,94,128,14.3,9,94,3.3,94,1.4,297.828588,466648,9.3,9.3,0.405,5.3
Eritrea,2005,Developing,59.4,34,7,1.07,5.064688968,96,19,13.9,9,96,2.97,96,1.6,276.75896,39697,9.4,9.5,0,5.4
Eritrea,2004,Developing,59.1,342,7,0.64,10.26097341,84,24,13.6,10,98,3.14,98,1.8,287.4222243,3858623,9.6,9.6,0,5
Eritrea,2003,Developing,58.8,343,7,0.56,6.913998013,91,376,13.3,10,95,3.5,93,1.9,232.7945459,3738265,9.7,9.7,0,4.7
Eritrea,2002,Developing,58.5,343,7,0.83,0.703132179,86,460,13.1,10,92,4.2,9,1.9,21.7687981,3614639,9.9,9.9,0,4.4
Eritrea,2001,Developing,58.1,345,7,0.61,5.593619538,,204,12.8,10,89,3.95,86,2,215.139213,3497124,1,1,0,4.3
Eritrea,2000,Developing,45.3,593,7,0.83,0.735940361,,789,12.6,10,82,4.43,81,1.9,28.1969487,339281,1.2,1.1,0,3.9
Estonia,2015,Developing,77.6,119,0,,0,91,4,59.9,0,93,,93,0.1,1774.9291,131547,1.9,1.9,0.863,16.5
Estonia,2014,Developing,77.3,122,0,0.01,2700.07305,93,0,59.4,0,93,6.38,93,0.1,19941.45532,1314545,1.9,1.9,0.86,16.5
Estonia,2013,Developing,76.9,127,0,0.01,261.2914808,93,2,59,0,94,6.48,94,0.1,1929.7746,1317997,1.9,1.9,0.856,16.5
Estonia,2012,Developing,76.3,135,0,0.01,2263.103797,94,4,58.5,0,94,6.36,94,0.1,17421.8922,1322696,1.9,1.9,0.85,16.5
Estonia,2011,Developing,76.1,138,0,0.01,2146.945741,94,7,58,0,93,5.83,93,0.1,17454.84342,1327439,1.9,2,0.838,16.4
Estonia,2010,Developing,75.6,137,0,14.97,1802.017593,94,0,57.6,0,94,6.25,94,0.1,14638.6482,1331475,1.9,2,0.833,16.2
Estonia,2009,Developing,74.9,156,0,15.04,1717.088711,95,0,57.1,0,95,6.93,95,0.1,14726.31828,1334515,2,2,0.836,16.1
Estonia,2008,Developing,74.2,167,0,16.99,225.0723618,94,0,56.7,0,95,6.6,95,0.1,1894.5485,13379,2,2.1,0.835,16.1
Estonia,2007,Developing,73,189,0,17.87,1904.12469,95,1,56.3,0,95,5.16,95,0.1,16586.452,13468,2,2.1,0.829,16.1
Estonia,2006,Developing,73,188,0,16.58,244.3510801,95,27,55.9,0,95,5.1,95,0.1,12595.4165,134681,2.1,2.2,0.822,16.1
Estonia,2005,Developing,72.8,189,0,15.52,153.5045263,95,2,55.5,0,96,5.2,96,0.1,1338.31322,1354775,2.1,2.2,0.812,15.9
Estonia,2004,Developing,72.3,195,0,15.07,101.1201161,9,0,55.2,0,95,5.13,94,0.1,885.465115,136255,2.2,2.3,0.805,15.7
Estonia,2003,Developing,71.9,199,0,11.64,132.7233922,,0,54.9,0,95,4.92,94,0.1,7174.237415,13772,2.2,2.3,0.798,15.6
Estonia,2002,Developing,71.2,211,0,11.48,7.806042825,,0,54.6,0,94,4.84,94,0.1,538.347781,137935,2.3,2.4,0.791,15.4
Estonia,2001,Developing,78,225,0,0.01,88.62945822,,0,54.3,0,94,4.85,94,0.1,4498.95727,1388115,2.4,2.5,0.781,15
Estonia,2000,Developing,78,218,0,0.01,5.34809451,,9,54,0,93,5.28,93,0.1,47.32827,1396985,2.5,2.5,0.764,14.4
Ethiopia,2015,Developing,64.8,225,136,,0,77,17745,17.6,194,75,,77,0.6,645.4637627,9987333,1.4,1.2,0.441,8.4
Ethiopia,2014,Developing,64.2,234,140,0.01,89.95805845,77,12739,17.2,202,75,4.88,77,0.6,571.1622759,97366774,1.5,1.3,0.435,8.4
Ethiopia,2013,Developing,63.7,237,145,1.86,8.313282039,72,5253,16.8,211,7,5.19,72,0.9,52.1535887,94887724,1.6,1.4,0.427,8.4
Ethiopia,2012,Developing,63.3,241,150,1.84,86.82551124,69,4347,16.4,221,7,5.77,69,1.2,468.567249,92444183,1.7,1.5,0.422,8.4
Ethiopia,2011,Developing,62.6,249,156,1.32,67.77565369,65,3255,16,231,7,6.55,65,1.4,354.8463544,946756,1.9,1.6,0.411,8.2
Ethiopia,2010,Developing,61.8,261,162,1.34,67.73374413,62,4235,15.6,243,69,6.86,61,1.7,341.39992,877267,11,1.7,0.401,8.1
Ethiopia,2009,Developing,68,274,169,1.17,53.77354001,56,1176,15.3,256,65,4.41,58,2,379.7566385,85416253,11.1,1.8,0.393,8.1
Ethiopia,2008,Developing,59.8,289,177,1.13,38.55783268,52,3511,14.9,270,63,4.28,54,2.4,325.3825543,83184892,11.2,1.9,0.378,7.6
Ethiopia,2007,Developing,58.5,39,186,1.06,30.46451811,47,1446,14.5,286,61,4.69,5,2.8,243.326822,8149,11.3,11,0.362,7.1
Ethiopia,2006,Developing,57.2,328,196,1.22,22.18952246,,1451,14.2,304,59,4.47,46,3.3,193.794956,7885689,11.4,11.1,0.346,6.6
Ethiopia,2005,Developing,56,343,206,0.99,18.03753133,,357,13.8,323,56,4.2,44,3.7,161.6266248,7672783,11.5,11.2,0.325,5.8
Ethiopia,2004,Developing,55,354,217,0.86,1.506962482,,73,13.5,342,54,4.23,4,4.1,135.7623858,7462445,11.5,11.3,0.31,5.4
Ethiopia,2003,Developing,54,363,228,0.79,10.97201912,,228,13.2,360,55,4.64,37,4.4,118.8734466,72545144,11.6,11.5,0.306,5.2
Ethiopia,2002,Developing,53.2,369,237,0.8,10.82452594,,3332,12.9,377,55,4.73,35,4.6,111.3634356,7497192,11.7,11.6,0.298,4.9
Ethiopia,2001,Developing,52.5,372,246,0.85,1.186227577,,2366,12.6,392,55,4.26,32,4.9,12.1789279,68492257,11.8,11.7,0.283,4.3
Ethiopia,2000,Developing,51.2,391,253,0.88,11.59481766,,1660,12.3,404,55,4.36,3,5,123.876257,66537331,11.9,11.8,0,3.9
Fiji,2015,Developing,69.9,188,0,,0,99,0,62.7,0,99,,99,0.1,4921.89629,892149,4,3.7,0.734,15.3
Fiji,2014,Developing,69.7,19,0,0.01,50.539484,99,0,61.9,0,99,4.49,99,0.1,546.3728,88586,4,3.7,0.727,15.2
Fiji,2013,Developing,69.6,192,0,0.01,460.6487805,99,0,61.1,0,99,4.26,99,0.1,4763.68956,879715,4,3.7,0.719,15
Fiji,2012,Developing,69.4,195,0,0.01,431.4854874,99,0,6.2,0,99,4.16,99,0.1,4546.73854,873596,4,3.7,0.714,14.9
Fiji,2011,Developing,69.2,197,0,0.01,401.7931045,99,0,59.5,0,99,4.6,99,0.1,4353.121392,86786,4,3.7,0.709,14.7
Fiji,2010,Developing,69.1,2,0,2.25,62.08343533,99,0,58.7,0,99,4.23,99,0.1,3651.966784,85995,4,3.7,0.706,14.6
Fiji,2009,Developing,68.9,23,0,2.31,60.65068446,99,1,58,0,99,4.26,99,0.1,3369.48247,851967,4,3.7,0.704,14.5
Fiji,2008,Developing,68.7,26,0,1.95,81.04656111,99,0,57.3,0,99,3.68,99,0.1,4177.657789,84334,4,3.7,0.7,14.3
Fiji,2007,Developing,68.6,29,0,2.09,5.889526221,99,0,56.6,0,99,3.74,99,0.1,478.82327,834812,4.1,3.8,0.698,14.2
Fiji,2006,Developing,68.5,211,0,2.06,52.1241634,99,136,55.9,0,98,3.84,98,0.1,3749.939813,827411,4.1,3.8,0.695,14
Fiji,2005,Developing,68.3,214,0,2.02,64.39203443,99,0,55.1,0,97,3.61,96,0.1,3658.63832,821817,4.1,3.8,0.699,13.9
Fiji,2004,Developing,68.1,218,0,1.63,43.99452464,99,37,54.2,0,96,3.61,95,0.1,3332.918533,818354,4.2,3.9,0.691,13.4
Fiji,2003,Developing,68,22,0,1.76,253.8196705,99,305,53.2,0,95,3.35,94,0.1,2835.973972,816628,4.2,3.9,0.689,13.3
Fiji,2002,Developing,67.9,22,0,1.85,206.071686,99,304,52.2,0,94,3.48,93,0.1,2259.55796,815691,4.2,3.9,0.687,13.3
Fiji,2001,Developing,67.8,221,0,1.93,20.7119129,98,17,51.2,0,92,3.28,91,0.1,238.891729,814218,4.3,4,0.683,13.2
Fiji,2000,Developing,67.7,221,0,2.05,31.25834616,98,0,5.2,0,91,3.87,9,0.1,276.1338,811223,4.3,4,0.681,13.1
Finland,2015,Developing,81.1,76,0,,0,,2,62.1,0,97,,97,0.1,4245.39744,5479531,0.9,0.8,0.893,17
Finland,2014,Developing,89,78,0,8.8,6164.455402,,0,61.7,0,98,9.68,98,0.1,49914.61864,5461512,0.9,0.8,0.89,17
Finland,2013,Developing,87,79,0,8.97,6115.496624,,2,61.4,0,98,9.55,98,0.1,49638.7713,5438972,0.9,0.8,0.887,17
Finland,2012,Developing,84,82,0,9.24,5889.012536,,0,61,0,99,9.3,99,0.1,47415.55987,5413971,0.9,0.8,0.884,17
Finland,2011,Developing,83,86,0,9.81,71.01620838,,27,6.6,0,99,9.1,99,0.1,579.72415,5388272,0.9,0.8,0.878,16.9
Finland,2010,Developing,79.9,89,0,9.72,591.6691405,,5,6.2,0,99,9.5,99,0.1,4622.41516,5363352,0.9,0.8,0.874,16.8
Finland,2009,Developing,79.7,91,0,9.96,579.7384368,,2,59.8,0,99,9.2,99,0.1,4717.15571,5338871,0.9,0.8,0.878,17
Finland,2008,Developing,79.6,94,0,10.26,678.88112,,5,59.4,0,97,8.35,99,0.1,5341.31487,5313399,0.9,0.8,0.876,17.1
Finland,2007,Developing,79.3,96,0,10.45,6147.1323,,0,59,0,97,8.9,99,0.1,48288.5491,528872,0.9,0.8,0.873,17.2
Finland,2006,Developing,79.2,96,0,10.15,524.7775227,,0,58.6,0,97,8.38,97,0.1,4112.67651,5266268,0.9,0.8,0.869,17.2
Finland,2005,Developing,78.9,11,0,9.95,4816.589613,,1,58.1,0,97,8.43,97,0.1,38969.17163,524696,0.9,0.8,0.864,17.1
Finland,2004,Developing,78.7,12,0,9.89,4508.806185,,0,57.6,0,96,8.21,98,0.1,37636.11173,5228172,0.9,0.8,0.869,18.3
Finland,2003,Developing,78.4,98,0,9.31,3869.026302,,0,57.1,0,96,8.15,98,0.1,32816.1688,521314,0.9,0.8,0.866,18.1
Finland,2002,Developing,78.1,98,0,9.25,3099.357319,,0,56.6,0,95,7.81,98,0.1,26834.2625,52598,0.9,0.8,0.863,18
Finland,2001,Developing,78,1,0,8.94,2775.33544,,1,56.1,0,95,7.43,98,0.1,24913.24452,51888,0.9,0.8,0.856,17.7
Finland,2000,Developing,77.5,15,0,8.59,397.7533689,,0,55.5,0,96,7.22,99,0.1,24253.2542,517629,0.9,0.9,0.847,17.3
France,2015,Developing,82.4,78,2,,0,86,157,62.5,3,98,,98,0.1,36526.7711,6662468,0.7,0.6,0.894,16.3
France,2014,Developing,82.2,79,3,11.5,6739.677606,83,267,62,3,98,11.54,98,0.1,42955.24287,66331957,0.6,0.6,0.89,16.2
France,2013,Developing,82,81,3,11.1,6646.953935,74,272,61.6,3,99,11.56,99,0.1,42554.1225,6599857,0.6,0.6,0.887,16.2
France,2012,Developing,81.5,83,3,11.5,751.3793553,78,0,61.1,3,99,11.44,99,0.1,4838.2444,6565979,0.6,0.6,0.885,16.1
France,2011,Developing,81.7,83,3,11.8,683.9190568,74,14949,6.6,3,99,11.33,99,0.1,4381.288,65342776,0.6,0.6,0.882,16.1
France,2010,Developing,81.3,86,3,11.7,72.8001211,65,5048,6.1,3,99,11.2,99,0.1,473.34279,6527512,0.6,0.6,0.879,16
France,2009,Developing,81.1,88,3,11.8,6415.35735,51,1541,59.6,3,98,11.28,98,0.1,41631.13141,647744,0.6,0.6,0.879,16
France,2008,Developing,89,88,3,11.9,7002.785925,47,604,59.1,3,98,1.57,98,0.1,45413.6571,6437499,0.6,0.6,0.877,16.1
France,2007,Developing,89,89,3,12.2,64.73714894,42,39,58.6,3,99,1.45,98,0.1,416.58397,6416229,0.6,0.6,0.873,16.1
France,2006,Developing,86,92,3,12.4,5689.991931,39,40,58,4,99,1.53,99,0.1,36544.5853,63621376,0.6,0.6,0.87,16.1
France,2005,Developing,81,93,3,12.2,5451.701225,35,36,57.5,4,98,1.6,98,0.1,34879.72633,63179356,0.6,0.6,0.86,15.5
France,2004,Developing,82,94,3,13.18,5291.234786,35,4448,57,4,99,1.53,98,0.1,33874.74255,6274897,0.6,0.6,0.857,15.5
France,2003,Developing,79.3,99,3,13.49,4572.441963,28,0,56.4,4,96,1.43,97,0.1,29691.18158,62244884,0.6,0.6,0.852,15.4
France,2002,Developing,79.2,11,3,13.78,3779.655273,29,5185,55.8,4,97,1.22,97,0.1,24275.2426,6185267,0.7,0.6,0.851,15.5
France,2001,Developing,79,13,3,13.89,3451.185079,28,0,55.2,4,98,9.89,97,0.1,22527.31775,61357431,0.7,0.6,0.849,15.6
France,2000,Developing,78.8,13,3,13.63,3410.284431,26,10000,54.6,4,98,9.77,97,0.1,22465.64184,6912498,0.7,0.6,0.844,15.7
Gabon,2015,Developing,66,229,2,,0,8,27,36.3,3,79,,8,2.7,7388.984144,193175,6.1,5.9,0.694,12.6
Gabon,2014,Developing,65.5,237,2,0.01,715.2816939,7,33,35.8,3,68,3.44,7,2.8,9692.163874,1875713,6.1,6,0.687,12.6
Gabon,2013,Developing,64.6,255,2,8.86,154.8758879,79,122,35.2,3,77,3.98,79,3.7,9679.742995,1817271,6.2,6.1,0.678,12.5
Gabon,2012,Developing,63.5,276,2,8.3,805.3925284,82,2,34.6,3,8,3.13,82,4.9,9774.18117,1756817,6.3,6.2,0.669,12.5
Gabon,2011,Developing,62.8,289,2,8.9,133.5223672,75,2,34.1,3,75,3.12,75,6,1716.2258,169711,6.4,6.3,0.664,12.5
Gabon,2010,Developing,62.3,294,2,8.85,145.318282,67,1,33.5,3,68,3.41,67,7,8754.113376,16421,6.5,6.4,0.66,12.5
Gabon,2009,Developing,61.7,31,2,8.64,52.31086276,79,0,33,3,74,3.43,76,8,763.66223,1586754,6.7,6.5,0.652,12.4
Gabon,2008,Developing,61.6,298,2,8.75,11.05422474,82,3,32.4,3,81,2.54,82,8.9,194.2746,1536411,6.8,6.6,0.651,12.4
Gabon,2007,Developing,61.6,291,2,9.02,545.4389573,75,0,31.9,3,78,2.86,81,10,8352.81711,1489193,6.9,6.8,0.645,12.4
Gabon,2006,Developing,61.4,288,2,8.01,40.53719812,52,90,31.4,3,44,2.88,45,10.7,727.777345,1444844,7.1,6.9,0.646,12.4
Gabon,2005,Developing,65,37,2,7.72,353.2438029,28,0,3.8,3,44,2.76,45,10.9,6741.293948,143126,7.2,7.1,0.64,12.4
Gabon,2004,Developing,59.7,322,2,8.13,443.4750634,,63,3.3,3,44,3.26,45,11.1,5685.577736,136425,7.4,7.2,0.64,12.3
Gabon,2003,Developing,59.7,32,2,6.47,352.232365,,0,29.8,3,44,3.48,45,11,4892.11618,1328146,7.5,7.4,0.638,12.3
Gabon,2002,Developing,59.7,315,2,8.34,22.69039905,,110,29.2,3,44,3.22,45,10.7,412.55271,129449,7.7,7.5,0.636,12.3
Gabon,2001,Developing,59.8,37,2,9.29,183.6980778,,5129,28.7,3,44,3.23,45,10.1,3976.14887,1262259,7.8,7.7,0.633,12.3
Gabon,2000,Developing,61,296,2,8.87,218.1727473,,15,28.1,3,44,2.89,45,9.5,4116.46693,1231122,8,7.8,0.637,12.2
Gambia,2015,Developing,61.1,262,3,,0,97,71,27.3,5,96,,97,1.7,,,7.3,7.2,0.45,8.9
Gambia,2014,Developing,68,266,3,0.01,0,96,1,26.7,5,97,7.34,96,1.7,,,7.5,7.3,0.449,8.9
Gambia,2013,Developing,66,266,3,0.01,0,97,0,26,5,96,6.49,97,1.6,,,7.6,7.5,0.445,8.9
Gambia,2012,Developing,62,269,3,0.01,0,98,0,25.4,5,98,6.12,98,1.4,,,7.8,7.7,0.44,8.8
Gambia,2011,Developing,59.8,277,3,3.41,0,96,0,24.8,5,95,6.24,96,1.8,,,8,7.9,0.441,8.7
Gambia,2010,Developing,59.3,284,3,3.48,0,97,2,24.1,6,97,5.75,97,2.1,,,8.2,8.1,0.439,8.8
Gambia,2009,Developing,59,286,3,2.99,0,97,0,23.5,6,97,5.85,98,2.7,,,8.4,8.3,0.434,8.9
Gambia,2008,Developing,58.7,287,3,2.79,0,98,0,22.8,6,96,5.95,96,3,,,8.6,8.5,0.426,8.6
Gambia,2007,Developing,58.5,288,3,2.64,0,97,0,22.2,6,94,5.76,95,3.1,,,8.8,8.7,0.42,8.4
Gambia,2006,Developing,58.2,288,3,2.93,0,95,0,21.5,6,94,5.52,95,3,,,9,8.9,0.415,8.1
Gambia,2005,Developing,57.7,294,3,2.26,0,95,0,2.9,6,94,4.97,95,3,,,9.2,9.1,0.412,7.8
Gambia,2004,Developing,57.3,296,3,2.51,0,95,0,2.3,6,88,4.35,87,2.9,,,9.4,9.3,0.404,7.6
Gambia,2003,Developing,57,297,3,2.47,0,94,119,19.7,6,87,4.22,87,2.7,,,9.6,9.6,0.395,7.3
Gambia,2002,Developing,56.6,298,3,2.08,0,92,32,19.1,6,86,3.75,87,2.5,,,9.8,9.8,0.392,7
Gambia,2001,Developing,56.3,3,3,2.25,0,91,99,18.5,6,85,3.71,87,2.3,,,1,1,0.384,6.8
Gambia,2000,Developing,55.9,33,3,2.18,0,91,336,18,6,84,3.61,8,2,,,1.2,1.2,0.377,6.5
Georgia,2015,Developing,74.4,129,1,,0,94,431,56.2,1,91,,94,0.1,3764.64912,37171,2.7,2.8,0.768,13.9
Georgia,2014,Developing,74.5,125,1,6.13,221.482875,91,3188,55.3,1,91,7.42,91,0.1,4429.6575,3727,2.7,2.8,0.759,13.5
Georgia,2013,Developing,74.5,128,1,5.91,180.3787034,96,7872,54.4,1,94,7.25,93,0.1,4274.376857,3776,2.7,2.8,0.755,13.5
Georgia,2012,Developing,74.2,13,1,7.71,158.2576025,92,31,53.6,1,93,8.57,92,0.1,4142.869175,3825,2.6,2.8,0.749,13.4
Georgia,2011,Developing,73.9,127,1,8.14,198.94876,89,64,52.8,1,88,9.38,94,0.1,3725.63221,3875,2.6,2.8,0.742,13.3
Georgia,2010,Developing,73.8,132,1,7.24,194.1732658,95,22,52,1,88,1.5,92,0.1,2964.47734,3926,2.6,2.8,0.738,13.3
Georgia,2009,Developing,73.2,133,1,6.66,18.5314303,54,23,51.3,1,93,1.19,88,0.1,276.588512,3978,2.6,2.8,0.734,12.8
Georgia,2008,Developing,73.9,128,1,7.17,151.762567,89,56,5.5,1,9,8.99,92,0.1,3174.9491,43,2.6,2.8,0.735,13.1
Georgia,2007,Developing,74.4,12,1,8.65,106.164686,94,44,49.9,1,88,8.17,98,0.1,2492.12878,482,2.7,2.9,0.722,12.5
Georgia,2006,Developing,73.9,126,1,6.18,110.1138286,84,334,49.2,1,89,8.39,88,0.1,1872.68416,4136,2.7,2.9,0.714,12.6
Georgia,2005,Developing,73.9,128,1,4.7,9.444875415,79,1356,48.6,1,82,8.6,82,0.1,153.57521,419,2.8,2.9,0.703,12.2
Georgia,2004,Developing,72.3,134,1,3.74,7.132564768,64,6847,48.1,1,66,8.53,78,0.1,127.367228,4245,2.8,3,0.694,12
Georgia,2003,Developing,72.7,132,1,3.36,70.54185252,48,216,47.5,2,74,8.49,75,0.1,928.18227,431,2.9,3,0.684,11.8
Georgia,2002,Developing,71.7,142,2,2.72,60.55818291,51,199,47,2,89,8.72,84,0.1,779.3845935,4357,2.9,3,0.677,11.8
Georgia,2001,Developing,73,121,2,2.76,57.10318825,61,35,46.5,2,83,7.82,87,0.1,733.974142,43864,3,3.1,0.673,11.7
Georgia,2000,Developing,71.8,129,2,3.28,47.81704183,55,50,46,2,81,6.94,8,0.1,691.997711,44183,3.1,3.1,0,11.4
Germany,2015,Developed,81,68,2,,0,88,2464,62.3,3,94,,95,0.1,41176.88158,81686611,1.1,1.1,0.924,17.1
Germany,2014,Developed,89,69,2,11.03,941.7562909,88,443,61.9,3,94,11.3,95,0.1,4792.65288,89825,1.1,1.1,0.92,17
Germany,2013,Developed,86,71,2,10.94,895.8779503,88,1771,61.4,3,94,11.16,95,0.1,4653.91143,864565,1.1,1.1,0.919,16.9
Germany,2012,Developed,86,71,2,11.18,839.91332,88,166,6.9,3,94,1.99,95,0.1,4465.24891,8425823,1.1,1.1,0.916,16.9
Germany,2011,Developed,85,74,2,11.2,869.790735,88,1607,6.4,3,94,1.93,95,0.1,4681.32796,8274983,1.1,1.1,0.912,16.8
Germany,2010,Developed,81,76,2,11.2,7584.078579,88,780,59.9,3,94,11.25,95,0.1,41785.55691,8177693,1.1,1.1,0.907,16.7
Germany,2009,Developed,80,79,2,11.22,7641.270645,88,574,59.5,3,95,11.4,96,0.1,41732.7725,819237,1.1,1.1,0.906,16.7
Germany,2008,Developed,79.9,8,2,11.36,8285.264655,87,917,59,3,95,1.39,96,0.1,45699.19832,821197,1.1,1.1,0.903,16.6
Germany,2007,Developed,79.8,82,3,11.5,7777.556353,86,567,58.5,3,95,1.18,96,0.1,41814.8191,82266372,1.1,1.1,0.898,16.6
Germany,2006,Developed,79.6,84,3,11.76,6407.535954,87,2307,58,3,94,1.34,96,0.1,36447.87232,82376451,1.1,1.1,0.892,16.5
Germany,2005,Developed,79.2,85,3,11.67,6012.92584,9,778,57.6,3,95,1.52,96,0.1,34696.6292,82469422,1.1,1.1,0.884,16.4
Germany,2004,Developed,79.1,86,3,11.83,5842.374765,88,121,57.1,3,96,1.37,96,0.1,34165.9343,8251626,1.1,1.1,0.877,16.4
Germany,2003,Developed,78.5,9,3,11.92,582.6157028,9,779,56.6,4,96,1.62,97,0.1,3359.95215,82534176,1.1,1.1,0.872,16.3
Germany,2002,Developed,78.4,91,3,12.25,437.1059663,87,4657,56.1,4,97,1.4,93,0.1,2525.16445,82488495,1.2,1.1,0.867,16.3
Germany,2001,Developed,78.3,92,3,12.46,4057.637383,86,6024,55.6,4,96,1.15,93,0.1,23687.31689,82349925,1.2,1.1,0.86,16.2
Germany,2000,Developed,78,95,3,12.91,4238.540035,84,0,55.1,4,94,1.1,9,0.1,23718.7467,8221158,1.2,1.2,0.855,16.2
Ghana,2015,Developing,62.4,249,37,,0,88,23,28.6,52,88,,88,0.7,1361.11395,27582821,6.2,6.1,0.575,11.4
Ghana,2014,Developing,62.1,253,37,0.01,97.67794571,98,124,28,54,93,3.56,98,0.8,1432.227943,26962563,6.4,6.3,0.576,11.7
Ghana,2013,Developing,61.9,254,38,0.01,28.66897829,9,319,27.3,55,91,4.63,9,0.9,1814.492297,26346251,6.6,6.4,0.57,11.5
Ghana,2012,Developing,61.6,257,39,0.01,151.899429,92,1613,26.7,56,91,4.79,92,0.9,1629.8222,2573349,6.7,6.6,0.563,11.2
Ghana,2011,Developing,61.2,263,40,1.64,225.2219474,91,120,26.1,58,91,4.81,91,1.3,1574.978653,25121796,6.9,6.8,0.554,10.9
Ghana,2010,Developing,69,267,40,1.69,195.9824626,94,641,25.5,59,94,5.33,94,1.9,1312.67557,2451214,7.1,7,0.547,10.5
Ghana,2009,Developing,66,271,41,1.76,30.72290501,94,101,24.9,60,94,5.17,94,2.1,186.76538,2393831,7.3,7.2,0.542,10.4
Ghana,2008,Developing,63,275,41,1.78,161.0106435,93,82,24.2,61,92,4.85,93,2.2,1224.41554,2329864,7.5,7.4,0.53,9.8
Ghana,2007,Developing,59.9,28,41,1.25,3.181373629,94,6,23.6,61,94,5.3,94,2.6,19.686718,227212,7.7,7.6,0.519,9.1
Ghana,2006,Developing,59.4,288,41,1.7,129.0263364,84,420,23,62,84,4.64,84,2.9,922.9351677,22113425,7.9,7.9,0.51,8.7
Ghana,2005,Developing,58.9,296,41,1.5,78.71123825,84,435,22.4,62,85,4.51,84,3.1,498.172394,215429,8.1,8.1,0.499,8.1
Ghana,2004,Developing,58.3,34,41,1.46,53.23775977,8,60,21.8,62,81,3.96,8,3.2,423.1936389,2986536,8.4,8.3,0.491,7.7
Ghana,2003,Developing,57.9,38,41,1.53,31.09435342,8,1939,21.2,63,8,3.12,8,3.4,373.2815537,2446782,8.6,8.5,0.489,7.9
Ghana,2002,Developing,57.6,31,42,1.6,3.336437969,8,12289,2.7,63,8,3.7,78,3.5,39.484473,19924522,8.8,8.8,0.484,7.6
Ghana,2001,Developing,57.4,39,42,1.49,25.55981288,,13476,2.1,64,81,3.56,79,3.5,273.6596668,1942165,9,9,0.485,8
Ghana,2000,Developing,57.2,38,43,1.6,20.65432873,,23068,19.5,65,88,3,88,3.6,263.1124679,18938762,9.2,9.2,0.48,7.7
Greece,2015,Developing,81,72,0,,0,96,1,66.5,0,99,,99,0.1,187.78991,182883,0.8,0.7,0.865,17.2
Greece,2014,Developing,88,73,0,7.53,2163.043414,96,1,66,0,99,8.8,99,0.1,21673.7817,1892413,0.8,0.7,0.862,17.2
Greece,2013,Developing,86,74,0,7.46,2183.106986,98,3,65.4,0,99,9.26,99,0.1,21874.8195,1965211,0.8,0.7,0.86,17.1
Greece,2012,Developing,84,76,0,8.2,2528.992935,98,3,64.9,0,99,9.24,99,0.1,22242.68193,114511,0.8,0.7,0.858,16.8
Greece,2011,Developing,85,76,0,8.02,3192.887363,95,40,64.3,0,99,9.77,99,0.1,25916.29353,1114899,0.8,0.7,0.86,16.7
Greece,2010,Developing,83,76,0,9,3189.754439,95,149,63.7,0,99,9.18,99,0.1,26917.75898,11121341,0.8,0.7,0.859,16.4
Greece,2009,Developing,80,78,0,9.08,372.6854142,95,2,63.1,0,99,9.76,99,0.1,2971.973,111717,0.8,0.7,0.857,16.2
Greece,2008,Developing,79.9,77,0,9.51,3682.88717,95,1,62.4,0,99,9.76,99,0.1,31997.2821,1177841,0.8,0.7,0.853,15.9
Greece,2007,Developing,79.4,8,0,9.67,3632.243121,95,2,61.8,0,99,9.41,99,0.1,28827.32636,1148473,0.8,0.7,0.855,16.4
Greece,2006,Developing,79.7,77,0,9.42,318.5806628,94,0,61.2,1,98,9.34,98,0.1,2481.15781,112362,0.8,0.7,0.85,16.3
Greece,2005,Developing,79.3,81,0,9.95,2785.139364,93,122,6.5,1,96,9.36,96,0.1,22551.73574,1987314,0.8,0.7,0.839,15.6
Greece,2004,Developing,79.2,81,0,9.56,287.6124519,92,1,59.9,1,95,8.3,95,0.1,21955.149,1955141,0.8,0.8,0.83,15.3
Greece,2003,Developing,79.1,81,0,9.46,2124.921517,92,0,59.2,1,93,8.61,94,0.1,18477.57841,19287,0.8,0.8,0.823,15.2
Greece,2002,Developing,79,81,1,8.09,160.8897265,91,5,58.6,1,92,8.72,92,0.1,1411.31339,19222,0.8,0.8,0.811,14.6
Greece,2001,Developing,78.7,83,1,8.62,1403.022211,9,12,58,1,9,8.47,91,0.1,12538.17883,1862132,0.9,0.8,0.801,14.2
Greece,2000,Developing,78.2,84,1,8.48,122.1823517,89,56,57.4,1,89,7.6,89,0.1,1242.95373,18588,0.9,0.8,0.794,13.9
Grenada,2015,Developing,73.6,142,0,,0,92,0,48.4,0,99,,92,0.1,9212.192824,,3.8,3.8,0.751,15.8
Grenada,2014,Developing,73.5,143,0,8.42,789.2764615,97,0,47.4,0,81,6.1,97,0.1,8569.776998,,3.8,3.8,0.749,15.8
Grenada,2013,Developing,73.3,144,0,8.25,780.4459281,97,0,46.5,0,98,6.15,97,0.1,7955.615985,,3.8,3.8,0.746,15.8
Grenada,2012,Developing,73.1,146,0,8.07,865.9999782,97,0,45.6,0,98,6.36,97,0.1,7583.1872,,3.8,3.8,0.744,15.8
Grenada,2011,Developing,72.9,15,0,7.84,11.56715633,94,0,44.7,0,95,6.35,95,0.1,741.48438,,3.8,3.8,0.741,15.8
Grenada,2010,Developing,72.6,154,0,7.91,145.8401998,97,0,43.9,0,94,6.41,97,0.1,7365.666659,,3.8,3.8,0,15.8
Grenada,2009,Developing,72.4,158,0,8.42,146.4384488,99,0,43.1,0,99,6.24,99,0.1,7395.88125,,3.8,3.8,0,15.6
Grenada,2008,Developing,72.1,162,0,8.92,754.9597129,99,0,42.4,0,99,5.76,99,0.1,7946.944346,,3.8,3.9,0,15.4
Grenada,2007,Developing,71.9,164,0,9.06,95.19375921,96,0,41.8,0,96,5.88,96,0.1,7322.596862,,3.9,3.9,0,15.3
Grenada,2006,Developing,71.7,167,0,9.06,662.2663687,91,0,41.1,0,91,5.99,91,0.1,6764.722867,,3.9,3.9,0,15.1
Grenada,2005,Developing,71.5,169,0,8.8,119.5548694,99,0,4.5,0,99,5.5,99,0.1,6754.512393,,3.9,4,0,14.9
Grenada,2004,Developing,73,187,0,8.43,100.965873,83,0,39.9,0,84,5.24,83,0.1,5836.17763,,4,4,0,14.8
Grenada,2003,Developing,71.1,173,0,9.75,77.9454329,97,0,39.4,0,98,5.89,97,0.1,5773.73577,,4,4.1,0,14.6
Grenada,2002,Developing,79,176,0,10.71,513.3465408,98,0,38.8,0,98,6.67,98,0.1,5292.232379,,4.1,4.1,0,14.4
Grenada,2001,Developing,77,178,0,9.61,81.11355954,96,0,38.2,0,96,7.67,96,0.1,519.958715,,4.2,4.2,0,14.3
Grenada,2000,Developing,74,182,0,9.4,676.5453878,,0,37.7,0,97,6.62,97,0.1,5117.589923,,4.3,4.2,0,14.1
Guatemala,2015,Developing,71.9,186,10,,0,74,0,5.6,12,9,,74,0.4,3923.573344,16252429,1.2,1.2,0.637,10.7
Guatemala,2014,Developing,71.7,187,10,1.88,657.5282797,73,0,49.9,13,65,6.2,73,0.4,3687.763767,15923559,1.2,1.2,0.614,10.7
Guatemala,2013,Developing,71.4,189,11,1.93,582.1469583,85,0,49.3,13,84,6.3,85,0.4,3452.828934,15596214,1.2,1.2,0.611,10.7
Guatemala,2012,Developing,71.3,189,11,2.02,484.7187892,96,0,48.6,13,94,6.33,96,0.4,3299.65139,1527156,1.2,1.2,0.616,10.6
Guatemala,2011,Developing,71.1,193,11,2.16,457.7745845,88,0,47.9,14,88,6.28,88,0.4,3187.845296,14948919,1.2,1.2,0.609,10.5
Guatemala,2010,Developing,77,196,12,2.14,443.3248254,94,0,47.2,14,94,6.64,94,0.4,2825.5247,1463417,1.3,1.3,0.602,10.5
Guatemala,2009,Developing,76,198,12,2.14,445.4423371,92,0,46.5,15,92,6.79,92,0.4,2635.753474,1431628,1.3,1.3,0.596,10.4
Guatemala,2008,Developing,79,19,13,2.21,472.2234994,95,0,45.9,15,96,6.65,95,0.4,2794.22189,146366,1.3,1.3,0.589,10.4
Guatemala,2007,Developing,75,192,13,2.4,380.9632429,85,0,45.2,16,85,6.86,85,0.4,2489.955836,137286,1.3,1.3,0.578,10.1
Guatemala,2006,Developing,69.7,24,14,2.38,352.0244894,89,0,44.5,17,9,7.7,89,0.4,2256.56724,133978,1.4,1.4,0.57,9.8
Guatemala,2005,Developing,69.2,28,14,2.35,41.50845637,87,0,43.8,18,87,6.79,87,0.4,277.83438,139628,1.4,1.4,0.567,9.6
Guatemala,2004,Developing,69.6,21,15,2.4,288.4016258,,0,43.1,18,88,6.77,87,0.4,1872.73783,12796925,1.4,1.4,0.564,9.3
Guatemala,2003,Developing,69.4,24,15,2.45,249.3262948,,0,42.4,19,84,6.88,84,0.4,1753.349471,125478,1.4,1.4,0.56,9
Guatemala,2002,Developing,69.3,21,16,2.41,25.25040918,,0,41.7,20,82,6.71,82,0.3,171.771491,1228848,1.5,1.5,0.553,8.8
Guatemala,2001,Developing,68.4,211,16,2.53,225.0619956,,0,41.1,20,78,6.76,77,0.3,1568.376276,11924946,1.5,1.5,0.546,8.5
Guatemala,2000,Developing,67.7,221,17,2.63,238.7369808,,0,4.4,21,8,5.25,81,0.2,1655.596261,1165743,1.6,1.6,0.539,8.2
Guinea,2015,Developing,59,284,26,,0,54,243,23.3,40,42,,54,0.5,554.48766,1291533,7.3,7.3,0.414,8.8
Guinea,2014,Developing,58.1,299,27,0.01,50.57976483,51,175,22.7,41,42,5.64,51,0.5,561.997387,118559,7.5,7.4,0.412,8.6
Guinea,2013,Developing,58.8,284,27,0.01,5.140668848,63,53,22.2,41,63,5.49,63,1,54.169324,11536615,7.7,7.6,0.406,8.5
Guinea,2012,Developing,58.4,288,28,0.01,4.344930862,62,6,21.7,42,63,5.39,62,1.9,52.3485646,11281469,7.8,7.8,0.396,8.5
Guinea,2011,Developing,58.1,29,28,0.22,42.2547904,63,11,21.2,43,63,4.73,63,2,459.2912,113517,8,8,0.385,8.4
Guinea,2010,Developing,57.8,291,29,0.2,29.74734049,64,45,2.8,44,62,4.55,64,2.2,438.7513346,179417,8.2,8.2,0.38,8.3
Guinea,2009,Developing,57.3,297,29,0.18,24.84763562,57,264,2.3,46,6,3.85,57,2.3,436.6895539,1556524,8.4,8.4,0.376,8.1
Guinea,2008,Developing,56.8,33,30,0.21,19.68510257,57,89,19.8,47,59,3.21,6,2.3,437.4467238,1323142,8.6,8.6,0.371,7.9
Guinea,2007,Developing,56.4,36,31,0.19,1.399626733,57,3,19.4,48,46,3.8,63,2.4,49.456775,196727,8.9,8.8,0.364,7.6
Guinea,2006,Developing,55.6,317,31,0.16,10.3839337,,4,19,49,53,3.2,57,2.6,296.68382,9881428,9.1,9.1,0.356,7.1
Guinea,2005,Developing,54.7,327,32,0.21,1.099665984,,99,18.5,51,59,2.82,59,2.7,33.424498,9679745,9.3,9.3,0.346,6.6
Guinea,2004,Developing,54,334,33,0.34,18.93011259,,10,18.1,53,65,3.14,6,2.8,386.3288283,949229,9.5,9.5,0.325,5.1
Guinea,2003,Developing,53.3,338,34,0.18,2.39524067,,2497,17.7,55,61,3.45,57,2.9,37.1931781,939848,9.7,9.7,0.338,5.9
Guinea,2002,Developing,52.9,337,35,0.21,21.3378184,,2151,17.3,56,56,3.76,53,3,322.811171,9137345,9.9,9.9,0.329,5.5
Guinea,2001,Developing,52.5,336,36,0.17,19.89790929,,7408,16.9,58,52,3.65,5,3,315.83983,8971139,1.1,1.1,0.322,5.1
Guinea,2000,Developing,52.5,328,37,0.17,2.215986136,,11294,16.6,60,47,3.46,46,3,34.516918,888546,1.3,1.3,0.316,4.8
Guinea-Bissau,2015,Developing,58.9,275,4,,0,87,153,26.3,6,87,,87,3.2,596.8717189,177526,7.1,7,0.421,9.2
Guinea-Bissau,2014,Developing,58.4,282,4,0.01,50.06053544,87,1,25.6,6,87,5.59,87,3.4,642.6256154,1725744,7.3,7.1,0.419,9.2
Guinea-Bissau,2013,Developing,58.1,279,4,0.01,8.20063742,87,0,25,6,87,6.14,87,4.5,61.566347,1681495,7.5,7.3,0.415,9.1
Guinea-Bissau,2012,Developing,57.6,285,4,0.01,0.948526366,87,0,24.3,6,87,5.96,87,5.3,67.7518833,1638139,7.7,7.5,0.416,9.1
Guinea-Bissau,2011,Developing,57.1,289,4,3.57,40.45367358,86,0,23.7,7,85,5.46,86,5.7,692.69989,1596154,7.8,7.7,0.41,9
Guinea-Bissau,2010,Developing,56.7,287,4,3.21,53.30782696,83,26,23.1,7,82,6.7,83,5.9,543.957418,155588,8,7.9,0.405,8.9
Guinea-Bissau,2009,Developing,56.3,288,4,2.55,47.12969266,8,0,22.5,7,78,6.81,8,6,544.222779,1517448,8.3,8.1,0.401,8.9
Guinea-Bissau,2008,Developing,55.6,297,5,2.64,28.30191127,,12,21.9,7,77,6.5,77,6,583.5445622,148841,8.5,8.4,0.398,8.8
Guinea-Bissau,2007,Developing,55,32,5,2.98,31.06932595,,1,21.3,7,76,6.1,74,5.7,481.694976,1445958,8.7,8.6,0.394,8.8
Guinea-Bissau,2006,Developing,54.4,36,5,3.22,21.53374936,,0,2.7,8,74,5.87,71,5.6,418.94454,1412669,8.9,8.8,0.388,8.3
Guinea-Bissau,2005,Developing,53.9,37,5,3.1,22.09757984,,0,2.1,8,73,5.72,68,5.4,424.9534585,138838,9.2,9,0,8
Guinea-Bissau,2004,Developing,53.5,38,5,2.58,13.52999556,,3526,19.6,8,69,5.41,64,5,393.3138244,135345,9.4,9.3,0,7.7
Guinea-Bissau,2003,Developing,53,38,5,2.16,2.527115422,,1158,19,8,65,5.62,6,4.6,36.5718585,132122,9.6,9.5,0,7.4
Guinea-Bissau,2002,Developing,52.8,35,5,2.47,24.65761755,,298,18.5,8,61,5.84,57,4.1,321.481324,1293523,9.8,9.7,0,7.1
Guinea-Bissau,2001,Developing,52.5,32,5,2.55,0.868708478,,126,17.9,9,56,5.4,53,3.6,39.486749,1267512,1,1,0,6.7
Guinea-Bissau,2000,Developing,52.1,3,5,2.84,6.699418747,,0,17.4,9,52,4.94,49,3.1,297.7519443,1243229,1.2,1.2,0,6.4
Guyana,2015,Developing,66.2,215,0,,0,95,0,46.7,1,92,,95,0.3,4136.689919,768514,5.5,5.3,0.638,10.3
Guyana,2014,Developing,66,217,0,7.64,4.141293345,98,0,45.9,1,97,5.25,98,0.3,43.82321,763393,5.5,5.3,0.636,10.3
Guyana,2013,Developing,65.9,218,0,7.56,345.9044258,98,0,45,1,98,5.1,98,0.3,3944.178173,75881,5.5,5.3,0.633,10.3
Guyana,2012,Developing,65.8,22,0,7.57,497.4719464,97,0,44.1,1,97,6.57,97,0.3,3785.935665,75391,5.6,5.3,0.63,10.6
Guyana,2011,Developing,65.6,229,0,7.56,536.2332523,93,0,43.2,1,93,6.8,93,0.4,3439.597513,7491,5.6,5.3,0.624,10.3
Guyana,2010,Developing,65.9,221,0,7.52,48.02859441,95,0,42.4,1,95,6.6,95,0.4,326.281212,746556,5.6,5.3,0.618,10.2
Guyana,2009,Developing,66.1,218,0,7.49,466.6693698,98,0,41.6,1,97,7.32,98,0.3,2716.35256,745693,5.6,5.4,0.618,10.5
Guyana,2008,Developing,66.3,218,1,7.32,493.3279293,93,0,4.9,1,93,7.46,93,0.8,2576.124957,746314,5.6,5.4,0.618,10.7
Guyana,2007,Developing,65.7,232,1,7.2,362.8702271,94,0,4.3,1,94,6.45,94,1.9,2327.58324,747869,5.7,5.5,0.62,11.2
Guyana,2006,Developing,65.2,24,1,7.04,170.6325842,93,0,39.6,1,92,4.67,93,1.1,1945.6395,74961,5.7,5.5,0.622,11.7
Guyana,2005,Developing,65,238,1,7.35,17.46405901,93,0,39,1,93,5.83,93,1.8,198.455216,75946,5.7,5.5,0.619,11.4
Guyana,2004,Developing,65.1,237,1,7.84,1.776181042,91,0,38.4,1,91,5.73,91,1.9,145.58861,751652,5.8,5.6,0.613,11.2
Guyana,2003,Developing,65.3,237,1,7.93,16.47949015,9,0,37.8,1,91,5.97,9,2.1,986.7958173,751857,5.8,5.6,0.611,11.1
Guyana,2002,Developing,65.3,244,1,7.73,10.9363388,91,0,37.1,1,93,5.84,91,2.3,96.8674827,751884,5.9,5.7,0.609,11
Guyana,2001,Developing,65.4,247,1,6.71,15.54978677,85,0,36.4,1,9,5.82,85,1.7,925.582546,752263,5.9,5.7,0.606,10.9
Guyana,2000,Developing,65.4,246,1,6.63,16.75480888,,0,35.7,1,79,5.85,88,1.1,946.599372,75331,5.9,5.8,0.602,10.9
Haiti,2015,Developing,63.5,24,14,,0,6,0,49.9,18,56,,6,0.5,814.5463952,171161,3.9,3.9,0.49,9.1
Haiti,2014,Developing,63.1,245,14,0.01,5.103249438,48,0,48.8,19,55,7.56,48,0.5,83.1148117,1572466,3.9,3.9,0.487,9.1
Haiti,2013,Developing,62.7,253,14,5.68,4.989712322,68,0,47.7,19,67,8.1,68,0.5,81.265673,1431776,3.9,3.9,0.483,9.1
Haiti,2012,Developing,62.3,259,15,5.68,26.37942542,,0,46.5,20,67,9.88,67,0.8,766.8437623,128921,3.9,3.9,0.477,8.9
Haiti,2011,Developing,62.3,259,15,5.68,4.106484317,,0,45.3,20,67,1.41,68,1.5,74.9358452,114554,4,4,0.47,8.7
Haiti,2010,Developing,36.3,682,23,5.76,36.2929176,,0,44.2,58,66,8.9,66,1.9,662.2795182,9999617,4,4,0.47,8.6
Haiti,2009,Developing,62.5,251,16,5.85,41.30079452,,0,43,21,65,6.68,65,2,668.297646,985287,4.1,4.1,0.466,8.5
Haiti,2008,Developing,62.1,259,16,5.95,63.83195683,,0,41.8,22,64,5.92,63,2.4,674.7564147,97529,4.2,4.2,0.462,8.4
Haiti,2007,Developing,61.8,266,17,6.08,56.77858733,,0,4.7,23,62,5.56,63,2.7,615.8198192,9556889,4.2,4.2,0.458,8.4
Haiti,2006,Developing,61.1,28,17,6.18,6.995556386,,0,39.6,23,61,5.7,6,3.3,55.47626,949457,4.3,4.3,0.455,8.3
Haiti,2005,Developing,65,29,17,5.57,38.10904264,,0,38.5,24,6,4.41,6,3.9,465.311876,926344,4.4,4.4,0.452,8.2
Haiti,2004,Developing,58.7,32,18,6.1,64.39853344,,0,37.5,24,58,5.61,55,4.3,387.9429725,9119178,4.5,4.5,0.45,8.1
Haiti,2003,Developing,59.7,3,18,6.64,44.25687135,,0,36.5,25,56,5.32,53,4.6,329.782946,8976552,4.5,4.6,0.447,8.1
Haiti,2002,Developing,59.3,33,19,6.1,50.28558223,,0,35.6,26,54,5.47,48,4.8,393.16327,8834733,4.6,4.7,0.444,8
Haiti,2001,Developing,58.9,35,19,6.22,60.77815868,,159,34.8,27,52,5.63,45,5,413.7383164,8692567,4.7,4.7,0.443,7.9
Haiti,2000,Developing,58.6,35,20,4.79,74.46033036,,992,34,28,5,6.6,41,5.1,462.486524,85492,4.8,4.8,0.439,7.8
Honduras,2015,Developing,74.6,147,3,,0,97,0,51,4,97,,97,0.3,2326.15856,896829,2.1,2.1,0.623,11.2
Honduras,2014,Developing,74.5,149,3,2.87,345.3776344,97,0,5.2,4,97,8.72,97,0.3,2242.711912,889216,2.1,2.1,0.618,11.4
Honduras,2013,Developing,74.3,15,4,3.11,311.7553193,97,0,49.3,4,97,9.15,97,0.4,2136.77395,8657785,2.2,2.1,0.614,11.6
Honduras,2012,Developing,74.1,151,4,3.11,363.5721644,97,0,48.4,4,97,9.78,97,0.4,2178.38325,855646,2.2,2.1,0.614,11.6
Honduras,2011,Developing,73.9,153,4,3.1,32.16407994,97,0,47.6,5,97,8.57,97,0.4,212.584798,83516,2.2,2.2,0.611,11.7
Honduras,2010,Developing,73.6,156,4,3.1,302.1057507,97,0,46.8,5,97,8.45,97,0.4,1932.85829,8194778,2.3,2.2,0.606,11.5
Honduras,2009,Developing,73.4,157,4,3.08,286.1211446,97,0,45.9,5,97,8.84,97,0.5,1815.489496,83521,2.3,2.2,0.603,11.3
Honduras,2008,Developing,73.2,159,4,3.14,231.9112915,92,0,45.1,5,93,8.4,93,0.6,1751.595857,7872658,2.3,2.3,0.597,11.1
Honduras,2007,Developing,73,16,5,3.16,222.4823338,93,0,44.3,6,94,7.89,94,0.7,1592.572182,777972,2.4,2.3,0.59,10.9
Honduras,2006,Developing,72.8,161,5,3.23,192.9297829,94,0,43.5,6,94,7.63,95,0.8,1437.628785,754146,2.4,2.4,0.583,10.8
Honduras,2005,Developing,72.5,163,5,3.23,203.7134882,97,0,42.8,6,98,7.81,98,0.9,1311.741714,737343,2.5,2.4,0.577,10.6
Honduras,2004,Developing,72.2,165,5,3.02,188.2499208,93,0,42,7,94,7.89,94,1.2,1217.657961,724153,2.6,2.5,0.571,10.4
Honduras,2003,Developing,71.9,166,6,3.04,194.4335736,91,0,41.2,7,92,8.29,92,1.4,1157.3427,733821,2.6,2.5,0.566,10.3
Honduras,2002,Developing,71.6,169,6,3.09,154.8636161,94,0,4.4,7,95,7.28,95,1.5,1132.8721,6863157,2.7,2.6,0.561,10.1
Honduras,2001,Developing,71.3,171,6,2.74,15.36175284,95,0,39.6,8,99,6.88,96,1.6,113.4546,669361,2.7,2.7,0.557,9.9
Honduras,2000,Developing,71,174,6,2.61,28.80831098,93,0,38.8,8,88,6.63,94,1.7,188.783165,6524283,2.8,2.7,0.551,9.8
Hungary,2015,Developed,75.8,134,0,,0,,0,64.8,0,99,,99,0.1,12365.6263,984328,1.6,1.6,0.834,15.6
Hungary,2014,Developed,75.6,137,0,0.01,160.9449342,,0,64.2,0,99,7.4,99,0.1,14117.97668,9866468,1.7,1.6,0.834,15.8
Hungary,2013,Developed,75.5,139,0,10.88,155.1952076,,1,63.6,1,99,7.53,99,0.1,13613.6147,989382,1.7,1.7,0.824,15.4
Hungary,2012,Developed,75,146,0,11.27,164.2793407,,2,63,1,99,7.74,99,0.1,12834.32349,992362,1.7,1.7,0.823,15.4
Hungary,2011,Developed,74.8,15,0,11.51,17.82121883,,5,62.4,1,99,7.84,99,0.1,1448.87958,9971727,1.7,1.7,0.821,15.4
Hungary,2010,Developed,74.5,156,0,10.78,19.22023996,,0,61.7,1,99,7.85,99,0.1,1325.53379,123,1.8,1.8,0.817,15.3
Hungary,2009,Developed,74.2,162,0,11.46,1281.155944,,1,61.1,1,99,7.55,99,0.1,12967.16543,12265,1.8,1.8,0.816,15.3
Hungary,2008,Developed,74.1,165,1,11.64,181.7634078,,0,6.5,1,99,7.33,99,0.1,15669.25929,138188,1.9,1.9,0.812,15.3
Hungary,2007,Developed,73.5,176,1,12.55,163.3433278,,0,59.9,1,99,7.51,99,0.1,13842.6549,15578,1.9,1.9,0.809,15.3
Hungary,2006,Developed,73.4,177,1,13.16,1299.459306,,1,59.3,1,99,8.1,99,0.1,11398.76584,17137,2,2,0.802,15.2
Hungary,2005,Developed,72.9,182,1,12.94,1317.08348,,2,58.8,1,99,8.28,99,0.1,11161.72441,18765,2,2,0.795,15
Hungary,2004,Developed,72.9,18,1,13.28,146.8608016,,0,58.2,1,99,8.8,99,0.1,1259.5266,117146,2.1,2.1,0.793,15.3
Hungary,2003,Developed,72.5,184,1,13.24,1030.220271,,0,57.6,1,99,8.42,99,0.1,8396.25323,1129552,2.1,2.1,0.784,14.9
Hungary,2002,Developed,72.5,184,1,13.29,8.98619805,,0,57.1,1,98,7.47,99,0.1,665.6443,115868,2.2,2.2,0.775,14.6
Hungary,2001,Developed,72.3,185,1,13.18,7.601092416,,20,56.6,1,99,7.11,99,0.1,527.85364,1187576,2.2,2.2,0.769,14.2
Hungary,2000,Developed,71.7,193,1,12.22,75.36251406,,1,56.1,1,99,7.6,99,0.1,4623.46712,121971,2.3,2.3,0.761,13.9
Iceland,2015,Developed,82.7,49,0,,0,,0,61,0,92,,92,0.1,5734.4436,33815,1,0.9,0.919,19
Iceland,2014,Developed,82.5,49,0,7.45,8254.020763,,0,6.6,0,9,8.86,9,0.1,52473.11356,327386,1,0.9,0.915,19
Iceland,2013,Developed,82.4,5,0,7.31,764.5440691,,0,6.2,0,91,8.75,91,0.1,4781.3888,323764,1,0.9,0.907,19
Iceland,2012,Developed,82.5,5,0,7.81,6818.546407,,0,59.7,0,89,8.68,89,0.1,44333.8518,32716,1,0.9,0.901,18.7
Iceland,2011,Developed,82.1,51,0,8.13,7.0480925,,0,59.3,0,95,8.65,95,0.1,46.217,31914,0.9,0.9,0.894,18.6
Iceland,2010,Developed,81.8,53,0,8.25,6005.575763,,0,58.9,0,96,8.86,96,0.1,41676.44527,31841,0.9,0.9,0.894,18.4
Iceland,2009,Developed,81.6,55,0,10.22,687.5776358,,0,58.5,0,96,9.12,96,0.1,4461.89251,318499,0.9,0.9,0.894,18.4
Iceland,2008,Developed,81.4,58,0,8.49,7613.814999,,0,58.1,0,98,8.8,98,0.1,55575.29196,317414,0.9,0.9,0.892,18.2
Iceland,2007,Developed,81.3,59,0,7.53,12042.97366,,0,57.8,0,97,8.75,97,0.1,68348.31817,311566,0.9,0.9,0.887,18.2
Iceland,2006,Developed,81.1,61,0,7.2,1003.139804,,0,57.4,0,97,8.96,97,0.1,5613.54115,33782,0.9,0.9,0.884,18.1
Iceland,2005,Developed,81,62,0,7.05,10631.20379,,0,56.9,0,95,9.21,95,0.1,56249.7555,296734,0.9,0.9,0.879,17.9
Iceland,2004,Developed,88,65,0,6.79,8506.101443,,0,56.5,0,99,9.59,99,0.1,46917.27216,29274,1,0.9,0.873,18.3
Iceland,2003,Developed,87,65,0,6.61,725.4853161,,0,55.9,0,97,1.7,97,0.1,3944.999,289521,1,0.9,0.866,17.6
Iceland,2002,Developed,84,7,0,6.61,5948.096777,,0,55.4,0,95,9.86,95,0.1,31996.2172,287523,1,0.9,0.859,17.2
Iceland,2001,Developed,80,72,0,6.37,5048.274426,,0,54.8,0,92,9.12,92,0.1,28585.9254,284968,1,0.9,0.854,17.1
Iceland,2000,Developed,79.7,74,0,6.17,5809.12199,,0,54.2,0,98,9.28,98,0.1,31813.37344,28125,1,0.9,0.847,16.8
India,2015,Developing,68.3,181,910,,0,87,90387,18.7,1100,86,,87,0.2,1613.18878,1395398,26.7,27.3,0.615,11.6
India,2014,Developing,68,184,957,3.07,86.52153895,79,79563,18.1,1200,84,4.69,85,0.2,1573.11889,1293859294,26.8,27.4,0.607,11.6
India,2013,Developing,67.6,187,1000,3.11,67.67230438,7,13822,17.5,1300,82,4.53,83,0.2,1452.195373,127856227,26.8,27.5,0.599,11.5
India,2012,Developing,67.3,19,1100,3.1,64.96964491,73,18668,17,1400,79,4.39,82,0.2,1446.98541,126365852,26.9,27.6,0.59,11.3
India,2011,Developing,66.8,193,1100,3,64.6059005,44,33634,16.4,1500,79,4.33,82,0.2,1461.671957,124723629,26.9,27.7,0.58,10.8
India,2010,Developing,66.4,196,1200,2.77,57.73359864,38,31458,15.9,1600,76,4.28,79,0.2,1345.77153,12398691,27,27.8,0.569,10.4
India,2009,Developing,66,2,1300,2.5,0.844186331,37,56188,15.4,1700,73,4.38,74,0.2,19.317765,121427132,27,27.8,0.563,10.5
India,2008,Developing,65.5,23,1300,1.93,43.03043312,29,44258,14.9,1800,69,4.34,7,0.3,991.484634,119714696,27,27.9,0.556,10.2
India,2007,Developing,65.2,26,1400,1.59,5.234770324,6,41144,14.4,1900,67,4.23,64,0.3,118.166373,1179681239,27.1,28,0.546,9.9
India,2006,Developing,64.8,28,1500,1.37,34.85942671,6,64185,13.9,2000,66,4.25,65,0.3,792.259698,1161977719,27.1,28,0.536,9.7
India,2005,Developing,64.4,211,1500,1.27,3.5096369,8,36711,13.5,2000,65,4.28,65,0.3,77.819,1144118674,27.2,28.1,0.526,9.4
India,2004,Developing,64,214,1600,1.2,27.33800857,6,55443,13,2100,58,4.22,63,0.3,621.3183767,1126135777,27.2,28.2,0.518,9.2
India,2003,Developing,63.7,216,1700,1.19,19.4808682,,47147,12.6,2200,57,4.3,61,0.3,541.1352279,11827848,27.3,28.3,0.505,8.6
India,2002,Developing,63.3,219,1700,1.1,17.81205644,,40044,12.2,2300,58,4.4,59,0.3,466.2842,18987112,27.4,28.4,0.499,8.4
India,2001,Developing,62.9,222,1800,1,19.00340606,,51780,11.8,2400,58,4.5,59,0.3,447.138966,171477855,27.5,28.5,0.494,8.3
India,2000,Developing,62.5,224,1800,0.93,19.26615743,,38835,11.4,2500,57,4.26,58,0.3,438.864634,1535912,27.7,28.6,0.489,8.3
Indonesia,2015,Developing,69.1,176,114,,0,78,15099,27.4,136,8,,78,0.3,3336.16686,258162113,1.4,1.2,0.686,12.9
Indonesia,2014,Developing,68.9,179,119,0.09,200.0684443,78,12943,26.5,142,8,2.85,78,0.3,3491.595887,255131116,1.4,1.2,0.682,12.9
Indonesia,2013,Developing,68.7,181,124,0.09,22.8478308,85,8419,25.6,148,86,2.93,85,0.3,362.663981,25232263,1.5,1.3,0.677,12.9
Indonesia,2012,Developing,68.5,183,129,0.08,254.4688257,83,15489,24.7,154,84,2.9,83,0.3,3687.953996,248883232,1.5,1.4,0.669,12.6
Indonesia,2011,Developing,68.3,185,134,0.08,211.8783404,81,21893,23.8,161,81,2.71,81,0.3,3634.27685,24577511,1.6,1.5,0.662,12.3
Indonesia,2010,Developing,68.1,187,138,0.08,190.5453646,83,18869,22.9,167,82,2.74,81,0.3,3113.48635,242524123,1.6,1.5,0.656,12.1
Indonesia,2009,Developing,67.9,189,143,0.08,125.7980678,82,20818,22.1,174,85,2.83,78,0.3,2254.44566,23934478,1.7,1.6,0.645,11.7
Indonesia,2008,Developing,67.7,189,149,0.07,10.26341108,82,15369,21.3,181,83,2.81,77,0.2,216.52766,236159276,1.7,1.7,0.641,11.7
Indonesia,2007,Developing,67.5,19,154,0.06,102.633435,76,19456,2.5,188,77,3.1,73,0.2,1855.93915,232989141,1.8,1.7,0.638,11
Indonesia,2006,Developing,67.3,191,159,0.06,72.0159316,66,20422,19.7,194,78,2.91,72,0.1,1586.254,22983822,1.8,1.8,0.632,10.9
Indonesia,2005,Developing,67.2,19,163,0.06,5.381782562,65,15853,19,201,79,2.79,72,0.1,126.928834,22671273,1.9,1.9,0.629,11.1
Indonesia,2004,Developing,65.3,213,174,0.06,55.36107207,64,29171,18.2,237,79,2.37,71,0.1,1148.56996,223614649,1.9,1.9,0.624,11
Indonesia,2003,Developing,66.9,189,173,0.05,8.460155758,64,24457,17.5,215,8,2.53,71,0.1,164.59447,22545214,1.9,11,0.613,10.8
Indonesia,2002,Developing,66.7,189,177,0.05,43.17867291,63,14492,16.7,222,8,2.27,7,0.1,899.5556857,2175859,11,11.1,0.608,10.6
Indonesia,2001,Developing,66.5,188,182,0.06,33.95837125,62,3825,16,229,77,2.23,76,0.1,747.9817455,2145652,11,11.1,0.604,10.6
Indonesia,2000,Developing,66.3,188,187,0.06,3.43334364,65,3344,15.4,237,72,1.98,75,0.1,78.92744,21154429,11,11.2,0.597,10.7
Iran (Islamic Republic of),2015,Developing,75.5,83,18,,0,98,615,59.7,21,98,,98,0.1,,,8.5,8.6,0.774,14.8
Iran (Islamic Republic of),2014,Developing,75.4,83,19,0.01,0,99,99,58.5,22,99,6.89,99,0.1,,,8.3,8.4,0.77,14.9
Iran (Islamic Republic of),2013,Developing,75.3,83,20,0.01,0,99,189,57.2,23,98,6.49,98,0.1,,,8.2,8.3,0.769,15
Iran (Islamic Republic of),2012,Developing,75.1,85,21,0.01,0,98,332,56,24,99,6.98,99,0.1,,,8,8.2,0.755,13.6
Iran (Islamic Republic of),2011,Developing,74.7,93,22,0.03,0,99,73,54.8,25,99,7.12,99,0.1,,,7.9,8.1,0.745,13.1
Iran (Islamic Republic of),2010,Developing,74.1,16,22,0.03,0,99,538,53.6,26,99,8.2,99,0.1,,,7.8,8,0.735,12.9
Iran (Islamic Republic of),2009,Developing,73.3,122,23,0.03,0,99,262,52.5,27,99,7.63,99,0.1,,,7.7,7.9,0.728,12.8
Iran (Islamic Republic of),2008,Developing,72.7,135,24,0.02,0,99,127,51.4,28,99,6.28,99,0.1,,,7.6,7.8,0.716,12.1
Iran (Islamic Republic of),2007,Developing,72.4,138,25,0.02,0,97,133,5.4,29,98,5.84,99,0.1,,,7.5,7.8,0.704,11.8
Iran (Islamic Republic of),2006,Developing,72.2,139,26,0.02,0,98,220,49.4,30,99,5.95,98,0.1,,,7.4,7.7,0.692,11.4
Iran (Islamic Republic of),2005,Developing,72,139,27,0.01,0,94,7,48.5,32,95,6.6,95,0.1,,,7.4,7.7,0.687,11.4
Iran (Islamic Republic of),2004,Developing,71.8,139,28,0.01,0,95,3,47.6,33,98,5.89,99,0.1,,,7.4,7.7,0.686,11.8
Iran (Islamic Republic of),2003,Developing,75,154,29,0.01,0,98,11644,46.9,35,99,5.42,99,0.1,,,7.5,7.7,0.679,11.8
Iran (Islamic Republic of),2002,Developing,71.2,142,31,0.01,0,99,9554,46.2,37,99,5.39,99,0.1,,,7.6,7.7,0.674,11.9
Iran (Islamic Republic of),2001,Developing,78,146,33,0.01,0,94,9582,45.5,40,95,5.2,96,0.1,,,7.7,7.8,0.666,11.6
Iran (Islamic Republic of),2000,Developing,73,15,35,0.01,0,99,11874,44.9,43,99,4.47,99,0.1,,,7.8,7.9,0.66,11.6
Iraq,2015,Developing,68.9,182,32,,0,56,1433,59.1,38,63,,58,0.1,4974.2693,36115649,5.3,5.1,0.649,10.1
Iraq,2014,Developing,67.9,199,32,0.01,43.5240801,62,1317,58.5,39,67,5.54,64,0.1,673.74737,3568,5.3,5.1,0.658,10.1
Iraq,2013,Developing,69.5,17,32,0.01,447.3695001,66,669,57.8,39,7,5.92,68,0.1,6925.22446,33883145,5.3,5.1,0.659,10.3
Iraq,2012,Developing,76,147,32,0.01,429.6625083,61,15,57.2,39,7,5.26,69,0.1,6651.12242,32776571,5.3,5.1,0.656,10.5
Iraq,2011,Developing,77,144,32,0.17,285.119726,77,15,56.5,39,8,3.32,79,0.1,5854.614497,3172753,5.3,5.1,0.649,10.4
Iraq,2010,Developing,76,145,32,0.19,21.82252494,72,492,55.8,39,74,3.82,74,0.1,452.74948,376271,5.3,5.1,0.646,10.4
Iraq,2009,Developing,74,148,32,0.2,185.6366983,75,30328,55.2,39,78,4.65,78,0.1,3735.144836,29894652,5.4,5.1,0.643,10.3
Iraq,2008,Developing,69.3,167,32,0.17,192.1562998,66,5494,54.5,38,71,3.93,69,0.1,4521.3247,29111417,5.4,5.1,0.638,10.3
Iraq,2007,Developing,65.9,227,31,0.14,146.7606488,56,230,53.8,38,74,3.69,57,0.1,3129.224922,2839433,5.4,5.1,0.636,10.2
Iraq,2006,Developing,64.7,249,31,0.03,75.25799773,59,474,53.2,38,63,3,59,0.1,2351.812429,27697912,5.4,5.1,0.631,10.2
Iraq,2005,Developing,66.8,29,31,0.18,59.18845152,65,908,52.5,37,69,4.13,65,0.1,1849.63911,278426,5.4,5.2,0.628,10.1
Iraq,2004,Developing,67.2,21,30,0.32,44.12059646,62,9081,51.9,37,69,5.61,74,0.1,1391.816923,2631669,5.4,5.2,0.603,9.8
Iraq,2003,Developing,66.5,213,30,0.07,0,63,0,51.3,37,73,4.36,75,0.1,,25627626,5.5,5.2,0.616,9.4
Iraq,2002,Developing,74,14,30,0.15,0,65,0,5.6,37,76,,77,0.1,,24939299,5.5,5.3,0.614,9.1
Iraq,2001,Developing,72,142,30,0.17,0,66,4088,5.1,37,8,,78,0.1,,24251649,5.6,5.3,0.607,8.7
Iraq,2000,Developing,70,144,30,0.2,0,67,726,49.5,37,83,,8,0.1,,23565413,5.6,5.4,0.603,8.6
Ireland,2015,Developed,81.4,64,0,,0,95,4,62.8,0,95,,95,0.1,6664.144,4676835,0.3,0.2,0.92,18.6
Ireland,2014,Developed,81.2,66,0,10.75,746.3670453,95,33,62.1,0,96,7.78,96,0.1,5553.32623,4617225,0.3,0.2,0.91,18.6
Ireland,2013,Developed,81,67,0,10.49,703.5527332,95,51,61.3,0,96,8.1,96,0.1,5234.76736,4598294,0.3,0.2,0.902,18.6
Ireland,2012,Developed,85,69,0,11.49,6616.695125,95,107,6.5,0,95,8.32,95,0.1,49231.36254,4586897,0.3,0.2,0.895,18.5
Ireland,2011,Developed,84,7,0,11.72,6386.95437,95,285,59.7,0,95,8.15,95,0.1,52567.52568,4576794,0.3,0.2,0.909,18.5
Ireland,2010,Developed,86,68,0,11.88,4509.234803,46,443,58.9,0,94,8.76,94,0.1,48538.58776,456155,0.3,0.2,0.907,18.2
Ireland,2009,Developed,79.7,77,0,11.41,7620.823456,,164,58.2,0,94,9.53,94,0.1,51983.78892,4535375,0.3,0.2,0.909,17.9
Ireland,2008,Developed,79.8,75,0,12.66,9528.230574,,57,57.4,0,93,8.64,93,0.1,61235.415,4489544,0.3,0.2,0.908,17.9
Ireland,2007,Developed,79.5,75,0,13.59,9797.552661,,64,56.6,0,92,7.57,92,0.1,61388.17457,4398942,0.3,0.2,0.902,17.6
Ireland,2006,Developed,79,78,0,13.44,9126.931178,,87,55.8,0,91,7.22,91,0.1,54326.9713,4273591,0.3,0.2,0.896,17.6
Ireland,2005,Developed,78.7,78,0,13.31,973.681333,,95,55.1,0,9,7.27,9,0.1,5886.82789,4159914,0.3,0.2,0.889,17.5
Ireland,2004,Developed,78.3,82,0,13.32,8040.220444,,334,54.4,0,89,7.34,89,0.1,47631.6377,47262,0.3,0.2,0.88,17.1
Ireland,2003,Developed,78,82,0,13.24,675.2134725,,584,53.6,0,86,7.5,86,0.1,4117.15532,3996521,0.3,0.2,0.87,16.8
Ireland,2002,Developed,77.4,88,0,14.17,5092.383814,,243,52.9,0,83,6.85,83,0.1,32539.1937,3931947,0.3,0.3,0.862,16.5
Ireland,2001,Developed,77,89,0,14.27,4264.579203,,241,52.2,0,84,6.6,84,0.1,28223.55528,3866243,0.3,0.3,0.857,16.4
Ireland,2000,Developed,76.4,94,0,14.07,3794.581463,,0,51.5,0,86,6.3,86,0.1,26241.91883,385174,0.3,0.3,0.848,16.2
Israel,2015,Developing,82.5,58,0,,0,96,80,64.9,1,95,,95,0.1,35729.37253,8381,1.2,1.1,0.898,16
Israel,2014,Developing,82.2,6,1,2.62,4348.33531,97,6,64.6,1,95,7.81,95,0.1,37582.84624,82157,1.2,1.1,0.895,16
Israel,2013,Developing,82.1,61,1,2.69,4279.895512,97,50,64.2,1,96,7.89,96,0.1,36393.66932,8595,1.2,1.1,0.891,15.9
Israel,2012,Developing,81.8,6,1,2.78,3830.184587,97,211,63.8,1,94,7.73,94,0.1,32569.59683,7915,1.2,1.1,0.889,15.9
Israel,2011,Developing,81.8,61,1,2.67,3793.161624,98,70,63.4,1,94,7.39,94,0.1,33657.15727,77658,1.2,1.1,0.883,15.8
Israel,2010,Developing,81.7,61,1,2.63,409.4109292,97,23,63,1,95,7.36,95,0.1,3661.994,76236,1.2,1.1,0.878,15.7
Israel,2009,Developing,81.5,63,1,2.55,508.6645438,98,5,62.6,1,96,7.46,96,0.1,27795.87671,74856,1.2,1.1,0.876,15.6
Israel,2008,Developing,81,65,1,2.47,471.5533294,99,931,62.1,1,94,7.33,94,0.1,29657.4421,7388,1.1,1.1,0.877,15.8
Israel,2007,Developing,84,68,1,2.33,4.3451016,99,539,61.6,1,95,7.37,95,0.1,258.637,7181,1.1,1.1,0.872,15.7
Israel,2006,Developing,84,68,1,2.23,33.58620657,96,9,61.1,1,94,7.38,95,0.1,2195.1769,7537,1.1,1.1,0.87,15.7
Israel,2005,Developing,80,71,1,2.41,250.9343317,96,2,6.6,1,95,7.44,93,0.1,2611.17931,6931,1.1,1.1,0.866,15.8
Israel,2004,Developing,81,69,1,2.23,1895.342792,99,116,6.1,1,95,7.35,95,0.1,19888.172,689,1.1,1.1,0.863,15.9
Israel,2003,Developing,79.7,71,1,2.32,1731.755747,98,124,59.6,1,93,7.44,93,0.1,18946.99942,66897,1.1,1.1,0.863,16
Israel,2002,Developing,79.3,74,1,2.47,1701.195787,98,2,59.2,1,91,7.49,9,0.1,18431.15696,657,1.1,1.1,0.855,15.3
Israel,2001,Developing,79.3,74,1,2.53,22.27332618,96,19,58.7,1,93,7.61,92,0.1,236.19646,6439,1.1,1.1,0.85,15.1
Israel,2000,Developing,78.9,76,1,2.53,199.9341033,98,36,58.3,1,93,7.13,93,0.1,2152.1432,6289,1.1,1.1,0.845,15.2
Italy,2015,Developed,82.7,56,1,,0,93,159,63.6,2,93,,93,0.1,349.14755,673582,0.6,0.6,0.881,16.3
Italy,2014,Developed,82.5,57,2,7.56,4831.644796,95,0,63.1,2,95,9.25,95,0.1,35396.66517,678914,0.6,0.6,0.877,16.3
Italy,2013,Developed,82.3,58,2,7.35,483.1916844,96,0,62.6,2,96,9.22,96,0.1,3537.27441,6233948,0.5,0.6,0.876,16.5
Italy,2012,Developed,82,6,2,7.49,4793.904924,96,376,62.1,2,96,9.28,97,0.1,34814.12436,59539717,0.5,0.6,0.877,16.6
Italy,2011,Developed,82,6,2,6.98,5439.691769,96,5189,61.5,2,96,9.27,96,0.1,38334.68477,59379449,0.5,0.5,0.872,16.4
Italy,2010,Developed,81.8,6,2,6.95,5219.668802,96,372,61,2,96,9.42,96,0.1,35849.37364,59277417,0.5,0.5,0.869,16.4
Italy,2009,Developed,81.6,61,2,7.25,5243.316638,96,351,6.5,2,96,9.41,96,0.1,36976.84512,5995365,0.5,0.5,0.868,16.3
Italy,2008,Developed,81.5,61,2,7.96,66.37840495,96,1617,59.9,2,96,8.89,96,0.1,464.18465,58826731,0.5,0.5,0.866,16.3
Italy,2007,Developed,81.3,63,2,8.37,5228.821581,97,321,59.4,2,97,8.48,97,0.1,37698.78573,5843831,0.5,0.5,0.862,16.1
Italy,2006,Developed,81.2,65,2,8.44,473.1915451,96,439,58.8,2,97,8.82,96,0.1,3341.7482,58143979,0.5,0.5,0.856,16
Italy,2005,Developed,88,66,2,8.65,4506.255963,96,135,58.2,2,97,8.71,95,0.1,31959.26215,57969484,0.5,0.5,0.851,15.8
Italy,2004,Developed,89,66,2,8.98,4270.914882,96,599,57.6,3,97,8.49,94,0.1,31174.56118,57685327,0.5,0.5,0.846,15.6
Italy,2003,Developed,79.9,72,2,9.3,3519.258515,95,10982,57,3,97,8.17,96,0.1,27387.2258,5731323,0.5,0.5,0.841,15.4
Italy,2002,Developed,80,72,2,9.25,2883.334911,95,9385,56.4,3,96,8.23,93,0.1,22196.5736,57597,0.5,0.5,0.836,15.2
Italy,2001,Developed,79.8,75,2,9.69,3.1222302,95,0,55.7,3,96,8.11,93,0.1,24.819,569741,0.5,0.5,0.828,14.9
Italy,2000,Developed,79.4,77,3,9.78,31.50582204,94,1457,55,3,97,7.91,87,0.1,251.2426,5694218,0.5,0.5,0.823,14.8
Jamaica,2015,Developing,76.2,125,1,,0,91,0,54.2,1,91,,91,0.5,4965.989857,2871934,1.8,1.7,0.729,12.8
Jamaica,2014,Developing,75.8,133,1,3.83,427.3054534,92,0,53.5,1,93,5.36,92,0.5,4855.743789,286287,1.8,1.7,0.727,12.8
Jamaica,2013,Developing,75.6,136,1,3.79,5.457289334,93,0,52.7,1,86,5.91,93,0.6,56.144952,285187,1.8,1.7,0.727,12.8
Jamaica,2012,Developing,75.3,138,1,3.65,37.17108782,96,0,52,1,96,5.66,96,0.5,521.33363,284992,1.8,1.7,0.725,12.8
Jamaica,2011,Developing,75.2,139,1,3.58,33.17529686,92,1,51.2,1,93,5.21,92,0.6,513.549487,2829493,1.8,1.7,0.722,12.8
Jamaica,2010,Developing,75,138,1,3.55,396.6270975,94,0,5.5,1,94,5.3,94,0.5,4682.728424,281721,1.8,1.7,0.721,12.7
Jamaica,2009,Developing,74.7,142,1,3.33,235.7067417,9,0,49.7,1,9,5.16,9,0.6,4293.383274,28482,1.9,1.7,0.721,12.7
Jamaica,2008,Developing,74.5,145,1,3.51,31.76575838,92,2,48.9,1,91,5.4,91,0.4,492.492378,279122,1.9,1.7,0.718,12.6
Jamaica,2007,Developing,74.2,148,1,3.64,25.62349238,92,0,48.1,1,94,4.87,92,0.9,462.517913,2775467,1.9,1.7,0.714,12.5
Jamaica,2006,Developing,74,15,1,3.63,194.092569,97,0,47.2,1,99,4.22,95,1.5,4313.1682,276279,1.9,1.7,0.709,12.5
Jamaica,2005,Developing,73.5,161,1,3.59,16.97511622,99,0,46.3,1,99,4.7,99,1.9,482.24762,2744673,1.9,1.7,0.706,12.4
Jamaica,2004,Developing,73.3,165,1,3.67,192.3226305,98,0,45.4,1,97,4.8,98,2.3,3719.97351,2728777,1.9,1.8,0.689,11.1
Jamaica,2003,Developing,73.1,166,1,3.48,155.5884677,36,0,44.5,1,99,4.56,96,2.3,3465.221998,2712511,1.9,1.8,0.694,11.9
Jamaica,2002,Developing,73,167,1,3.76,211.1143318,,0,43.5,1,99,4.86,99,2.3,3596.496282,2695446,2,1.8,0.69,11.7
Jamaica,2001,Developing,72.7,171,1,3.89,160.2382416,,0,42.5,1,99,5.34,99,2.2,3394.878,267711,2,1.8,0.68,10.9
Jamaica,2000,Developing,72.6,171,1,3.46,24.82762854,,0,41.6,1,95,5.81,93,2.2,336.8742,2656864,2,1.9,0.682,11.4
Japan,2015,Developed,83.7,55,2,,0,,35,29,3,99,,96,0.1,34474.13736,127141,2.1,1.8,0.902,15.3
Japan,2014,Developed,83.5,57,2,0.01,88.83362243,,462,28.6,3,99,1.23,96,0.1,3896.21151,127276,2,1.7,0.899,15.3
Japan,2013,Developed,83.5,56,2,7.55,94.43428615,,229,28.2,3,99,1.25,96,0.1,4454.44746,127445,2,1.7,0.894,15.3
Japan,2012,Developed,83.3,58,2,7.39,121.5869163,,228,27.8,3,99,1.17,97,0.1,4863.47665,127629,1.9,1.7,0.889,15.3
Japan,2011,Developed,82.5,64,3,7.39,9498.729062,,434,27.4,4,96,1.7,97,0.1,48167.99727,127833,1.9,1.6,0.884,15.1
Japan,2010,Developed,83,62,3,6.9,863.0061491,,450,26.9,4,98,9.58,97,0.1,4457.67639,1287,1.9,1.6,0.879,15.1
Japan,2009,Developed,83,64,3,7.09,899.1785285,,741,26.4,4,99,9.51,97,0.1,4855.17564,12847,1.8,1.6,0.881,15
Japan,2008,Developed,82.7,66,3,7.11,7313.175418,,11015,25.9,4,98,8.6,98,0.1,39339.29757,12863,1.8,1.5,0.88,15
Japan,2007,Developed,82.6,67,3,7.29,6599.995239,,0,25.4,4,97,8.25,98,0.1,35275.22843,1281,1.8,1.5,0.877,15
Japan,2006,Developed,82.4,68,3,7.49,6502.136974,,520,24.9,4,95,8.19,98,0.1,35433.98896,127854,1.7,1.5,0.873,14.9
Japan,2005,Developed,82,69,3,7.99,6799.664423,,0,24.4,4,95,8.18,98,0.1,37217.64873,127773,1.7,1.5,0.87,14.9
Japan,2004,Developed,82.1,68,3,7.7,6746.281299,,8752,23.8,4,97,8.3,99,0.1,37688.72234,127761,1.7,1.4,0.866,14.8
Japan,2003,Developed,81.9,7,3,7.83,578.7254273,,8286,23.4,5,97,8,97,0.1,3488.3992,127718,1.7,1.4,0.863,14.8
Japan,2002,Developed,81.8,7,3,7.87,5250.249188,,33812,22.9,5,89,7.85,96,0.1,32289.3554,127445,1.7,1.4,0.86,14.7
Japan,2001,Developed,81.5,72,4,8.03,5486.51208,,22552,22.5,5,81,7.75,95,0.1,33846.46564,127149,1.7,1.4,0.856,14.6
Japan,2000,Developed,81.1,74,4,7.97,5926.296654,,22497,22.2,5,98,7.53,85,0.1,38532.488,126843,1.6,1.4,0.852,14.5
Jordan,2015,Developing,74.1,112,4,,0,99,0,65.6,4,99,,99,0.1,496.99275,915932,4,4,0.741,13.1
Jordan,2014,Developing,74,113,4,0.41,63.8784522,98,20,64.8,4,98,7.45,98,0.1,466.94775,88936,3.9,3.9,0.737,13.1
Jordan,2013,Developing,73.9,114,4,0.4,546.6235156,98,120,64,4,98,7.23,98,0.1,3992.86717,8413464,3.9,3.9,0.737,13.1
Jordan,2012,Developing,73.7,115,4,0.41,67.70171064,98,3,63.2,4,98,8,98,0.1,387.753211,7992573,3.9,3.9,0.735,12.9
Jordan,2011,Developing,73.6,116,4,0.43,68.86623298,98,0,62.4,4,98,8.39,98,0.1,387.324145,7574943,3.8,3.9,0.737,13.1
Jordan,2010,Developing,73.4,117,4,0.51,715.9709092,98,0,61.7,4,98,8.42,98,0.1,3679.19275,718239,3.8,3.8,0.739,13.2
Jordan,2009,Developing,73.3,118,4,0.59,668.7447334,98,0,6.9,4,98,9.54,98,0.1,3492.1396,6821116,3.8,3.8,0.742,13.6
Jordan,2008,Developing,73.1,119,4,0.61,535.2786404,97,2,6.1,4,98,8.78,97,0.1,3385.69665,6489822,3.8,3.8,0.739,13.6
Jordan,2007,Developing,73,12,4,0.6,373.2628643,98,41,59.3,4,98,8.35,98,0.1,2762.86354,6193191,3.8,3.8,0.736,13.6
Jordan,2006,Developing,72.8,121,4,0.59,313.3626015,98,1,58.6,4,98,8.8,98,0.1,2537.349,5934232,3.9,3.8,0.733,13.7
Jordan,2005,Developing,72.4,127,4,0.55,27.44252286,95,28,57.8,4,95,8.88,95,0.1,223.83787,5714111,3.9,3.8,0.73,13.8
Jordan,2004,Developing,72.5,125,4,0.54,32.52523612,95,21,57,4,95,9.5,95,0.1,261.456882,5535595,3.9,3.8,0.723,13.5
Jordan,2003,Developing,72.3,127,4,0.54,228.7838108,97,76,56.3,4,97,9.15,97,0.1,1889.213962,5396774,3.9,3.9,0.717,13.2
Jordan,2002,Developing,72.1,129,4,0.54,259.1572375,95,19,55.5,4,95,9.68,95,0.1,1812.288374,5287488,3.9,3.9,0.712,13
Jordan,2001,Developing,71.9,131,4,0.55,248.697463,97,61,54.8,4,97,9.9,99,0.1,1728.2659,5193482,4,3.9,0.706,12.7
Jordan,2000,Developing,71.7,133,4,0.49,227.296617,93,32,54,4,94,9.65,91,0.1,1657.889256,51313,4,4,0.7,12.6
Kazakhstan,2015,Developing,72,198,4,,0,98,526,53.1,5,98,,98,0.1,159.9817,17544126,2.4,2.5,0.793,15
Kazakhstan,2014,Developing,69.9,22,5,6.29,24.44473709,95,321,52.3,5,95,4.36,95,0.1,1286.56511,17289224,2.4,2.5,0.789,15
Kazakhstan,2013,Developing,69.5,28,5,6.48,26.4072659,99,73,51.4,6,98,4.3,98,0.1,1389.8561,1735275,2.4,2.5,0.782,15
Kazakhstan,2012,Developing,69.1,214,6,6.82,235.3566066,95,55,5.6,7,98,4.32,99,0.1,12387.18982,16791425,2.4,2.5,0.774,14.7
Kazakhstan,2011,Developing,68.5,224,7,6.63,179.170133,99,127,49.9,7,99,4.6,99,0.1,11634.42422,165566,2.3,2.5,0.766,14.4
Kazakhstan,2010,Developing,67.8,236,7,6.83,11.1516268,99,4,49.2,8,98,4.42,99,0.1,97.649972,16321581,2.3,2.5,0.763,14.5
Kazakhstan,2009,Developing,67.8,235,7,6.64,808.243302,99,0,48.5,8,99,4.13,98,0.1,7165.2775,169271,2.3,2.5,0.758,14.6
Kazakhstan,2008,Developing,66.6,258,8,7.6,708.3285785,99,20,47.9,9,99,3.65,99,0.1,8513.564645,15674,2.4,2.5,0.758,14.6
Kazakhstan,2007,Developing,65.3,288,8,7.44,499.730412,94,13,47.3,9,94,3.19,93,0.1,6771.414797,15484192,2.4,2.5,0.754,14.7
Kazakhstan,2006,Developing,65,295,8,7.08,76.19868936,99,109,46.8,9,99,3.73,99,0.1,5291.57565,153884,2.4,2.5,0.747,14.3
Kazakhstan,2005,Developing,64.6,294,8,6.94,351.8603267,94,16118,46.3,9,99,4.7,98,0.1,3771.278957,1514729,2.4,2.5,0.737,13.9
Kazakhstan,2004,Developing,64.7,287,8,6.55,33.91660183,99,2204,45.8,9,99,3.95,82,0.1,2874.288291,1512985,2.5,2.6,0.725,13.5
Kazakhstan,2003,Developing,64.4,282,8,6.58,23.43400762,99,24,45.3,9,99,3.7,99,0.1,268.123657,149918,2.5,2.6,0.714,13.1
Kazakhstan,2002,Developing,64.7,276,8,5.99,145.1022528,95,18,44.8,9,95,3.61,95,0.1,1658.31146,14858948,2.6,2.6,0.7,12.7
Kazakhstan,2001,Developing,64.4,284,8,5.75,12.60883976,95,94,44.4,10,95,3.47,95,0.1,149.926751,14858335,2.6,2.7,0.685,12.3
Kazakhstan,2000,Developing,63.9,292,9,6,112.541157,99,245,43.9,10,96,4.16,97,0.1,1229.958,14883626,2.7,2.7,0.676,12.1
Kenya,2015,Developing,63.4,249,54,,0,89,95,22,75,83,,89,2.8,1349.97144,47236259,7.8,7.6,0.55,11.1
Kenya,2014,Developing,62.9,255,56,0.01,170.9626624,92,354,21.3,79,93,5.72,92,2.9,1335.6458,462425,7.8,7.7,0.546,11.1
Kenya,2013,Developing,62.6,258,58,1.84,165.9304977,93,190,2.7,81,94,5.57,87,3,1229.114798,44826849,7.9,7.7,0.541,11.1
Kenya,2012,Developing,62.1,263,59,1.81,154.2269697,94,0,2.1,84,94,5.49,94,3,1155.2582,43646629,8,7.8,0.536,11.1
Kenya,2011,Developing,61.2,278,60,1.8,109.7051836,96,2395,19.5,86,97,5.23,96,3.4,987.4453967,42486839,8.1,7.9,0.53,11.1
Kenya,2010,Developing,63,294,61,1.73,56.58984221,9,95,18.9,89,9,3.97,9,4.3,967.34773,4135152,8.2,8,0.523,11.1
Kenya,2009,Developing,59.1,317,62,1.86,7.146851404,88,1218,18.4,91,89,4.17,88,5,92.816252,423724,8.2,8.1,0.514,10.7
Kenya,2008,Developing,57.9,339,64,1.71,60.5153506,88,1282,17.9,95,88,3.9,88,6.4,916.8992515,39148416,8.3,8.2,0.506,10.4
Kenya,2007,Developing,56.8,356,66,1.97,59.83361364,81,1516,17.3,100,76,4.8,81,9.1,839.181117,388599,8.4,8.3,0.494,10.1
Kenya,2006,Developing,55.3,388,68,1.76,52.60385429,8,1847,16.9,104,77,4.24,8,10.3,697.66385,37525,8.5,8.4,0.483,9.7
Kenya,2005,Developing,54.1,412,70,1.82,39.55677502,76,153,16.4,108,7,4.36,76,11.6,519.7999346,3648288,8.6,8.5,0.474,9.6
Kenya,2004,Developing,53,432,72,1.43,36.29775249,73,20,15.9,112,73,4.29,73,13.2,458.8843551,3574931,8.7,8.6,0.461,8.9
Kenya,2003,Developing,52.4,437,74,1.49,35.85204668,73,65,15.5,115,75,4.45,73,14.5,436.6875357,3413852,8.8,8.8,0.45,8.2
Kenya,2002,Developing,52.1,437,76,1.66,32.73674134,84,766,15.1,118,83,4.54,84,15.7,395.8493511,332149,8.9,8.9,0.451,8.5
Kenya,2001,Developing,51.9,434,77,1.63,3.847602867,,11304,14.7,120,77,4.62,8,16.9,41.7763612,32321482,9,9,0.447,8.4
Kenya,2000,Developing,51.9,428,77,1.51,0.681685555,,21002,14.4,121,8,4.68,82,18.1,43.9797132,3145483,9.2,9.1,0.448,8.4
Kiribati,2015,Developing,66.3,198,0,,0,82,0,77.6,0,8,,78,0.1,1424.483611,11247,0.1,0.1,0.586,11.9
Kiribati,2014,Developing,66.1,2,0,0.01,97.87193319,75,0,77.1,0,79,1.21,75,0.1,1684.54274,11458,0.1,0.1,0.597,11.9
Kiribati,2013,Developing,65.8,22,0,0.01,137.2591943,95,0,76.7,0,91,1.15,95,0.1,1724.361737,18535,0.1,0.1,0.589,11.9
Kiribati,2012,Developing,65.7,24,0,0.01,147.4549755,94,0,76.2,0,92,1.37,94,0.1,1763.815497,16613,0.1,0.1,0.581,11.9
Kiribati,2011,Developing,65.5,26,0,0.53,30.46703899,95,0,75.7,0,95,1.42,99,0.1,1692.613277,14656,0.1,0.1,0.585,11.9
Kiribati,2010,Developing,65.3,27,0,0.48,18.21661422,91,0,75.2,0,95,1.52,91,0.1,1493.1651,12652,0.1,0.1,0.584,11.9
Kiribati,2009,Developing,65.2,28,0,0.54,162.2903711,86,0,74.6,0,84,12.24,86,0.1,1297.285141,1568,0.1,0.1,0.576,11.9
Kiribati,2008,Developing,65.1,21,0,0.46,167.6201552,83,0,74.1,0,74,12.23,82,0.1,1413.3234,9844,0.2,0.1,0.572,11.6
Kiribati,2007,Developing,65,211,0,0.68,188.7108773,96,0,73.4,0,93,13.66,94,0.1,1357.632211,96311,0.2,0.1,0.574,11.8
Kiribati,2006,Developing,65,212,0,0.76,18.19457876,88,0,72.8,0,86,1.93,86,0.1,1151.555618,9426,0.2,0.1,0.576,12.1
Kiribati,2005,Developing,64.9,213,0,0.6,111.7392134,5,0,72.1,0,74,1.6,79,0.1,1214.556667,92325,0.2,0.2,0,12.2
Kiribati,2004,Developing,64.8,214,0,0.48,10.6242741,67,0,71.4,0,61,1.39,62,0.1,113.6286,9542,0.2,0.2,0,12.4
Kiribati,2003,Developing,64.7,215,0,0.5,1.76541345,73,0,7.6,0,79,9.98,7,0.1,115.3865,88895,0.2,0.2,0,11.6
Kiribati,2002,Developing,64.6,217,0,0.49,70.75572222,79,0,69.7,0,96,9.1,77,0.1,826.58554,87343,0.2,0.2,0,11.7
Kiribati,2001,Developing,64.3,219,0,0.6,59.97185848,85,0,68.8,0,88,9,85,0.1,734.9492461,85858,0.2,0.2,0,10.4
Kiribati,2000,Developing,64.1,222,0,0.46,11.07543331,9,0,67.9,0,9,8.12,9,0.1,796.7937634,8446,0.2,0.2,0,10
Kuwait,2015,Developing,74.7,81,0,,0,99,18,71.4,1,99,,99,0.1,28975.418,,3.5,3.4,0.799,13.3
Kuwait,2014,Developing,74.6,82,0,0.01,2480.896965,96,55,7.8,1,94,3.4,95,0.1,42996.4812,,3.4,3.4,0.787,13
Kuwait,2013,Developing,74.5,83,1,0.01,2792.677582,99,62,7.2,1,99,2.56,99,0.1,48399.9581,,3.4,3.3,0.796,13.1
Kuwait,2012,Developing,74.3,84,1,0.01,2957.973963,98,27,69.5,1,98,2.57,98,0.1,51264.7134,,3.4,3.3,0.794,13.2
Kuwait,2011,Developing,74.2,85,1,0.02,2785.097712,99,32,69,1,99,2.62,99,0.1,48268.5912,,3.3,3.2,0.792,13.4
Kuwait,2010,Developing,74,86,1,0.01,2009.575605,99,13,68.4,1,98,2.76,98,0.1,38497.61696,,3.3,3.2,0.79,13.5
Kuwait,2009,Developing,73.9,87,1,0.1,3001.628237,99,0,67.9,1,99,3.87,99,0.1,37567.3121,,3.3,3.2,0.788,13.6
Kuwait,2008,Developing,73.8,88,1,0.03,2078.392748,99,0,67.5,1,99,1.93,99,0.1,55571.9986,,3.3,3.1,0.787,13.8
Kuwait,2007,Developing,73.7,89,1,0.03,2555.303869,99,0,67.1,1,99,2.13,99,0.1,45793.97614,,3.2,3.1,0.787,13.9
Kuwait,2006,Developing,73.6,89,1,0.01,2443.444275,99,0,66.7,1,99,2.25,99,0.1,42717.55725,,3.2,3.1,0.787,14.1
Kuwait,2005,Developing,73.6,9,0,0.01,239.5751391,99,10,66.3,1,99,2.38,99,0.1,3549.26132,,3.2,3.1,0.789,14.2
Kuwait,2004,Developing,73.5,91,0,0.02,1731.073528,94,23,65.9,1,98,2.76,98,0.1,26921.8278,,3.2,3,0.791,14.4
Kuwait,2003,Developing,73.4,93,0,0.03,159.0098727,99,0,65.5,1,99,3.23,99,0.1,2271.56961,,3.2,3,0.788,14.1
Kuwait,2002,Developing,73.3,94,0,0.01,1209.680547,99,0,65,1,99,3.56,99,0.1,17789.41981,,3.2,3,0.785,13.9
Kuwait,2001,Developing,73.2,95,0,0.01,113.1997845,99,0,64.5,1,99,3.61,99,0.1,1654.96761,,3.2,3,0.786,14
Kuwait,2000,Developing,73.2,96,0,0.01,959.925862,95,6,64,1,94,2.51,98,0.1,18389.38433,,3.2,3.1,0.786,14.1
Kyrgyzstan,2015,Developing,71.1,166,3,,0,97,17779,44.9,3,97,,97,0.1,,,3.3,3.4,0.662,13
Kyrgyzstan,2014,Developing,78,17,3,0.01,0,96,318,43.9,4,95,6.48,96,0.1,,,3.3,3.4,0.656,12.8
Kyrgyzstan,2013,Developing,77,174,3,0.01,0,97,1,43,4,97,6.68,97,0.1,,,3.3,3.3,0.647,12.5
Kyrgyzstan,2012,Developing,69.9,18,3,0.01,0,96,0,42.2,4,94,6.97,96,0.1,,,3.2,3.3,0.638,12.3
Kyrgyzstan,2011,Developing,69.4,188,4,3.28,0,96,222,41.4,4,94,6.18,96,0.2,,,3.2,3.3,0.632,12.1
Kyrgyzstan,2010,Developing,68.8,199,4,2.73,0,96,0,4.7,4,88,6.66,96,0.1,,,3.2,3.3,0.631,12.2
Kyrgyzstan,2009,Developing,68.5,21,4,2.39,0,96,1,4.1,4,96,6.79,95,0.1,,,3.3,3.4,0.629,12.4
Kyrgyzstan,2008,Developing,67.6,217,4,2.53,0,97,16,39.5,4,95,6.7,95,0.2,,,3.3,3.4,0.624,12.6
Kyrgyzstan,2007,Developing,67.2,229,4,2.77,0,94,40,39,4,94,6.87,94,0.1,,,3.3,3.4,0.618,12.6
Kyrgyzstan,2006,Developing,66.7,234,4,2.48,0,9,27,38.5,4,93,6.73,92,0.1,,,3.3,3.4,0.613,12.5
Kyrgyzstan,2005,Developing,66.9,224,4,2.81,0,97,53,38,4,98,5.82,98,0.1,,,3.4,3.4,0.612,12.4
Kyrgyzstan,2004,Developing,67.1,218,4,3.41,0,99,8,37.5,4,98,5.57,99,0.1,,,3.4,3.4,0.609,12.5
Kyrgyzstan,2003,Developing,66.6,217,4,3.52,0,99,6,37,4,98,5.43,98,0.1,,,3.5,3.5,0.602,12.2
Kyrgyzstan,2002,Developing,66.7,215,4,3.31,0,99,2,36.5,5,99,5.43,98,0.1,,,3.5,3.5,0.601,12.1
Kyrgyzstan,2001,Developing,67.2,217,4,2.62,0,57,17,36,5,99,4.79,99,0.1,,,3.6,3.6,0.593,11.8
Kyrgyzstan,2000,Developing,66.6,225,4,2.13,0,44,16,35.6,5,99,4.68,99,0.1,,,3.6,3.6,0.586,11.4
Lao People's Democratic Republic,2015,Developing,65.7,194,8,,0,89,56,21.7,11,89,,89,0.2,,,8.8,8.9,0.582,10.8
Lao People's Democratic Republic,2014,Developing,65.3,199,8,0.01,0,88,339,2.9,11,88,1.87,88,0.2,,,8.9,9,0.573,10.6
Lao People's Democratic Republic,2013,Developing,64.9,23,9,0.01,0,87,71,2.1,12,86,2,87,0.3,,,9,9.1,0.563,10.4
Lao People's Democratic Republic,2012,Developing,64.4,28,9,0.01,0,79,32,19.4,12,78,2.12,79,0.3,,,9.1,9.2,0.554,10.2
Lao People's Democratic Republic,2011,Developing,64,213,9,5.39,0,78,113,18.7,13,79,2.2,78,0.3,,,9.2,9.4,0.542,9.9
Lao People's Democratic Republic,2010,Developing,63.6,218,10,5.95,0,74,153,18,13,76,2.75,74,0.3,,,9.3,9.5,0.535,9.6
Lao People's Democratic Republic,2009,Developing,63.1,223,10,5.18,0,67,78,17.3,14,67,3.77,67,0.2,,,9.4,9.6,0.525,9.4
Lao People's Democratic Republic,2008,Developing,62.6,228,10,5.1,0,61,174,16.7,14,6,2.77,61,0.2,,,9.6,9.7,0.518,9.2
Lao People's Democratic Republic,2007,Developing,62.1,234,11,5,0,5,1678,16.1,15,46,4.14,5,0.2,,,9.7,9.8,0.509,9
Lao People's Democratic Republic,2006,Developing,61.5,24,11,3.69,0,57,58,15.5,15,56,4.14,57,0.2,,,9.9,9.9,0.503,9
Lao People's Democratic Republic,2005,Developing,61,246,11,3.68,0,49,295,14.9,16,5,4.32,49,0.2,,,1,1.1,0.494,8.7
Lao People's Democratic Republic,2004,Developing,64,252,12,3.53,0,45,1491,14.4,16,46,4.54,45,0.2,,,1.1,1.2,0.485,8.6
Lao People's Democratic Republic,2003,Developing,59.8,259,12,3.41,0,5,1810,13.8,17,52,4.91,49,0.1,,,1.2,1.3,0.477,8.3
Lao People's Democratic Republic,2002,Developing,59.3,265,13,3.33,0,,2070,13.3,18,55,4.4,53,0.1,,,1.3,1.4,0.468,8
Lao People's Democratic Republic,2001,Developing,58.7,271,13,3.13,0,,94,12.7,19,55,4.32,52,0.1,,,1.4,1.5,0.463,8
Lao People's Democratic Republic,2000,Developing,58.1,278,14,5.16,0,,332,12.3,20,57,3.41,51,0.1,,,1.5,1.5,0.459,8
Latvia,2015,Developed,74.6,153,0,,0,94,0,61.2,0,95,,95,0.1,13666.58336,1977527,2.2,2.1,0.828,16
Latvia,2014,Developed,74.4,156,0,0.01,1542.635979,92,36,6.7,0,92,5.88,92,0.1,15725.1374,1993782,2.2,2.2,0.822,16
Latvia,2013,Developed,74.1,161,0,10.37,150.3116884,94,0,6.2,0,94,5.67,94,0.1,1532.22924,212647,2.2,2.2,0.814,15.4
Latvia,2012,Developed,73.8,163,0,10.21,1356.022164,9,3,59.8,0,91,5.91,91,0.1,13822.8559,234319,2.2,2.2,0.812,15.5
Latvia,2011,Developed,73.6,169,0,10.14,24.70841046,89,1,59.4,0,92,6.1,92,0.1,1372.68947,25979,2.2,2.3,0.81,15.8
Latvia,2010,Developed,72.8,18,0,9.8,1109.969508,91,0,58.9,0,92,6.55,92,0.1,11326.21947,297555,2.2,2.3,0.815,16
Latvia,2009,Developed,72.6,184,0,9.85,1137.6237,92,0,58.5,0,94,6.84,94,0.1,12219.37379,2141669,2.3,2.3,0.821,16.4
Latvia,2008,Developed,71.9,199,0,11.84,253.4022338,93,3,58.1,0,94,6.63,94,0.1,16348.53121,2177322,2.3,2.4,0.819,16.3
Latvia,2007,Developed,78,221,0,12.12,170.9884138,91,0,57.7,0,94,7.1,94,0.1,1444.1589,22325,2.4,2.4,0.814,16.2
Latvia,2006,Developed,75,229,0,10.4,1099.248837,94,7,57.4,0,96,6.8,96,0.1,9667.9757,2218357,2.4,2.5,0.807,16.2
Latvia,2005,Developed,76,216,0,9.92,86.9255399,99,2,57,0,99,6.37,99,0.1,7558.7426,2238799,2.5,2.5,0.791,15.9
Latvia,2004,Developed,71,26,0,8.81,80.0328375,98,0,56.6,0,99,6.51,99,0.1,6351.8125,2263122,2.5,2.6,0.776,15.5
Latvia,2003,Developed,78,29,0,8.24,478.0644911,98,0,56.3,0,98,6.15,98,0.1,5134.95694,2287955,2.6,2.6,0.761,15.2
Latvia,2002,Developed,73,219,0,7.44,376.4570185,98,0,56,0,98,6.29,97,0.1,4132.34927,231173,2.7,2.7,0.746,14.8
Latvia,2001,Developed,69.9,228,0,6.68,332.2751709,96,1,55.7,0,97,6.17,97,0.1,3572.8513,233717,2.8,2.8,0.728,14.2
Latvia,2000,Developed,71,218,0,7.13,291.0170765,95,0,55.4,0,96,6,96,0.1,3352.731296,236755,2.8,2.8,0.716,13.7
Lebanon,2015,Developing,74.9,98,1,,0,81,39,66.1,1,75,,81,0.1,846.632851,5851479,4.9,4.9,0.763,13.3
Lebanon,2014,Developing,74.8,99,1,1.32,140.3771361,81,112,65.4,1,75,6.39,81,0.1,8161.4614,563279,4.8,4.9,0.763,13.3
Lebanon,2013,Developing,74.9,97,1,1.29,14.55610463,81,1761,64.9,1,75,6.63,81,0.1,846.285153,527612,4.8,4.8,0.766,13.3
Lebanon,2012,Developing,75,93,1,1.53,151.1526829,81,9,64.4,1,75,6.99,81,0.1,8787.94668,491644,4.8,4.8,0.763,13.3
Lebanon,2011,Developing,75,93,1,1.57,835.0626827,81,9,64,1,75,7.12,81,0.1,8734.9653,4588368,4.7,4.7,0.758,13.2
Lebanon,2010,Developing,74.9,94,1,1.58,805.3956346,81,12,63.5,1,75,7.19,81,0.1,8763.826274,4337141,4.7,4.7,0.752,13.3
Lebanon,2009,Developing,74.7,95,1,1.62,8.140373615,81,22,63,1,75,7.42,81,0.1,84.268878,4183156,4.7,4.7,0.746,13.2
Lebanon,2008,Developing,74.5,98,1,1.67,69.13924862,81,24,62.5,1,75,8.7,81,0.1,712.775759,411147,4.7,4.7,0.74,13.1
Lebanon,2007,Developing,74.4,98,1,1.72,8.906931168,8,373,61.9,1,75,8.9,8,0.1,614.271115,486466,4.7,4.6,0.731,12.9
Lebanon,2006,Developing,74.1,1,1,1.82,534.5795695,78,956,61.4,1,75,8.83,78,0.1,5372.65899,45735,4.7,4.6,0.733,13.2
Lebanon,2005,Developing,73.9,11,1,1.94,630.0540723,77,618,6.8,1,74,8.42,77,0.1,5339.441291,3986852,4.7,4.6,0,13.7
Lebanon,2004,Developing,73.7,13,1,2.1,618.3614858,75,213,6.2,1,74,8.91,75,0.1,5424.22356,3863267,4.7,4.6,0,14.2
Lebanon,2003,Developing,73.5,15,1,2.19,527.9176618,74,526,59.7,1,74,9.3,74,0.1,5425.6697,371464,4.8,4.7,0,14.8
Lebanon,2002,Developing,73.2,17,1,1.98,70.13207838,77,36,59.1,1,77,1.5,77,0.1,5436.595223,3522837,4.8,4.7,0,15.2
Lebanon,2001,Developing,73,11,1,2.19,510.6035166,8,8,58.6,1,8,1.9,8,0.1,5253.122599,3359859,4.9,4.7,0,15
Lebanon,2000,Developing,72.7,112,1,2.26,404.3879434,83,5,57.9,1,83,1.86,83,0.1,5334.93329,3235366,4.9,4.8,0,14.9
Lesotho,2015,Developing,53.7,484,4,,0,93,0,32.6,6,9,,93,9.3,173.82893,2174645,5.5,5.3,0.495,10.7
Lesotho,2014,Developing,52.1,522,4,0.01,162.1278115,93,0,32,6,9,1.62,93,9.4,1174.839214,2145785,5.8,5.6,0.491,10.8
Lesotho,2013,Developing,52.1,518,4,0.01,153.3443147,93,516,31.4,6,9,11.7,93,9.6,1196.1335,2117361,6.1,5.9,0.484,11.1
Lesotho,2012,Developing,52.2,513,4,0.01,168.1348992,95,179,3.8,6,93,11.14,95,9,1281.516,289928,6.4,6.2,0.479,11
Lesotho,2011,Developing,52.3,52,4,2.39,195.825251,96,172,3.2,6,95,11.79,96,10.5,1352.38433,264166,6.8,6.6,0.469,11
Lesotho,2010,Developing,51.1,527,4,2.71,154.8705998,93,2488,29.7,6,92,1.87,93,13.4,1173.26212,24551,7.2,7,0.464,10.9
Lesotho,2009,Developing,49.4,566,4,2.75,104.3144732,91,0,29.2,6,89,9.8,91,18.2,923.136931,21929,7.6,7.4,0.453,10.8
Lesotho,2008,Developing,47.8,592,5,2.75,91.85432774,88,0,28.8,6,86,8.85,88,27.3,934.428563,199993,8,7.8,0.447,10.7
Lesotho,2007,Developing,46.2,633,4,2.69,9.18432717,9,2,28.3,6,87,8.47,88,30,918.432717,1982287,8.4,8.3,0.44,10.6
Lesotho,2006,Developing,45.3,654,5,2.61,71.15577609,91,1,27.9,6,88,7.12,89,34.1,915.775754,1965662,8.8,8.7,0.437,10.7
Lesotho,2005,Developing,44.5,675,5,2.67,57.90369752,87,0,27.4,6,88,6.3,89,34.8,862.9463118,1949543,9.3,9.2,0.437,10.7
Lesotho,2004,Developing,44.8,666,5,1.8,67.91361818,6,31,26.9,7,89,6.96,9,34.6,781.5145936,1933728,9.7,9.7,0.439,10.7
Lesotho,2003,Developing,45.5,648,5,1.99,5.300902041,17,1,26.4,7,9,7.13,9,33.8,63.636279,191897,1.2,1.1,0.44,10.5
Lesotho,2002,Developing,46.4,622,5,2.95,3.53457351,,0,25.9,7,84,6.91,84,32.5,47.89395,192312,1.6,1.6,0.446,10.4
Lesotho,2001,Developing,47.8,586,5,2.86,38.57187011,,217,25.4,7,78,7.53,78,31.2,437.819184,1885955,11.1,11.1,0.443,10.3
Lesotho,2000,Developing,49.3,543,5,3.1,29.86616464,,660,24.9,7,82,6.92,83,29.8,474.8197876,1868699,11.5,11.6,0.445,9.6
Liberia,2015,Developing,61.4,259,8,,0,52,1060,27.3,11,52,,52,0.9,452.38717,4499621,6.5,6.4,0.427,9.9
Liberia,2014,Developing,58.1,329,8,0.01,54.37396957,5,34,26.7,11,49,1.4,5,0.9,458.4651734,439737,6.7,6.5,0.426,9.9
Liberia,2013,Developing,61.1,258,9,0.01,45.04892458,76,0,26.1,11,75,9.25,76,1.1,454.1222236,4286291,6.8,6.7,0.419,9.8
Liberia,2012,Developing,67,261,9,0.01,48.09891474,8,43,25.6,12,8,1.19,8,1.2,415.361958,4181563,7,6.9,0.416,9.6
Liberia,2011,Developing,62,266,9,3.72,60.44658161,77,279,25,12,77,11.23,77,1.5,379.689583,47167,7.2,7,0.406,9.5
Liberia,2010,Developing,59.7,272,9,3.64,41.91052416,47,2200,24.5,13,71,11.87,7,1.8,327.42597,3948125,7.4,7.2,0.403,9.6
Liberia,2009,Developing,59.2,277,10,3.75,5.592170255,64,6,24,13,84,14.39,81,2.1,33.667491,3811528,7.6,7.4,0.4,9.7
Liberia,2008,Developing,58.6,281,10,3.88,40.03344077,64,1,23.4,14,79,11.83,75,2.4,232.61732,3662993,7.7,7.6,0.394,9.8
Liberia,2007,Developing,57.9,286,10,4.03,3.686899287,,1,22.9,14,67,1.24,65,2.8,21.3733292,3512932,7.9,7.8,0.383,9.9
Liberia,2006,Developing,56.7,32,11,4.05,15.79934152,,20,22.4,15,66,1.9,6,3,178.92799,3375838,8.1,8.1,0.377,10
Liberia,2005,Developing,55.3,316,12,4.19,22.39648813,,8,22,16,66,8.4,6,3.1,168.648254,326123,8.3,8.3,0.372,10.1
Liberia,2004,Developing,54,329,12,4.24,17.85870796,,4,21.5,17,47,8.77,31,3.2,149.4452549,3176414,8.5,8.5,0.335,10.2
Liberia,2003,Developing,50,42,13,4.21,9.758449266,,142,21.1,18,49,3.44,35,3.2,133.494518,3116233,8.7,8.7,0.373,10.3
Liberia,2002,Developing,56,371,13,4.27,10.424369,,131,2.7,19,51,5.43,39,3.1,177.285187,362863,8.8,8.9,0.376,10.4
Liberia,2001,Developing,51.5,333,14,4.4,16.72142854,,1379,2.4,20,54,6.41,42,3.1,174.1815473,2991132,9,9,0.386,10.5
Liberia,2000,Developing,51.9,39,14,4.46,12.19709744,,5977,2.2,20,56,5.91,46,3.1,183.4149991,2884522,9.2,9.2,0.338,8.7
Libya,2015,Developing,72.7,138,1,,0,97,82,64.8,2,97,,97,0.1,,,5.8,5.5,0.719,13.4
Libya,2014,Developing,72.4,143,2,0.01,0,94,372,63.8,2,94,4.97,94,0.1,,,5.7,5.5,0.73,13.4
Libya,2013,Developing,72.9,134,2,0.01,0,96,0,62.8,2,96,4.33,96,0.1,,,5.7,5.5,0.735,13.4
Libya,2012,Developing,72.9,133,2,0.01,0,98,320,61.8,2,98,4.3,98,0.1,,,5.6,5.4,0.706,13.7
Libya,2011,Developing,71.3,161,2,0.01,36.11567366,98,0,6.9,2,98,4.77,98,0.1,562.549434,,5.6,5.4,0.756,14
Libya,2010,Developing,72.8,132,2,0.01,52.50394196,98,0,59.9,2,98,3.5,98,0.1,1212.56217,,5.6,5.4,0.755,14.3
Libya,2009,Developing,72.7,132,2,0.01,63.55170297,98,329,59,2,98,3.16,98,0.1,1296.97353,,5.6,5.4,0.757,14.6
Libya,2008,Developing,72.6,132,2,0.01,532.6700005,98,8,58.2,2,98,2.4,98,0.1,14396.4865,,5.5,5.4,0.757,14.8
Libya,2007,Developing,72.5,132,2,0.01,54.8789106,98,59,57.4,3,98,2.63,98,0.1,1138.56661,,5.5,5.4,0.756,15.1
Libya,2006,Developing,72.2,134,2,0.01,493.415341,98,1,56.7,3,98,2.51,98,0.1,9344.987518,,5.5,5.4,0.752,15.4
Libya,2005,Developing,71.9,138,2,0.01,472.3047034,97,292,56,3,98,2.71,98,0.1,8171.361651,,5.5,5.4,0.748,15.7
Libya,2004,Developing,71.5,141,2,0.01,31.80653288,99,2771,55.3,3,97,3.46,97,0.1,586.8364,,5.5,5.4,0.747,15.9
Libya,2003,Developing,71.3,144,3,0.01,295.1166511,96,0,54.6,3,95,4.6,95,0.1,4676.96753,,5.6,5.4,0.74,16
Libya,2002,Developing,71.1,146,3,0.01,29.13434871,91,3890,54,3,93,4.57,93,0.1,375.442638,,5.6,5.4,0.736,15.8
Libya,2001,Developing,71,147,3,0.01,362.3817951,93,633,53.4,3,94,4.6,94,0.1,6269.58123,,5.6,5.5,0.732,15.7
Libya,2000,Developing,78,148,3,0.01,457.3202236,92,0,52.8,3,94,3.41,94,0.1,7145.628494,,5.7,5.5,0.727,15.5
Lithuania,2015,Developed,73.6,165,0,,0,94,50,62.4,0,93,,93,0.1,14252.42853,29491,2.6,2.6,0.846,16.5
Lithuania,2014,Developed,73.4,169,0,15.19,2211.744178,94,11,61.9,0,93,6.55,93,0.1,16554.97139,2932367,2.6,2.7,0.841,16.5
Lithuania,2013,Developed,73,178,0,15.04,1968.816817,93,35,61.4,0,93,6.59,93,0.1,15712.82376,2957689,2.7,2.7,0.834,16.4
Lithuania,2012,Developed,73,176,0,15.14,1807.071336,93,0,6.9,0,93,6.67,93,0.1,14341.836,2987773,2.7,2.7,0.83,16.5
Lithuania,2011,Developed,72.8,18,0,12.66,1758.822757,95,7,6.5,0,92,6.86,92,0.1,14357.73679,328115,2.7,2.8,0.826,16.7
Lithuania,2010,Developed,72.4,188,0,12.9,1423.802386,94,2,6,0,95,7.9,95,0.1,11984.86857,397282,2.8,2.8,0.824,16.8
Lithuania,2009,Developed,72.2,192,0,12.4,1446.529217,95,0,59.7,0,98,7.53,98,0.1,11837.3913,3162916,2.8,2.9,0.825,16.6
Lithuania,2008,Developed,71.1,224,0,13.3,1888.149904,96,1,59.3,0,96,6.61,96,0.1,14961.56818,3198231,2.9,2.9,0.82,16.5
Lithuania,2007,Developed,72,24,0,13.4,1581.511914,96,0,59,0,95,6.22,95,0.1,12297.91535,3231294,2.9,3,0.812,16.4
Lithuania,2006,Developed,76,229,0,12.7,116.504961,95,1,58.7,0,94,6.2,94,0.1,924.642548,326999,3,3,0.807,16.4
Lithuania,2005,Developed,78,222,0,12.3,913.699529,95,1,58.4,0,93,5.83,94,0.1,7863.1629,3322528,3,3.1,0.798,16.2
Lithuania,2004,Developed,71.6,24,0,12.1,76.36187737,94,1,58.1,0,9,5.67,94,0.1,676.966998,337775,3.1,3.1,0.792,16.3
Lithuania,2003,Developed,71.6,22,0,11.29,80.99710054,95,1,57.8,0,91,6.46,94,0.1,555.535669,3415213,3.2,3.2,0.78,15.8
Lithuania,2002,Developed,71.4,22,0,11,561.9168642,94,103,57.5,0,97,6.4,95,0.1,4146.987928,344367,3.3,3.3,0.77,15.3
Lithuania,2001,Developed,71.2,21,0,10.2,42.87208671,95,7,57.2,0,97,6.26,95,0.1,353.147337,347818,3.3,3.3,0.757,14.7
Lithuania,2000,Developed,71.6,2,0,9.87,373.2605532,98,19,56.9,0,92,6.46,94,0.1,3297.35471,3499536,3.4,3.4,0.745,14
Luxembourg,2015,Developed,82,63,0,,0,94,0,61.3,0,99,,99,0.1,1199.8223,56964,1,0.9,0.896,13.9
Luxembourg,2014,Developed,81.7,65,0,11.12,16255.16198,94,0,6.9,0,99,6.94,99,0.1,119172.7418,556319,1,0.9,0.892,13.9
Luxembourg,2013,Developed,81.4,68,0,11.02,15515.75234,94,0,6.5,0,99,7.1,99,0.1,113751.85,54336,0.9,0.9,0.892,13.9
Luxembourg,2012,Developed,81.1,7,0,11.34,2284.58215,94,2,6.1,0,99,7.18,99,0.1,16749.136,53946,0.9,0.9,0.892,13.9
Luxembourg,2011,Developed,88,72,0,11.5,17028.52798,95,6,59.6,0,96,7.34,99,0.1,115761.577,518347,0.9,0.9,0.894,13.9
Luxembourg,2010,Developed,86,73,0,11.36,2267.252192,94,0,59.2,0,96,7.68,99,0.1,14965.361,56953,0.9,0.9,0.884,13.7
Luxembourg,2009,Developed,83,76,0,11.42,2052.393076,95,0,58.8,0,96,8.11,99,0.1,13198.6693,497783,0.9,0.9,0.888,13.5
Luxembourg,2008,Developed,80,8,0,11.53,18961.3486,94,1,58.4,0,96,7.34,99,0.1,114293.8433,48865,0.9,0.9,0.887,13.5
Luxembourg,2007,Developed,79.7,82,0,11.75,267.051312,87,0,57.9,0,96,6.8,99,0.1,1618.4928,479993,0.9,0.9,0.877,13.5
Luxembourg,2006,Developed,79.4,85,0,11.98,15345.4907,95,8,57.5,0,99,7.75,99,0.1,89739.7117,472637,0.9,0.9,0.88,13.5
Luxembourg,2005,Developed,78.8,9,0,11.84,1346.246697,95,0,57,0,99,7.95,99,0.1,8289.69641,465158,1,0.9,0.874,13.5
Luxembourg,2004,Developed,78.7,92,0,12.42,12372.05188,94,0,56.4,0,99,8.2,99,0.1,75716.3518,45895,1,0.9,0.867,13.5
Luxembourg,2003,Developed,78.6,92,0,12.61,10111.38928,95,1,55.8,0,99,7.67,98,0.1,65445.8853,45163,1,0.9,0.865,13.6
Luxembourg,2002,Developed,78.3,95,0,12.91,910.5062778,95,0,55.2,0,99,8.27,99,0.1,5293.64115,446175,1,0.9,0.86,13.5
Luxembourg,2001,Developed,78,96,0,12.89,7877.33656,86,0,54.6,0,99,7.4,99,0.1,48179.4285,441525,1,1,0.854,13.4
Luxembourg,2000,Developed,77.8,98,0,13.14,8246.130437,77,0,54,0,99,7.48,99,0.1,48735.99549,4363,1,1,0.848,13.5
Madagascar,2015,Developing,65.5,22,28,,0,69,3,2.5,38,71,,69,0.3,41.8575951,2423488,7.1,7.1,0.511,10.3
Madagascar,2014,Developing,65.1,225,29,0.01,5.339065673,73,3,2,39,73,3.4,73,0.3,452.4631926,2358981,7.2,7.1,0.509,10.3
Madagascar,2013,Developing,64.7,23,29,0.87,79.50882493,74,6,19.5,40,73,4.15,74,0.4,461.723722,22961146,7.3,7.2,0.508,10.3
Madagascar,2012,Developing,64.3,235,30,0.87,59.97914461,7,2,19,42,71,3.46,7,0.4,443.9611,22346573,7.4,7.3,0.506,10.2
Madagascar,2011,Developing,63.8,241,31,0.97,78.79967196,73,0,18.5,43,73,4.24,73,0.4,454.963464,21743949,7.5,7.4,0.504,10.2
Madagascar,2010,Developing,63.3,248,32,1.03,76.60442169,7,1,18,45,7,4.86,7,0.5,412.739341,2115164,7.6,7.5,0.503,10.2
Madagascar,2009,Developing,62.8,254,33,0.91,71.16601203,77,0,17.6,47,76,4.7,77,0.5,415.6893226,2569121,7.7,7.6,0.5,9.7
Madagascar,2008,Developing,62.3,259,34,0.68,6.448762615,77,3,17.1,49,77,4.5,77,0.5,47.733254,19996469,7.8,7.7,0.491,9.4
Madagascar,2007,Developing,61.9,261,35,0.71,55.43034455,84,0,16.7,51,83,4.98,84,0.6,377.8482928,19433523,7.9,7.8,0.483,9.1
Madagascar,2006,Developing,61.4,263,36,0.68,38.41870375,82,2,16.3,54,83,5.11,85,0.6,292.157443,1888268,8,7.9,0.478,9
Madagascar,2005,Developing,69,265,37,0.72,33.74786198,81,0,15.8,56,8,5.3,85,0.6,274.819723,18336724,8.1,8,0.473,8.9
Madagascar,2004,Developing,64,267,38,0.81,23.72796328,71,35558,15.4,58,74,4.89,78,0.6,245.1235876,1782997,8.2,8.1,0.466,8.7
Madagascar,2003,Developing,59.9,268,40,0.93,37.12894787,61,62233,15,60,65,4.81,66,0.7,316.7998965,17279141,8.3,8.3,0.457,8.5
Madagascar,2002,Developing,59.3,271,41,0.9,47.5262138,51,10795,14.7,63,61,5.29,62,0.7,262.2859481,16765117,8.5,8.4,0.462,8.3
Madagascar,2001,Developing,58.7,276,42,1.05,42.56331585,,9357,14.3,65,6,5.17,6,0.7,278.555732,1626932,8.6,8.5,0.456,8.2
Madagascar,2000,Developing,57.9,283,44,1.16,35.66125056,,35256,13.9,68,58,5.8,57,0.6,245.939659,1576686,8.7,8.6,0,8
Malawi,2015,Developing,58.3,365,26,,0,88,0,19.6,38,88,,88,4.8,362.6575444,1757367,6.4,6.2,0.473,10.8
Malawi,2014,Developing,57.6,377,27,0.01,59.48744893,91,3,19.2,40,87,11.38,91,5.1,354.7253961,1768838,6.5,6.3,0.466,10.7
Malawi,2013,Developing,56.7,394,29,0.01,55.83107625,89,1,18.8,42,89,1.96,89,6.3,332.922339,16577147,6.5,6.4,0.459,10.7
Malawi,2012,Developing,55.3,42,31,0.01,82.76865922,96,11,18.4,46,95,12.6,96,8.3,374.51882,169735,6.6,6.5,0.454,10.7
Malawi,2011,Developing,54.1,441,32,1.23,13.77617463,97,26,18,50,97,11.67,97,11.2,512.125451,15627618,6.7,6.6,0.444,10.6
Malawi,2010,Developing,52.9,462,35,1.08,9.728005297,93,118712,17.6,54,86,1.5,93,13.7,458.8681744,1516795,6.8,6.7,0.43,10.2
Malawi,2009,Developing,51.5,491,36,1.16,7.915071248,93,21,17.3,56,93,1.18,93,14.9,42.7379657,1471462,6.9,6.8,0.415,9.9
Malawi,2008,Developing,50,525,36,1.27,74.34482999,91,20,16.9,58,92,1.7,91,16.9,372.842678,14271234,7,6.9,0.4,9.6
Malawi,2007,Developing,48.5,559,37,1.18,4.269511381,87,143,16.6,59,88,9.31,87,19.3,32.2227274,1384969,7.1,7,0.387,9.7
Malawi,2006,Developing,47.1,587,38,1.18,6.847033785,99,1,16.2,61,99,8.99,99,21.1,297.6971211,13429262,7.3,7.1,0.377,9.6
Malawi,2005,Developing,46,66,39,1.04,5.670640102,93,184,15.9,62,94,8.2,93,22.4,28.3673842,1339711,7.4,7.2,0.371,9.7
Malawi,2004,Developing,45.1,615,40,1.11,58.13583343,89,1116,15.5,65,94,7.82,89,23.4,274.2256294,1267638,7.5,7.4,0.366,10
Malawi,2003,Developing,44.6,613,43,1.08,4.375316094,84,167,15.2,70,85,6.35,84,24.2,26.152517,12336687,7.6,7.5,0.362,10.3
Malawi,2002,Developing,44,67,46,1.1,3.885394742,64,92,14.8,75,79,4.82,64,24.7,29.9798977,1213711,7.7,7.6,0.388,10.4
Malawi,2001,Developing,43.5,599,48,1.15,12.79760626,,150,14.4,80,86,5.7,9,25.1,146.7615397,11695863,7.9,7.7,0.387,10.1
Malawi,2000,Developing,43.1,588,51,1.18,13.76270195,,304,14.1,84,73,6.7,75,25.5,153.2594872,11376172,8,7.9,0.391,10.7
Malaysia,2015,Developing,75,123,4,,0,99,1318,4.6,4,99,,99,0.1,9643.644683,3723155,7.5,7.3,0.787,13.1
Malaysia,2014,Developing,74.8,126,4,0.52,721.3655432,96,221,39.5,4,97,4.17,97,0.1,11183.96191,322817,7.6,7.4,0.783,13
Malaysia,2013,Developing,74.6,128,3,0.53,110.6779711,96,195,38.5,4,97,4.2,97,0.1,1882.27842,2976724,7.8,7.6,0.779,12.9
Malaysia,2012,Developing,74.5,129,3,0.53,101.609245,97,1868,37.4,4,97,4.1,97,0.1,1779.49641,2917456,7.9,7.7,0.776,12.9
Malaysia,2011,Developing,74.3,13,3,0.51,9.23002632,96,1569,36.3,4,96,3.89,96,0.1,145.1262,28635128,8,7.8,0.774,13
Malaysia,2010,Developing,74.1,131,3,0.49,65.56659662,96,73,35.3,4,96,3.99,96,0.1,971.356987,28112289,8.2,8,0.764,12.8
Malaysia,2009,Developing,74,131,3,0.47,431.5452472,96,153,34.4,4,97,3.97,97,0.1,7326.744435,2765383,8.3,8.2,0.756,12.6
Malaysia,2008,Developing,73.8,132,3,0.47,438.4519214,97,334,33.4,4,97,3.47,97,0.1,8513.629541,2711169,8.5,8.3,0.747,12.5
Malaysia,2007,Developing,73.7,133,3,0.43,409.9812523,96,394,32.5,4,97,3.61,97,0.1,7269.17114,26625845,8.7,8.5,0.736,12.3
Malaysia,2006,Developing,73.6,134,3,0.42,365.9113978,95,564,31.6,4,95,3.65,95,0.1,6222.982955,26143566,8.8,8.6,0.732,12.7
Malaysia,2005,Developing,73.4,135,3,0.46,297.5913833,96,1407,3.7,4,96,3.29,96,0.1,5593.822995,25659393,9,8.8,0.734,12.9
Malaysia,2004,Developing,73.2,137,3,0.49,315.6639322,94,5729,29.8,4,95,3.74,95,0.1,4955.477743,2517419,9.2,8.9,0.731,12.7
Malaysia,2003,Developing,73.1,138,3,0.48,264.2496129,95,632,28.8,4,96,3.95,96,0.1,4463.675893,2468873,9.3,9.1,0.724,12.1
Malaysia,2002,Developing,72.9,14,4,0.49,216.7029481,95,408,27.9,4,94,3.4,94,0.1,4167.364387,24198811,9.5,9.3,0.723,12
Malaysia,2001,Developing,72.7,144,4,0.53,210.2417002,95,2198,27,5,95,3.4,96,0.1,3915.11546,2369897,9.7,9.4,0.725,11.9
Malaysia,2000,Developing,72.4,149,4,0.54,23.37167228,97,6187,26,5,98,3.4,98,0.1,445.17471,2318568,9.8,9.6,0.715,11.6
Maldives,2015,Developing,78.5,61,0,,0,99,0,27.4,0,99,,99,0.1,8395.785198,49163,13.6,13.6,0.701,12.7
Maldives,2014,Developing,78.2,62,0,0.01,2051.748615,99,0,26.2,0,99,13.73,99,0.1,7716.2415,41,13.6,13.7,0.693,12.7
Maldives,2013,Developing,77.9,64,0,0.01,1626.591186,99,0,25.1,0,99,11.16,99,0.1,7112.33575,393,13.7,13.8,0.683,12.4
Maldives,2012,Developing,77.6,65,0,0.01,1259.940376,99,0,24.1,0,99,9.16,99,0.1,6541.7465,385,13.8,13.9,0.675,12.1
Maldives,2011,Developing,77.3,67,0,1.92,1079.893546,96,0,23.1,0,96,8.11,96,0.1,6497.55443,377,13.9,14,0.663,11.8
Maldives,2010,Developing,76.7,73,0,1.83,91.13971812,97,0,22.1,0,97,7.93,96,0.1,633.79498,367,14,14.1,0.653,11.6
Maldives,2009,Developing,76.3,75,0,1.59,100.503021,98,6,21.2,0,98,9.22,98,0.1,597.1659,36,14.1,14.2,0.651,11.8
Maldives,2008,Developing,75.9,81,0,1.76,1077.712092,98,0,2.3,0,98,9.3,98,0.1,5828.621374,362,14.2,14.3,0.641,11.8
Maldives,2007,Developing,75.4,82,0,1.78,6.491488598,98,20,19.5,0,98,6.64,98,0.1,52.862285,349,14.3,14.4,0.632,11.9
Maldives,2006,Developing,75,88,0,1.62,659.8499118,98,47,18.7,0,98,7.37,98,0.1,4428.522898,333,14.3,14.5,0.622,12
Maldives,2005,Developing,74.3,93,0,1.47,620.9518909,98,1395,18,0,98,9.52,98,0.1,3488.493769,321,14.4,14.5,0.625,12.1
Maldives,2004,Developing,73.4,16,0,1.6,611.9093566,97,37,17.3,0,96,5.89,96,0.1,3853.33348,312,14.5,14.6,0.617,12.2
Maldives,2003,Developing,72.7,112,0,1.75,491.4978908,98,75,16.7,0,98,5.9,98,0.1,3432.247841,34,14.6,14.7,0.601,11.8
Maldives,2002,Developing,71.8,124,0,1.95,4.299053392,98,926,16.2,0,98,5.78,98,0.1,32.37239,297,14.6,14.7,0.597,12
Maldives,2001,Developing,78,129,0,1.98,41.30688803,98,0,15.6,0,97,5.84,98,0.1,298.67598,292,14.7,14.8,0.587,11.8
Maldives,2000,Developing,69.6,139,0,1.83,300.1621026,96,20,15.2,0,98,8,98,0.1,2182.99711,286,14.8,14.8,0.577,11.3
Mali,2015,Developing,58.2,266,52,,0,64,215,23.8,84,66,,64,1.5,729.725338,1746795,7.7,7.5,0.438,8.4
Mali,2014,Developing,57.8,272,52,0.01,46.56231672,73,290,23.2,85,74,6.86,73,1.6,825.5729915,16962846,7.9,7.7,0.43,8.2
Mali,2013,Developing,57.3,275,53,0.01,36.86104319,69,221,22.5,86,7,6.58,69,1.6,777.659139,16477818,8.1,7.9,0.421,8
Mali,2012,Developing,57.2,27,53,0.01,96.5465827,66,341,21.9,88,72,6.47,66,1.5,777.3476868,16667,8.3,8.1,0.411,7.7
Mali,2011,Developing,56.8,271,54,0.61,101.8113996,66,24,21.3,90,72,6.59,66,1.5,835.88998,1554989,8.5,8.3,0.404,7.5
Mali,2010,Developing,56.5,273,54,0.6,9.585584394,72,1719,2.7,91,77,6.35,73,1.5,78.377632,157585,8.8,8.5,0.396,7.3
Mali,2009,Developing,56,276,55,0.59,84.63438925,71,2939,2.2,93,77,6.85,73,1.6,697.153124,1466597,9,8.8,0.385,7.1
Mali,2008,Developing,55.5,278,55,0.57,102.1413744,74,98,19.6,94,74,6.74,74,1.6,689.6784228,14138216,9.2,9,0.36,5.8
Mali,2007,Developing,55,282,56,0.55,81.8405007,74,2,19,96,76,6.97,74,1.7,595.6368319,1367566,9.4,9.3,0.363,6.4
Mali,2006,Developing,54.3,288,57,0.53,67.70920683,9,128,18.5,98,79,6.56,78,1.8,521.6425796,1322764,9.7,9.5,0.35,6.1
Mali,2005,Developing,53.6,29,57,0.55,60.21211141,83,33,18,101,78,6.34,77,1.9,487.942556,12798763,9.9,9.7,0.338,5.8
Mali,2004,Developing,52.8,296,58,0.49,57.11644801,73,172,17.5,103,7,6.28,69,2,439.3572924,1239196,1.1,1,0.333,5.5
Mali,2003,Developing,52,299,59,0.54,6.660451777,79,232,17,106,67,6.25,63,2.2,391.791281,125128,1.3,1.2,0.318,5.2
Mali,2002,Developing,51.2,31,60,0.53,3.67646576,,717,16.5,108,65,6.32,61,2.3,334.22416,11638929,1.5,1.5,0.308,4.9
Mali,2001,Developing,55,34,60,0.51,4.395885717,,4464,16.1,110,56,6.39,49,2.4,36.8473237,11293258,1.8,1.7,0.297,4.6
Mali,2000,Developing,49.8,37,60,0.47,23.94507124,,1578,15.6,111,53,6.29,43,2.5,269.3483829,196769,11,1.9,0.291,4.4
Malta,2015,Developed,81.7,54,0,,0,95,2,69.6,0,97,,97,0.1,23819.4636,431874,0.8,0.8,0.853,14.6
Malta,2014,Developed,81.4,55,0,8.49,409.6000248,9,0,69.2,0,99,9.75,99,0.1,2618.92599,427364,0.8,0.8,0.847,14.3
Malta,2013,Developed,81.1,57,0,8.58,374.2947283,94,0,68.8,0,99,9.89,99,0.1,2393.1888,423374,0.8,0.7,0.828,14.2
Malta,2012,Developed,81,58,0,7.67,343.123395,93,0,68.4,0,99,9.95,99,0.1,2193.8836,419455,0.8,0.7,0.821,14.1
Malta,2011,Developed,87,59,0,6.91,3601.287457,82,3,68,0,96,9.6,96,0.1,22821.847,416268,0.8,0.7,0.826,14.8
Malta,2010,Developed,83,62,0,7.91,278.0687051,75,0,67.6,0,76,8.3,76,0.1,2187.79469,41458,0.8,0.7,0.819,14.6
Malta,2009,Developed,82,63,0,7.38,335.5180568,86,1,67.1,0,73,8.33,73,0.1,2675.58259,412477,0.8,0.7,0.815,14.4
Malta,2008,Developed,80,64,0,7.14,2655.573684,86,1,66.6,0,72,8.15,72,0.1,21928.767,49379,0.7,0.7,0.813,14.6
Malta,2007,Developed,79.6,65,0,7.45,2578.888314,82,2,66.1,0,76,8.36,74,0.1,19375.5696,46724,0.7,0.7,0.808,14.4
Malta,2006,Developed,79.3,66,0,8.84,2380.699796,86,1,65.6,0,83,8.93,85,0.1,16671.5672,4538,0.7,0.7,0.809,14.8
Malta,2005,Developed,79,67,0,6.41,2247.035692,85,6,65,0,94,8.83,92,0.1,15835.34667,43834,0.7,0.7,0.805,14.8
Malta,2004,Developed,78.7,69,0,6.53,203.3157499,85,4,64.5,0,89,8.46,89,0.1,1519.5497,41268,0.7,0.7,0.797,14.2
Malta,2003,Developed,78.5,71,0,6.7,1678.392773,89,4,63.9,0,94,8.6,94,0.1,13689.98999,398582,0.7,0.7,0.79,13.8
Malta,2002,Developed,78.2,75,0,5.73,1552.740429,,7,63.4,0,95,7.86,95,0.1,11843.9392,395969,0.7,0.7,0.786,13.8
Malta,2001,Developed,77.8,79,0,5.62,130.0150391,,2,62.8,0,95,7.11,95,0.1,1121.78636,39328,0.7,0.7,0.783,13.7
Malta,2000,Developed,77.5,8,0,5.59,134.3547253,,2,62.3,0,94,6.83,94,0.1,1139.5651,3987,0.8,0.7,0.779,13.8
Marshall Islands,2013,Developing,,,0,0.01,871.8783173,8,0,81.6,0,79,17.24,79,0.1,3617.752354,,0.1,0.1,,0
Mauritania,2015,Developing,63.1,25,8,,0,73,1,3.8,12,67,,73,0.9,1158.256469,4182341,7.8,7.5,0.513,8.5
Mauritania,2014,Developing,63,26,8,0.01,80.92679802,84,14,3.1,12,84,3.77,84,0.9,1326.66882,46392,8,7.7,0.509,8.5
Mauritania,2013,Developing,62.7,28,8,0.01,8.88028118,8,62,29.4,12,8,3.63,8,1.1,145.57838,394617,8.1,7.9,0.501,8.2
Mauritania,2012,Developing,62.5,29,8,0.01,62.48419552,8,35,28.8,12,8,3.36,8,1.2,1364.283745,383239,8.3,8.1,0.491,7.8
Mauritania,2011,Developing,62.2,212,8,0.01,79.27658464,75,234,28.1,12,73,2.87,75,1.2,1393.261593,3717672,8.5,8.3,0.487,7.7
Mauritania,2010,Developing,62,214,8,0.01,8.353074798,64,1292,27.4,12,52,3.28,64,1.2,123.383675,369543,8.7,8.5,0.484,7.6
Mauritania,2009,Developing,61.7,215,8,0.01,11.14504291,64,322,26.8,12,63,3.79,64,1.2,146.83851,356288,8.9,8.7,0.476,7.1
Mauritania,2008,Developing,61.4,217,8,0.02,61.76263795,74,4,26.1,12,73,3.23,74,1.3,1167.535689,347541,9.2,8.9,0.475,7.2
Mauritania,2007,Developing,61.2,219,8,0.02,7.35400072,74,11,25.5,12,75,3.54,75,1.3,113.3128,3312665,9.4,9.1,0.475,7.4
Mauritania,2006,Developing,69,221,8,0.01,55.79836969,68,22,24.8,12,68,3.21,68,1.3,944.134851,322653,9.6,9.4,0.466,7.2
Mauritania,2005,Developing,66,223,8,0.01,55.12187071,42,127,24.2,12,71,4.21,71,1.3,697.7451989,31372,9.8,9.6,0.461,7.2
Mauritania,2004,Developing,64,224,8,0.01,5.00378288,,5039,23.6,12,68,4.7,7,1.3,62.547286,342823,1,9.8,0.451,6.7
Mauritania,2003,Developing,63,226,8,0.01,29.65370899,,3611,22.9,12,75,4.53,76,1.3,528.586613,2957117,1.3,1.1,0.447,6.6
Mauritania,2002,Developing,62,228,7,0.02,4.113190741,,883,22.3,12,91,5.31,89,1.2,46.9542322,2873228,1.5,1.3,0.446,6.5
Mauritania,2001,Developing,61,229,7,0.01,28.782245,,1398,21.7,12,75,4.34,75,1.2,464.229758,279729,1.7,1.5,0.444,6.5
Mauritania,2000,Developing,60,23,7,0.03,8.594570232,,0,21.1,11,58,5.26,51,1.1,477.476124,279359,1.9,1.7,0.443,6.4
Mauritius,2015,Developing,74.6,146,0,,0,97,0,33.3,0,98,,97,0.1,9252.11724,126265,6.9,6.8,0.779,15.2
Mauritius,2014,Developing,74.2,148,0,0.01,115.2784282,97,0,32.8,0,98,4.81,97,0.1,1153.93822,126934,7,6.9,0.769,14.7
Mauritius,2013,Developing,74.1,147,0,0.01,917.467628,98,0,32.3,0,98,4.82,98,0.1,9637.265,1258653,7,7,0.765,14.7
Mauritius,2012,Developing,73.9,154,0,0.01,915.1859205,98,0,31.8,0,98,4.76,98,0.1,9291.227619,1255882,7.1,7,0.756,14.3
Mauritius,2011,Developing,73.6,158,0,3.03,918.807245,98,2,31.3,0,98,5.2,98,0.1,9197.26972,125244,7.1,7.1,0.748,14.1
Mauritius,2010,Developing,73.3,163,0,2.95,0.108055973,99,12,3.7,0,99,5.29,99,0.2,8.376432,1254,7.2,7.2,0.74,14
Mauritius,2009,Developing,72.8,166,0,2.83,624.2361828,99,15,3.2,0,99,4.97,99,0.1,7318.12641,1247429,7.3,7.3,0.734,13.8
Mauritius,2008,Developing,72.7,166,0,2.49,6.6489825,99,12,29.7,0,99,4.6,99,0.1,83.635,1244121,7.4,7.3,0.728,13.6
Mauritius,2007,Developing,72.9,161,0,3.24,582.5143743,97,13,29.1,0,96,4.24,97,0.1,6574.654338,123963,7.5,7.4,0.72,13.5
Mauritius,2006,Developing,71.8,165,0,3.73,502.3844946,97,3,28.6,0,98,4.38,97,0.1,5695.969327,1233996,7.6,7.5,0.713,13.4
Mauritius,2005,Developing,72.1,168,0,3.94,479.9234077,97,7,28,0,97,4.47,97,0.1,5116.45424,1228254,7.7,7.6,0.704,13
Mauritius,2004,Developing,71.9,168,0,4.16,509.3899943,98,28,27.5,0,98,4.29,98,0.1,5229.876738,12213,7.8,7.7,0.696,12.8
Mauritius,2003,Developing,71.5,174,0,4.08,407.779262,97,777,26.9,0,99,4.15,99,0.1,4623.347642,121337,7.9,7.8,0.687,12.6
Mauritius,2002,Developing,71.5,179,0,4.14,369.6317105,88,0,26.4,0,88,4.24,88,0.1,3957.51296,124621,7.9,7.9,0.683,12.5
Mauritius,2001,Developing,71.5,177,0,4.38,70.15536981,92,0,25.8,0,93,3.87,92,0.1,3792.182152,1196287,8,8,0.673,12.2
Mauritius,2000,Developing,71,177,0,4.6,336.3213326,88,0,25.3,0,88,3.78,88,0.1,3861.32414,1186873,8.1,8.1,0.667,12.1
Mexico,2015,Developing,76.7,122,30,,0,82,0,63.5,35,87,,87,0.1,9143.128494,12589949,1.5,1.5,0.758,13.3
Mexico,2014,Developing,76.6,122,31,5.26,168.173753,84,3,62.8,36,87,6.3,87,0.1,1452.27766,1242216,1.6,1.5,0.754,13.1
Mexico,2013,Developing,76.6,12,32,5.23,150.408875,82,0,62.1,37,83,6.3,83,0.1,1298.86766,122535969,1.6,1.5,0.753,12.9
Mexico,2012,Developing,76.3,123,33,5.29,112.696486,99,0,61.5,38,99,6.21,99,0.1,982.532572,1282837,1.6,1.5,0.748,12.7
Mexico,2011,Developing,76.1,124,34,5.3,1117.196097,98,3,6.8,39,97,6.4,97,0.1,9834.472689,119917,1.6,1.6,0.745,12.6
Mexico,2010,Developing,75.6,127,35,5.21,1033.039737,93,0,6.1,40,95,6.39,95,0.1,8959.581416,117318941,1.6,1.6,0.739,12.5
Mexico,2009,Developing,75.7,13,36,5.27,881.7364327,95,0,59.4,42,95,6.6,95,0.1,7748.12331,11555228,1.7,1.6,0.738,12.5
Mexico,2008,Developing,75.6,127,37,5.36,159.8772264,97,0,58.7,43,96,6.6,96,0.1,9689.52887,11366189,1.7,1.6,0.735,12.3
Mexico,2007,Developing,76,123,38,5.35,105.7476131,98,0,57.9,45,98,5.92,98,0.1,933.341687,111836346,1.7,1.7,0.731,12.3
Mexico,2006,Developing,75.8,125,40,5.11,980.2537444,98,23,57.2,47,98,5.83,98,0.1,8767.92258,1192378,1.8,1.7,0.723,12.2
Mexico,2005,Developing,75.3,126,42,4.93,998.3498049,98,6,56.4,49,98,6.4,98,0.1,7986.798439,18472228,1.8,1.7,0.719,12.2
Mexico,2004,Developing,75.4,124,44,4.9,920.8284115,98,64,55.7,52,98,6.11,98,0.1,7199.59665,16995583,1.8,1.8,0.714,12.1
Mexico,2003,Developing,75,127,46,4.88,781.2062828,98,44,54.9,55,98,6.2,98,0.1,6751.998987,1564453,1.9,1.8,0.708,11.9
Mexico,2002,Developing,75,127,49,4.77,12.1859723,97,0,54.1,58,98,5.52,97,0.1,716.8219,1435568,1.9,1.8,0.703,11.6
Mexico,2001,Developing,75,126,52,4.86,13.31109532,97,3,53.2,62,97,5.35,97,0.1,731.378864,136768,1.9,1.9,0.7,11.6
Mexico,2000,Developing,74.8,129,55,4.99,10.22840118,97,30,52.4,66,97,4.98,97,0.1,672.92113,11719673,2,1.9,0.694,11.4
Micronesia (Federated States of),2015,Developing,69.4,166,0,,0,78,0,69.4,0,71,,72,0.1,,,0.2,0.2,0.637,11.7
Micronesia (Federated States of),2014,Developing,69.4,164,0,1.58,0,81,140,68.7,0,76,13.71,77,0.1,,,0.2,0.2,0.639,11.7
Micronesia (Federated States of),2013,Developing,69.2,166,0,1.67,0,83,0,68.1,0,81,13.38,81,0.1,,,0.2,0.2,0.641,11.7
Micronesia (Federated States of),2012,Developing,69,168,0,2.98,0,82,0,67.5,0,81,12.77,81,0.1,,,0.2,0.2,0.64,11.7
Micronesia (Federated States of),2011,Developing,68.9,169,0,1.89,0,83,0,67,0,83,13.76,84,0.1,,,0.2,0.2,0.638,11.7
Micronesia (Federated States of),2010,Developing,68.7,171,0,1.76,0,88,0,66.4,0,85,13.83,85,0.1,,,0.2,0.2,0.633,11.5
Micronesia (Federated States of),2009,Developing,68.5,172,0,2.06,0,89,0,65.8,0,81,13.44,91,0.1,,,0.2,0.2,0.629,11.4
Micronesia (Federated States of),2008,Developing,68.4,174,0,1.97,0,89,0,65.2,0,88,12.94,85,0.1,,,0.2,0.2,0.628,11.2
Micronesia (Federated States of),2007,Developing,68.2,175,0,1.64,0,9,0,64.7,0,79,11.99,79,0.1,,,0.2,0.2,0.625,11
Micronesia (Federated States of),2006,Developing,68,176,0,1.73,0,84,0,64.1,0,81,11.92,67,0.1,,,0.2,0.2,0.622,10.9
Micronesia (Federated States of),2005,Developing,67.9,178,0,1.9,0,91,0,63.6,0,94,12.11,94,0.1,,,0.2,0.2,0.617,10.7
Micronesia (Federated States of),2004,Developing,67.7,179,0,2.02,0,8,0,63.2,0,82,1.64,78,0.1,,,0.2,0.2,0.616,10.5
Micronesia (Federated States of),2003,Developing,67.5,18,0,3.15,0,89,0,62.8,0,88,9.69,92,0.1,,,0.2,0.2,0.612,10.4
Micronesia (Federated States of),2002,Developing,66.2,21,0,2.78,0,85,0,62.4,0,84,8.2,84,0.1,,,0.2,0.2,0.608,10.2
Micronesia (Federated States of),2001,Developing,67.2,183,0,2.82,0,81,0,62,0,79,8.58,75,0.1,,,0.3,0.2,0.604,10.1
Micronesia (Federated States of),2000,Developing,67,185,0,2.23,0,87,0,61.5,0,85,7.88,85,0.1,,,0.3,0.3,0,0
Monaco,2013,Developing,,,0,0.01,0,99,0,,0,99,4.3,99,0.1,,,,,,
Mongolia,2015,Developing,68.8,222,1,,0,99,20359,52.7,1,99,,99,0.1,3944.1839,2976877,2.2,2.3,0.733,14.8
Mongolia,2014,Developing,68.4,225,1,0.01,281.0023992,99,0,51.5,1,99,4.73,99,0.1,4181.583321,2923896,2.2,2.3,0.729,14.8
Mongolia,2013,Developing,68.1,227,1,0.01,241.1958645,98,0,5.4,1,98,4.21,98,0.1,4385.379355,286917,2.2,2.3,0.72,14.7
Mongolia,2012,Developing,67.8,231,1,0.01,253.8285861,99,0,49.2,2,99,4.22,99,0.1,4368.82248,2814226,2.2,2.3,0.712,14.7
Mongolia,2011,Developing,67.3,235,1,0.01,257.8403154,99,0,48,2,99,4.45,99,0.1,3769.595255,2761516,2.2,2.3,0.701,14.6
Mongolia,2010,Developing,66.3,25,1,5.8,22.31624272,96,7,46.9,2,96,4.7,96,0.1,265.353659,271265,2.2,2.3,0.693,14.3
Mongolia,2009,Developing,66.9,235,1,4.61,134.1678932,97,8,45.9,2,96,5.29,95,0.1,1717.898761,2668289,2.2,2.3,0.686,13.8
Mongolia,2008,Developing,67.4,225,2,4.26,181.0123284,96,31,44.9,2,95,5.58,96,0.1,2139.625631,2628131,2.2,2.3,0.673,13.4
Mongolia,2007,Developing,65.9,26,2,3.79,126.698109,98,12,43.9,2,99,5.6,95,0.1,1634.81431,259167,2.2,2.4,0.661,13
Mongolia,2006,Developing,65,271,2,2.91,122.1206485,98,26,43,2,98,4.68,99,0.1,1334.651896,255812,2.2,2.4,0.649,12.7
Mongolia,2005,Developing,64.5,274,2,2.75,98.68367951,98,0,42.1,2,99,5.9,99,0.1,998.8226671,2526446,2.3,2.4,0.637,11.8
Mongolia,2004,Developing,64,284,2,1.75,73.24150483,98,0,41.3,2,99,5.99,99,0.1,797.8377432,2496832,2.3,2.4,0.621,11.2
Mongolia,2003,Developing,64,271,2,1.31,56.05686428,98,18,4.5,2,98,6.18,98,0.1,646.561295,2469286,2.4,2.5,0.609,10.5
Mongolia,2002,Developing,63.8,263,2,2.43,55.60878216,98,1205,39.8,2,98,5.81,98,0.1,571.51883,2443659,2.4,2.5,0.599,10.1
Mongolia,2001,Developing,63.2,266,2,2.87,61.84921903,95,10677,39.1,3,95,5.45,95,0.1,524.145924,2419776,2.5,2.6,0.588,9.4
Mongolia,2000,Developing,62.8,274,2,2.79,56.431387,93,925,38.5,3,94,4.92,94,0.1,474.2133361,2397436,2.6,2.6,0.582,8.9
Montenegro,2015,Developing,76.1,16,0,,0,82,0,61.8,0,89,,89,0.1,6461.192554,622159,1.8,1.8,0.804,15.1
Montenegro,2014,Developing,75.9,17,0,0.01,726.0291764,87,0,61.3,0,91,6.42,91,0.1,7378.345289,62181,1.8,1.9,0.803,15.1
Montenegro,2013,Developing,75.8,19,0,0.01,707.144691,9,0,6.7,0,94,6.43,94,0.1,7186.429787,62127,1.8,1.9,0.799,15.1
Montenegro,2012,Developing,75.6,11,0,0.01,648.1331781,9,0,6.2,0,94,7.25,94,0.1,6586.71929,6261,1.9,1.9,0.797,15.1
Montenegro,2011,Developing,75.4,113,0,6.56,666.7374371,91,5,59.7,0,95,6.92,95,0.1,7318.742449,6279,1.9,2,0.792,15.1
Montenegro,2010,Developing,75.3,115,0,6.56,635.4849381,9,5,59.1,0,93,6.9,94,0.1,6682.281158,619428,2,2,0.787,15
Montenegro,2009,Developing,75,117,0,6.45,489.6818699,87,0,58.5,0,91,6.7,92,0.1,6698.79439,618294,2,2.1,0.785,14.6
Montenegro,2008,Developing,74.6,121,0,6.17,709.1311228,93,0,57.8,0,95,6.13,95,0.1,7325.73474,616969,2.1,2.1,0.774,14.2
Montenegro,2007,Developing,74.2,125,0,4.98,678.5188944,9,0,57.2,0,92,6.74,92,0.1,5957.145693,615875,2.1,2.2,0.762,13.6
Montenegro,2006,Developing,73.8,13,0,5.38,595.7306923,9,0,56.5,0,9,8.1,9,0.1,4383.59597,61525,2.2,2.2,0.751,13.2
Montenegro,2005,Developing,73.6,133,0,,527.3076721,,0,55.7,0,,8.46,,0.1,3674.617924,614261,2.3,2.3,0.746,12.8
Montenegro,2004,Developing,73.5,134,0,0.01,57.12190146,,0,55,0,,8.45,,0.1,338.199535,613353,2.3,2.4,0.74,12.6
Montenegro,2003,Developing,73.5,134,0,0.01,495.0782963,,0,54.2,0,,8.91,,0.1,2789.1735,612267,2.4,2.4,0,0
Montenegro,2002,Developing,73.4,136,0,0.01,36.48024032,,0,53.5,0,,8.33,,0.1,216.243274,69828,2.5,2.5,0,0
Montenegro,2001,Developing,73.3,136,0,0.01,33.66981355,,0,52.7,0,,8.23,,0.1,199.583957,67389,2.5,2.6,0,0
Montenegro,2000,Developing,73,144,0,0.01,274.5472605,,0,51.9,0,,7.32,,0.1,1627.42893,6495,2.6,2.7,0,0
Morocco,2015,Developing,74.3,95,17,,0,99,17,58.5,20,99,,99,0.1,2847.285569,3483322,6.4,6.2,0.645,12.1
Morocco,2014,Developing,74.1,96,18,0.43,198.7343495,99,10,57.5,21,99,5.91,99,0.1,3154.513484,3431882,6.4,6.2,0.64,12.1
Morocco,2013,Developing,73.9,97,18,0.45,179.8598949,99,92,56.5,21,99,5.94,99,0.1,3111.762887,33824769,6.4,6.2,0.634,12.1
Morocco,2012,Developing,73.6,99,19,0.55,19.15853732,99,668,55.5,22,99,6.15,99,0.1,294.746728,33333789,6.3,6.2,0.623,11.6
Morocco,2011,Developing,73.3,14,19,0.54,22.0945504,98,982,54.6,22,98,5.99,99,0.1,339.91616,32858823,6.3,6.2,0.612,11.2
Morocco,2010,Developing,72.8,11,20,0.56,183.6592186,98,633,53.6,23,99,5.86,99,0.1,2834.2472,3249639,6.3,6.2,0.603,10.7
Morocco,2009,Developing,72.3,116,20,0.62,188.2902861,98,834,52.7,23,99,5.67,99,0.1,2861.5545,31989897,6.4,6.2,0.596,10.5
Morocco,2008,Developing,71.8,123,21,0.51,171.3658969,97,1455,51.7,24,99,5.41,99,0.1,2884.94776,31596855,6.4,6.3,0.589,10.3
Morocco,2007,Developing,71.4,128,21,0.56,157.6431445,95,2248,5.8,25,95,5.48,95,0.1,2494.353552,31225881,6.4,6.3,0.581,10
Morocco,2006,Developing,71,133,22,0.58,127.7632005,95,1217,49.9,25,97,5.23,97,0.1,2191.478567,3869346,6.4,6.3,0.575,10
Morocco,2005,Developing,77,137,22,0.47,9.469371264,96,0,49.1,26,98,5.6,98,0.1,213.755559,35217,6.5,6.3,0.569,9.8
Morocco,2004,Developing,72,142,23,0.56,100.3638322,95,6399,48.2,27,97,5.22,97,0.1,1948.812275,3179285,6.5,6.4,0.561,9.6
Morocco,2003,Developing,69.9,146,24,0.58,88.16506179,9,10841,47.3,28,91,5.25,91,0.1,1721.973863,29843937,6.6,6.4,0.551,9.3
Morocco,2002,Developing,69.5,15,25,0.46,66.72933871,92,6000,46.5,29,94,5.31,94,0.1,1413.757176,29512368,6.6,6.5,0.54,8.8
Morocco,2001,Developing,69,155,26,0.46,71.11645,84,2724,45.7,30,93,4.44,96,0.1,1336.775376,29181832,6.7,6.5,0.53,8.5
Morocco,2000,Developing,68.6,16,27,0.45,63.42140024,43,7368,44.8,32,95,4.18,95,0.1,1332.382358,28849621,6.7,6.6,0.519,8
Mozambique,2015,Developing,57.6,355,60,,0,8,79,22.6,81,8,,8,3.9,528.3125597,281691,3.6,3.5,0.414,9.1
Mozambique,2014,Developing,56.7,375,61,0.01,54.91159475,79,9,22.2,84,79,6.98,79,4.1,623.2871141,27212382,3.6,3.5,0.409,9.1
Mozambique,2013,Developing,55.3,46,62,1.16,5.813338496,78,8,21.8,87,78,5.9,78,5.1,65.985681,26434372,3.6,3.5,0.405,9.1
Mozambique,2012,Developing,54.8,48,64,1.19,49.90987221,76,145,21.3,90,73,5.58,76,6.9,566.513873,2567666,3.6,3.5,0.4,9.2
Mozambique,2011,Developing,54.3,47,66,0.94,40.80617976,76,177,2.9,94,73,6.23,76,9.6,526.5313517,249395,3.7,3.6,0.397,9.5
Mozambique,2010,Developing,54,47,69,0.96,5.743393664,74,2321,2.5,98,73,5.38,74,10.8,419.2258149,2422145,3.7,3.6,0.39,9.3
Mozambique,2009,Developing,53.8,4,70,1.18,39.75216936,74,60,2.1,101,74,5.43,74,11.3,463.852618,2352463,3.7,3.6,0.382,9.2
Mozambique,2008,Developing,53.2,45,72,1.48,0.796915785,75,4,19.7,104,74,4.91,75,12.6,53.127719,22846758,3.7,3.7,0.372,8.8
Mozambique,2007,Developing,52.1,425,74,1.03,53.9502789,75,267,19.3,108,75,5.25,75,14.1,422.1461573,22188387,3.8,3.7,0.36,8.2
Mozambique,2006,Developing,51.2,434,78,1.2,58.59644487,75,183,18.9,113,73,6.51,78,16.3,385.7567141,21547463,3.8,3.7,0.353,7.9
Mozambique,2005,Developing,58,434,80,1.23,67.33378735,75,12598,18.5,117,71,6.87,8,16.2,369.1545359,29237,3.9,3.8,0.341,7.3
Mozambique,2004,Developing,54,429,82,1.54,46.58195631,76,9396,18.1,120,69,5.91,83,15.9,336.3318145,231275,3.9,3.8,0.332,7
Mozambique,2003,Developing,51,424,85,1.68,42.52689559,76,28898,17.7,124,67,6.39,85,15.3,283.8911588,19716598,4,3.9,0.318,6.7
Mozambique,2002,Developing,49.8,416,87,2.16,40.82597077,76,7155,17.3,127,76,6.45,76,14.5,262.884551,19139658,4,4,0.311,6.2
Mozambique,2001,Developing,49.5,48,90,2.09,37.82511936,25,7085,16.9,132,72,5.64,73,13.4,256.4414872,18588758,4.1,4,0.298,5.8
Mozambique,2000,Developing,49,43,93,1.14,47.17250718,,7375,16.5,136,69,6.16,7,12.2,277.6486591,1867687,4.2,4.1,0.291,5.4
Myanmar,2015,Developing,66.6,199,39,,0,89,6,23.8,50,89,,89,0.3,1194.59137,5243669,12.8,13,0.552,9.1
Myanmar,2014,Developing,66.4,21,40,0.01,45.33788677,88,122,22.9,52,88,2.28,88,0.3,1262.893782,51924182,12.9,13.1,0.547,9.1
Myanmar,2013,Developing,66.2,22,42,0.7,38.33793462,75,1010,22.1,55,76,2.16,75,0.4,1168.83947,51448196,12.9,13.2,0.54,9.1
Myanmar,2012,Developing,65.9,25,44,0.55,38.4279083,58,2175,21.3,58,87,2.22,84,0.5,1171.58257,5986514,13,13.2,0.533,9.1
Myanmar,2011,Developing,65.6,27,47,0.33,21.23698847,4,2046,2.5,61,9,1.87,84,0.5,1186.423937,555331,13,13.3,0.526,9.1
Myanmar,2010,Developing,65.4,29,49,0.3,17.48293752,92,190,19.8,65,9,1.92,9,0.5,987.7365832,5155896,13.1,13.3,0.515,8.8
Myanmar,2009,Developing,65.2,211,52,0.28,11.05247903,91,329,19.1,69,9,2.5,9,0.6,741.777116,49869,13.1,13.4,0.504,8.5
Myanmar,2008,Developing,59.2,296,59,0.3,9.53048032,85,333,18.3,96,85,1.87,85,0.6,643.951373,49479752,13.2,13.4,0.493,8.2
Myanmar,2007,Developing,64.5,217,58,0.26,0.5305728,85,1088,17.6,78,84,1.68,86,0.6,41.451,49171586,13.2,13.5,0.484,8.1
Myanmar,2006,Developing,64.2,22,61,0.28,4.632776304,75,760,17,83,82,1.78,82,0.6,296.97284,48846474,13.2,13.5,0.474,8
Myanmar,2005,Developing,63.9,224,64,0.28,2.793843188,62,314,16.4,87,86,1.83,73,0.5,247.24276,48482614,13.2,13.6,0.465,7.9
Myanmar,2004,Developing,63.5,228,66,0.44,4.15451614,39,1329,15.7,90,92,1.97,82,0.5,219.8156688,487377,13.3,13.6,0.455,7.8
Myanmar,2003,Developing,63.2,231,69,0.4,3.824212472,8,830,15.2,93,86,1.97,78,0.5,219.782326,47624894,13.3,13.6,0.445,7.7
Myanmar,2002,Developing,62.8,235,71,0.41,3.421880938,,736,14.6,96,84,2.5,79,0.4,143.77651,471422,13.3,13.7,0.435,7.6
Myanmar,2001,Developing,62.5,239,72,0.38,1.917164,,2519,14.1,98,77,1.8,73,0.4,138.9249275,46627994,13.3,13.7,0.427,7.6
Myanmar,2000,Developing,62.1,243,73,0.35,2.511437292,,845,13.6,100,88,1.84,82,0.4,193.187484,4695462,13.3,13.7,0.417,7.5
Namibia,2015,Developing,65.8,248,2,,0,92,212,35.7,3,92,,92,2.1,4737.66996,2425561,8.2,8.1,0.637,11.7
Namibia,2014,Developing,65.9,242,2,0.01,751.3982719,88,477,34.9,3,88,8.93,88,2.2,5421.343953,237992,8.6,8.5,0.632,11.7
Namibia,2013,Developing,66.1,232,3,0.01,760.6550553,89,1028,34.1,3,89,8.53,89,2.5,5488.131712,231652,9,8.9,0.625,11.6
Namibia,2012,Developing,65.8,232,3,0.01,796.8734263,84,86,33.3,4,84,8.24,84,3.7,5749.44752,2263934,9.5,9.4,0.619,11.5
Namibia,2011,Developing,64.3,268,3,7.84,7.896234931,82,79,32.5,4,85,8.78,82,4.7,56.971392,2215621,9.9,9.9,0.612,11.5
Namibia,2010,Developing,63,299,3,7.58,719.5535161,83,3138,31.8,4,83,7.89,83,6.2,5191.58381,217317,1.4,1.4,0.604,11.4
Namibia,2009,Developing,62.4,36,3,7.99,575.6748069,,4076,31,4,83,8.5,83,8.7,4153.497885,21374,1.9,1.9,0.598,11.4
Namibia,2008,Developing,61.7,317,3,6.28,59.55033546,,0,3.2,4,83,7.15,83,11.7,429.6561,216375,11.5,11.4,0.589,11.3
Namibia,2007,Developing,60,356,3,5.12,62.11039296,,21,29.4,4,81,6.99,86,15.2,422.51968,279915,12,12,0.578,11.3
Namibia,2006,Developing,57,431,3,4.94,459.1572399,,3,28.7,4,74,7.2,86,19.2,3881.29535,255734,12.6,12.6,0.57,11.4
Namibia,2005,Developing,55.1,477,3,4.89,457.7200522,,4,27.9,4,86,7.32,86,22.1,3573.146387,232196,13.1,13.1,0.565,11.6
Namibia,2004,Developing,54.7,483,3,4.8,368.2848258,,4,27.2,4,81,6.47,81,24,3288.257373,29228,13.7,13.7,0.559,11.7
Namibia,2003,Developing,55,471,3,5.28,294.6571552,,262,26.5,4,82,6.52,79,24.7,2482.36862,1986535,14.2,14.3,0.554,11.7
Namibia,2002,Developing,55.7,452,3,5.09,203.7322893,,1278,25.8,4,78,6.17,77,24.6,1713.47594,1962147,14.7,14.8,0.556,11.8
Namibia,2001,Developing,56.5,426,3,5.09,205.8078833,,416,25.1,4,79,6.18,78,23.9,1834.29486,1933596,15.2,15.4,0.556,11.7
Namibia,2000,Developing,57.4,41,3,5.73,35.80978512,,469,24.5,4,8,6.11,79,22.8,257.99557,1899257,15.7,15.9,0.559,11.5
Nauru,2013,Developing,,,0,0.01,15.60659587,87,0,87.3,0,87,4.65,87,0.1,136.18321,,0.1,0.1,,9.6
Nepal,2015,Developing,69.2,165,17,,0,91,1599,19.1,21,9,,91,0.1,743.7653489,28656282,15.7,16.1,0.555,12.2
Nepal,2014,Developing,69.6,158,18,0.01,8.523486403,92,1279,18.5,22,92,5.8,92,0.1,76.2386977,28323241,15.9,16.3,0.551,12.4
Nepal,2013,Developing,69.3,162,19,0.27,80.15505125,92,1861,18,24,92,5.69,92,0.1,688.6172788,2798531,16.1,16.5,0.545,12.3
Nepal,2012,Developing,68.9,167,20,0.26,80.58788376,9,3362,17.4,25,9,5.89,9,0.2,681.7925868,27649925,16.3,16.7,0.538,12.3
Nepal,2011,Developing,68.4,172,22,0.27,112.1229028,92,2359,16.9,27,92,6.73,92,0.2,692.1166842,27327147,16.5,16.9,0.529,12
Nepal,2010,Developing,68,178,23,0.24,84.62302524,82,190,16.4,30,83,6.43,82,0.2,592.1835216,2723137,16.7,17.2,0.515,11.1
Nepal,2009,Developing,67.5,183,25,0.22,6.19357029,89,189,15.9,32,93,6.41,89,0.2,48.7299,2674113,16.9,17.4,0.502,10.5
Nepal,2008,Developing,67,189,27,0.21,70.27113179,82,2089,15.4,35,82,6.44,82,0.2,473.844449,26475859,17,17.6,0.492,10.1
Nepal,2007,Developing,66.6,194,29,0.2,52.22906505,82,1415,14.9,38,82,5.84,82,0.2,393.8843518,26214847,17.2,17.8,0.486,10
Nepal,2006,Developing,66,21,31,0.2,45.87989927,69,2838,14.4,41,91,5.7,89,0.2,348.6314534,2594618,17.4,18,0.476,9.6
Nepal,2005,Developing,65.4,28,33,0.2,4.259752532,41,5023,13.9,44,78,5.72,75,0.2,317.89198,2564287,17.6,18.2,0.469,9.4
Nepal,2004,Developing,64.7,218,35,0.21,31.93187316,27,12074,13.4,47,8,5.82,8,0.2,287.4156,2539449,17.8,18.4,0.463,9.3
Nepal,2003,Developing,64.3,22,38,0.2,2.79096532,2,13344,12.9,50,76,5.48,78,0.1,253.72412,2495623,18,18.6,0.457,9.2
Nepal,2002,Developing,63.1,238,40,0.19,23.18394594,,6749,12.4,54,72,5.6,72,0.1,246.375621,24566342,18.2,18.8,0.447,8.6
Nepal,2001,Developing,63.2,23,43,0.09,21.92813881,,10849,11.9,58,73,5.36,72,0.1,248.6183539,24161777,18.3,19,0.446,9
Nepal,2000,Developing,62.5,238,46,0.08,17.9123368,,9397,11.4,62,74,5.43,74,0.1,231.42554,2374911,18.5,19.2,0.439,8.9
Netherlands,2015,Developed,81.9,57,1,,0,94,7,62.1,1,95,,95,0.1,44292.88473,16939923,1,0.9,0.923,18.1
Netherlands,2014,Developed,81.7,58,1,0.01,1491.703605,92,140,61.6,1,96,1.9,96,0.1,52157.4687,168658,1,0.9,0.923,18.1
Netherlands,2013,Developed,81.4,6,1,8.68,1475.030397,51,2632,61,1,97,11.4,97,0.1,51574.48942,1684432,1,0.9,0.922,18.1
Netherlands,2012,Developed,81.1,62,1,9.05,1162.656768,2,10,6.5,1,97,11.1,97,0.1,49474.7561,16754962,1,0.9,0.921,18.1
Netherlands,2011,Developed,81.1,63,1,8.96,1047.370244,2,51,59.9,1,97,1.53,97,0.1,5354.6536,1669374,1,0.9,0.911,17.2
Netherlands,2010,Developed,88,64,1,9.33,1035.621437,,15,59.3,1,97,1.48,97,0.1,5338.25483,16615394,1,0.9,0.906,17
Netherlands,2009,Developed,86,65,1,9.23,96.8585885,,15,58.6,1,97,1.29,97,0.1,519.349,1653388,1,0.9,0.906,16.9
Netherlands,2008,Developed,83,68,1,9.62,10873.40554,,109,57.9,1,97,9.57,97,0.1,56928.8248,16445593,1,0.9,0.905,16.8
Netherlands,2007,Developed,82,68,1,9.53,9689.732784,,10,57.3,1,97,9.36,97,0.1,51241.31562,16381696,1,1,0.899,16.6
Netherlands,2006,Developed,79.8,71,1,9.79,8344.010392,,1,56.5,1,96,9.36,96,0.1,44453.97119,1634611,1,1,0.893,16.5
Netherlands,2005,Developed,79.4,72,1,9.69,6577.508136,,4,55.8,1,96,9.6,96,0.1,41577.169,16319868,1,1,0.888,16.4
Netherlands,2004,Developed,79.2,77,1,9.56,5170.130703,,11,55,1,98,8.52,98,0.1,39954.64222,16281779,1,1,0.885,16.5
Netherlands,2003,Developed,78.7,8,1,9.56,4472.6114,,4,54.2,1,98,8.46,98,0.1,35245.1647,1622532,1.1,1,0.881,16.5
Netherlands,2002,Developed,78.4,81,1,9.68,3455.197053,,3,53.4,1,97,8.34,97,0.1,28817.32321,16148929,1.1,1,0.882,16.9
Netherlands,2001,Developed,78.3,82,1,9.95,3054.515582,,0,52.6,1,97,7.79,97,0.1,26584.12169,164618,1.1,1.1,0.878,16.7
Netherlands,2000,Developed,78.1,84,1,10.06,2944.640134,,1019,51.8,1,97,7.42,97,0.1,25921.12794,15925513,1.1,1.1,0.873,16.5
New Zealand,2015,Developed,81.6,66,0,8.7,0,92,10,67.5,0,92,,92,0.1,3821.8937,,0.4,0.3,0.913,19.2
New Zealand,2014,Developed,81.5,67,0,9.07,1040.278436,93,280,66.9,0,93,11.3,93,0.1,4453.24673,,0.4,0.3,0.91,19.2
New Zealand,2013,Developed,81.3,69,0,9.18,10019.0763,93,8,66.4,0,92,11.17,92,0.1,42889.88141,,0.3,0.3,0.908,19.3
New Zealand,2012,Developed,81.1,7,0,9.2,924.5653683,93,68,65.9,0,93,11.53,93,0.1,3997.25624,,0.3,0.3,0.904,19.5
New Zealand,2011,Developed,86,72,0,9.47,8342.405764,95,597,65.3,0,95,11.24,95,0.1,38426.5581,,0.3,0.3,0.901,19.7
New Zealand,2010,Developed,89,71,0,9.62,6664.148708,9,43,64.8,0,93,11.2,93,0.1,33691.34837,,0.3,0.3,0.899,20.3
New Zealand,2009,Developed,85,73,0,9.24,63.57705167,93,198,64.3,0,92,11.21,92,0.1,282.94193,,0.3,0.3,0.895,19.3
New Zealand,2008,Developed,81,75,0,9.49,6761.288966,9,0,63.8,0,89,1.7,89,0.1,31287.77865,,0.3,0.3,0.894,19.5
New Zealand,2007,Developed,81,76,0,9.19,606.3106561,88,25,63.2,0,88,8.35,88,0.1,3259.73471,,0.3,0.3,0.891,19.2
New Zealand,2006,Developed,79.9,76,0,9.34,496.2228007,87,20,62.6,0,89,8.65,89,0.1,2667.86452,,0.3,0.3,0.888,19.1
New Zealand,2005,Developed,79.9,78,0,9.31,491.055852,87,20,62.1,0,89,8.25,89,0.1,2775.89515,,0.3,0.3,0.886,18.9
New Zealand,2004,Developed,79.2,79,0,9.15,442.3774869,88,33,61.5,0,87,7.89,89,0.1,2542.39935,,0.3,0.3,0.884,18.4
New Zealand,2003,Developed,79.1,82,0,8.91,3661.792922,89,66,6.9,0,86,7.71,9,0.1,21913.7817,,0.3,0.3,0.881,18.2
New Zealand,2002,Developed,78.7,83,0,9.13,2892.257132,89,21,6.3,0,84,7.89,9,0.1,16874.31232,,0.3,0.3,0.873,17.5
New Zealand,2001,Developed,78.5,83,0,8.75,2205.98595,9,65,59.6,0,82,7.58,9,0.1,13882.85683,,0.3,0.3,0.868,17.4
New Zealand,2000,Developed,78.6,87,0,8.91,2143.021083,9,65,58.9,0,82,7.47,9,0.1,13641.1272,,0.3,0.3,0.864,17.2
Nicaragua,2015,Developing,74.8,145,2,,0,98,0,54,2,99,,98,0.1,295.966488,68235,1.8,1.7,0.642,11.7
Nicaragua,2014,Developing,74.5,148,2,3.55,473.1238124,98,0,53.2,3,99,9.4,98,0.1,1975.46477,613997,1.8,1.7,0.636,11.6
Nicaragua,2013,Developing,73.9,157,2,3.58,366.4841804,98,0,52.4,3,99,8.43,98,0.1,1847.19849,5945747,1.8,1.7,0.63,11.5
Nicaragua,2012,Developing,73.9,157,2,3.63,334.8174246,98,0,51.7,3,99,8.4,98,0.1,1792.3845,587718,1.8,1.7,0.625,11.5
Nicaragua,2011,Developing,74.5,147,3,3.39,321.6132593,98,0,5.9,3,99,6.39,98,0.1,1682.957924,58782,1.8,1.8,0.62,11.5
Nicaragua,2010,Developing,73.2,154,3,3.38,302.7045411,98,0,5.2,3,99,6.58,98,0.1,1526.497938,5737723,1.9,1.8,0.614,11.4
Nicaragua,2009,Developing,73.2,163,3,3.36,292.753101,98,0,49.4,3,99,6.82,98,0.2,1464.497754,5666581,1.9,1.8,0.613,11.3
Nicaragua,2008,Developing,72.5,169,3,3.64,275.064434,97,0,48.6,3,97,6.98,97,0.2,1518.85386,559456,1.9,1.8,0.607,11.1
Nicaragua,2007,Developing,72.5,173,3,3.83,253.0007812,93,0,47.9,4,93,6.91,93,0.2,1344.31871,552216,2,1.9,0.601,11
Nicaragua,2006,Developing,73,17,3,3.69,21.41123529,88,0,47.1,4,88,6.33,88,0.3,124.992617,545211,2,1.9,0.597,11
Nicaragua,2005,Developing,71.2,194,3,3.7,218.5716179,86,0,46.4,4,87,6.11,86,0.3,1175.116225,5379328,2,1.9,0.592,11
Nicaragua,2004,Developing,71,194,4,3.81,36.81621175,79,0,45.7,4,8,6.13,79,0.3,191.55157,53973,2.1,2,0.587,11
Nicaragua,2003,Developing,76,198,4,3.77,2.542436908,86,0,44.9,5,86,6.12,86,0.3,115.565314,524879,2.1,2,0.583,11
Nicaragua,2002,Developing,75,197,4,3.5,2.092343893,85,0,44.2,5,85,5.71,85,0.4,11.147277,5171734,2.2,2.1,0.577,10.7
Nicaragua,2001,Developing,73,193,4,3.51,22.35595448,87,0,43.5,5,89,5.26,87,0.4,143.6758,5175,2.2,2.1,0.57,10.4
Nicaragua,2000,Developing,73,192,4,3.61,15.25518816,83,0,42.8,5,85,5.39,83,0.4,116.2743,526796,2.2,2.1,0.562,10.1
Niger,2015,Developing,61.8,22,49,,0,65,7693,19.3,87,65,,65,0.4,358.99731,19896965,9.6,9.4,0.351,5.4
Niger,2014,Developing,61.4,223,49,0.01,3.304039899,68,1142,18.9,88,67,5.82,68,0.5,43.646498,19148219,9.8,9.6,0.345,5.3
Niger,2013,Developing,69,227,49,0.01,31.50243237,67,1224,18.5,89,56,5.9,67,0.6,416.14838,18426372,1,9.9,0.341,5.3
Niger,2012,Developing,63,232,49,0.01,29.75517982,71,272,18.1,90,71,6.11,71,0.7,391.515524,17731634,1.3,1.1,0.331,5.1
Niger,2011,Developing,59.4,241,50,0.15,32.22493445,75,771,17.7,93,4,6.66,75,0.7,375.5819866,1764636,1.5,1.3,0.323,4.8
Niger,2010,Developing,58.2,252,50,0.12,5.883760536,7,372,17.3,95,75,6.36,7,0.9,348.151511,16425578,1.7,1.6,0.312,4.5
Niger,2009,Developing,57.1,263,51,0.11,5.665405066,71,801,16.9,99,71,6.98,71,1.1,341.2894618,15813913,11,1.8,0.307,4.2
Niger,2008,Developing,56,272,52,0.12,40.37835666,,1317,16.5,102,68,6.76,67,1.3,354.8185998,15228525,11.2,11,0.298,4
Niger,2007,Developing,55.2,276,53,0.1,35.80929749,,282,16.1,106,57,6.94,57,1.4,292.55962,14668338,11.4,11.3,0.293,3.8
Niger,2006,Developing,54.5,277,54,0.11,43.42193066,,59,15.7,110,52,7.39,51,1.5,258.463873,1413264,11.6,11.5,0.286,3.7
Niger,2005,Developing,53.7,278,55,0.11,3.751715442,,2183,15.4,114,46,7.15,45,1.6,25.383731,13618449,11.9,11.8,0.278,3.5
Niger,2004,Developing,52.9,279,56,0.11,20.86118432,,63057,15,118,45,6.61,43,1.6,232.5661574,1312712,12.1,12,0.27,3.1
Niger,2003,Developing,52.1,28,56,0.1,20.26876572,,54190,14.6,121,44,6.23,41,1.6,215.8548,1265687,12.3,12.2,0.266,3
Niger,2002,Developing,51.4,282,57,0.1,17.58722718,,31584,14.3,124,43,6.55,39,1.6,177.828384,12262,12.5,12.5,0.261,2.9
Niger,2001,Developing,56,283,57,0.11,1.817829717,,61208,13.9,127,42,7.1,36,1.6,165.257247,11771976,12.7,12.7,0.255,2.9
Niger,2000,Developing,50,284,58,0.1,13.35783844,,21319,13.6,128,41,6.1,34,1.5,158.455972,11352973,12.8,12.9,0.253,2.8
Nigeria,2015,Developing,54.5,344,483,,0,49,12423,25.4,747,49,,49,3.7,2655.157977,181181744,9.8,9.7,0.525,10
Nigeria,2014,Developing,53.6,362,490,0.01,263.2111031,49,6855,24.7,759,49,3.67,49,3.9,3221.678128,1764652,1.1,9.9,0.521,10
Nigeria,2013,Developing,53.2,367,498,8.3,194.2032879,46,52852,24.1,773,46,3.7,46,3.9,2996.96432,17182933,1.4,1.2,0.514,9.8
Nigeria,2012,Developing,52.7,374,505,8.54,204.7186256,42,6447,23.5,788,42,3.3,42,4.4,2755.297787,167297284,1.7,1.6,0.507,9.7
Nigeria,2011,Developing,52.3,375,513,8.75,187.5733187,46,18843,22.8,802,48,3.69,48,4.7,2527.9423,16287776,11,1.9,0.5,9.6
Nigeria,2010,Developing,52,374,521,8.9,133.1230872,49,8491,22.2,817,54,3.47,54,4.8,2327.3267,158578261,11.3,11.2,0.492,9.5
Nigeria,2009,Developing,51.6,376,527,9.05,14.5676468,63,1272,21.6,832,66,4.24,63,4.9,197.661422,15442181,11.7,11.6,0.487,9.3
Nigeria,2008,Developing,59,386,536,9.3,105.5910629,41,9960,21,848,6,4,53,5,1383.893354,1534739,12,11.9,0.481,9.2
Nigeria,2007,Developing,55,388,542,9.55,104.4746444,42,2613,2.4,863,54,4.47,42,5.2,1136.829645,14641724,12.3,12.3,0.477,9.1
Nigeria,2006,Developing,49.8,396,549,9.66,10.35779424,27,704,19.9,879,46,3.66,4,5.3,119.743286,14261494,12.6,12.6,0.466,9
Nigeria,2005,Developing,49.2,4,556,9.71,6.416252787,18,110927,19.3,893,45,4.11,36,5.4,87.8938738,138939478,12.9,12.9,0.463,8.9
Nigeria,2004,Developing,48.5,47,563,9.76,57.22555815,,31521,18.8,907,43,4.33,33,5.4,648.815852,135393616,13.2,13.2,0.445,8.5
Nigeria,2003,Developing,48.1,41,567,9.75,30.19550849,,141258,18.3,918,42,4.5,29,5.4,512.65719,131972533,13.5,13.6,0,8.1
Nigeria,2002,Developing,47.7,49,571,9.61,17.137754,,42007,17.8,928,4,2.43,25,5.3,459.4572117,12866671,13.8,13.8,0,7.7
Nigeria,2001,Developing,47.4,48,574,9.58,15.830985,,168107,17.3,936,36,3.25,27,5.1,351.7996666,125463434,14.1,14.1,0,8
Nigeria,2000,Developing,47.1,45,576,9.23,22.48177606,,212183,16.9,943,31,2.84,29,4.9,379.1193264,1223529,14.3,14.4,0,7.6
Niue,2013,Developing,,,0,0.01,0,99,0,77.3,0,99,7.2,99,0.1,,,0.1,0.1,,
Norway,2015,Developed,81.8,59,0,5.97,0,,14,61.2,0,95,,95,0.1,7455.24654,518867,0.8,0.7,0.948,17.7
Norway,2014,Developed,81.6,61,0,6.06,177.6382878,,3,6.8,0,93,9.72,93,0.1,975.49856,5137232,0.8,0.7,0.945,17.7
Norway,2013,Developed,81.5,62,0,6.21,234.782883,,8,6.3,0,94,9.39,94,0.1,1291.435,579623,0.8,0.7,0.942,17.5
Norway,2012,Developed,81.3,61,0,6.21,2094.19096,,4,59.8,0,95,9.16,95,0.1,11563.727,518573,0.7,0.7,0.941,17.6
Norway,2011,Developed,81.1,67,0,6.53,277.3550522,,39,59.4,0,94,9.14,94,0.1,1574.9861,495388,0.7,0.7,0.939,17.6
Norway,2010,Developed,81,66,0,6.59,15268.06445,,3,58.9,0,93,9.26,93,0.1,87646.75346,4889252,0.7,0.7,0.936,17.4
Norway,2009,Developed,89,67,0,6.68,142.3749426,,2,58.5,0,94,9.49,94,0.1,817.77681,4828726,0.7,0.7,0.936,17.4
Norway,2008,Developed,86,67,0,6.75,1707.130633,,4,58,0,94,8.4,94,0.1,9688.5961,4768212,0.7,0.7,0.936,17.6
Norway,2007,Developed,85,67,0,6.6,14829.41215,,0,57.5,0,93,8.58,93,0.1,85128.65759,479153,0.7,0.7,0.934,17.6
Norway,2006,Developed,84,7,0,6.47,12829.25408,,0,57,0,94,8.43,94,0.1,74114.69715,466677,0.8,0.7,0.931,17.5
Norway,2005,Developed,81,73,0,6.37,11792.53465,,0,56.5,0,91,8.89,91,0.1,66775.3944,4623291,0.8,0.7,0.929,17.6
Norway,2004,Developed,79.8,77,0,6.22,1009.825011,,7,55.9,0,92,9.44,92,0.1,5757.26916,459191,0.8,0.7,0.924,17.5
Norway,2003,Developed,79.4,78,0,6.04,880.7380617,,8,55.3,0,92,9.85,92,0.1,5111.65445,4564855,0.8,0.7,0.918,17.1
Norway,2002,Developed,78.9,81,0,5.89,749.6823382,,5,54.6,0,93,9.62,93,0.1,4361.1538,4538159,0.8,0.7,0.916,17.1
Norway,2001,Developed,78.8,82,0,5.49,6356.827282,,4,54,0,91,8.65,91,0.1,38549.58934,4513751,0.8,0.7,0.917,17.5
Norway,2000,Developed,78.5,85,0,5.67,6191.211908,,0,53.3,0,91,8.27,9,0.1,38146.71539,449967,0.8,0.7,0.911,17.1
Oman,2015,Developing,76.6,99,1,,0,99,0,54.6,1,99,,99,0.1,16627.36433,,7.1,6.9,0.795,13.7
Oman,2014,Developing,76.4,11,1,0.4,166.1913728,99,0,53.5,1,99,3.55,99,0.1,2458.45226,,7.1,6.9,0.796,13.7
Oman,2013,Developing,76.2,12,1,0.46,1154.893473,98,0,52.8,1,99,2.76,98,0.1,21268.7564,,7,6.8,0.796,13.7
Oman,2012,Developing,76,14,1,0.51,1055.835493,98,13,52.3,1,99,2.52,98,0.1,22134.916,,7,6.8,0.797,13.7
Oman,2011,Developing,75.8,15,1,0.54,158.27708,99,5,52,1,99,2.49,99,0.1,2986.36,,6.9,6.8,0.797,13.6
Oman,2010,Developing,75.6,16,1,0.56,129.2260751,99,3,51.8,1,99,2.74,99,0.1,1928.74739,,6.9,6.8,0.797,13.5
Oman,2009,Developing,75.4,18,1,0.56,1040.629462,98,19,51.5,1,96,2.83,98,0.1,16784.34616,,6.9,6.8,0.782,12.4
Oman,2008,Developing,75.2,19,1,0.57,123.0966298,99,18,51.1,1,97,2.1,99,0.1,2275.3536,,6.9,6.8,0.765,11.9
Oman,2007,Developing,74.9,113,1,0.57,88.45038011,99,24,5.6,1,97,2.43,99,0.1,1585.13226,,7,6.8,0.753,11.5
Oman,2006,Developing,74.7,115,1,0.58,78.51141,99,13,5.1,1,98,2.31,98,0.1,1448.55,,7,6.8,0.748,11.6
Oman,2005,Developing,74.3,118,1,0.63,854.0115758,99,25,49.5,1,99,2.59,99,0.1,12376.97936,,7,6.8,0.742,11.5
Oman,2004,Developing,74,122,1,0.61,70.46762486,99,18,48.9,1,99,2.98,99,0.1,1129.28886,,7.1,6.8,0.734,11.5
Oman,2003,Developing,73.6,127,1,0.56,65.65631302,99,1,48.1,1,99,3.17,99,0.1,969.8126,,7.1,6.8,0.725,11.2
Oman,2002,Developing,73.3,13,1,0.54,585.9170945,99,5,47.3,1,99,3.18,99,0.1,8629.11774,,7.1,6.8,0.716,11
Oman,2001,Developing,72.9,134,1,0.55,564.5425663,99,15,46.5,1,99,3.8,99,0.1,8476.61511,,7.1,6.9,0.705,10.7
Oman,2000,Developing,72.6,138,1,0.38,62.86657508,99,15,45.9,1,99,3.7,99,0.1,861.18596,,7.2,6.9,0,10.4
Pakistan,2015,Developing,66.4,161,352,,0,72,386,25.4,433,72,,72,0.1,1431.244865,18938513,19.2,19.6,0.548,8.1
Pakistan,2014,Developing,66.2,162,359,0.01,62.29361092,72,1370,24.7,442,72,2.61,72,0.1,1316.98966,185546257,19.4,19.8,0.542,7.8
Pakistan,2013,Developing,66,163,365,0.04,60.18648815,72,8749,23.9,450,72,2.7,72,0.1,1272.44161,181712595,19.6,2,0.538,7.7
Pakistan,2012,Developing,65.7,165,369,0.04,59.65900139,72,8046,23.2,456,72,2.76,72,0.1,1261.28967,177911533,19.8,2.2,0.529,7.6
Pakistan,2011,Developing,65.5,167,371,0.04,57.87736282,74,4386,22.5,459,75,3.1,74,0.1,1226.215314,174184265,2,2.4,0.525,7.5
Pakistan,2010,Developing,65.1,172,372,0.04,0.66751505,82,4321,21.9,461,82,3.2,82,0.1,14.142268,1756182,2.2,2.7,0.521,7.5
Pakistan,2009,Developing,64.8,175,371,0.03,0.697215581,78,863,21.3,460,7,2.94,71,0.1,16.63999,1674958,2.5,2.9,0.514,7.3
Pakistan,2008,Developing,64.6,177,369,0.03,5.447133608,65,1129,2.6,460,7,3.26,62,0.1,139.31288,16364463,2.7,21.1,0.513,7.3
Pakistan,2007,Developing,64.4,178,367,0.03,3.912744517,75,2801,2.1,459,75,3.35,75,0.1,95.4327931,16332974,2.8,21.3,0.505,6.7
Pakistan,2006,Developing,64.2,179,365,0.03,40.36829999,78,7641,19.5,458,77,3.4,78,0.1,873.772727,15793993,21,21.5,0.501,6.5
Pakistan,2005,Developing,62.9,2,364,0.04,30.59320769,7,2981,18.9,459,78,2.91,77,0.1,711.4699463,15399667,21.2,21.7,0.487,6.1
Pakistan,2004,Developing,63.7,183,364,0.01,28.98323119,65,4248,18.4,461,65,2.56,65,0.1,649.848233,15783,21.4,21.8,0.474,5.6
Pakistan,2003,Developing,63.5,185,366,0.01,24.23455671,63,4740,17.9,466,69,2.61,67,0.1,563.594342,1477341,21.6,22,0.465,5.6
Pakistan,2002,Developing,63.2,187,371,0.01,22.39387584,,3903,17.4,474,71,2.76,68,0.1,499.8633,144654143,21.8,22.2,0.457,5.5
Pakistan,2001,Developing,63,189,377,0.01,1.766663097,,3849,16.9,483,68,2.61,65,0.1,51.6568157,14161437,22,22.4,0.45,5.4
Pakistan,2000,Developing,62.8,19,385,0.02,18.84534312,,2064,16.4,495,65,2.79,62,0.1,533.8624114,138523285,22.2,22.6,0.445,5.3
Palau,2013,Developing,,,0,,344.6906308,99,0,83.3,0,99,9.27,99,0.1,1932.12237,292,0.1,0.1,0.779,14.2
Panama,2015,Developing,77.8,118,1,,0,73,0,57.8,1,72,,73,0.1,13134.4367,3969249,1.9,1.8,0.785,13
Panama,2014,Developing,77.6,119,1,6.74,1842.463782,8,0,57.1,1,8,8.3,8,0.1,12593.7374,393986,1.9,1.8,0.78,13
Panama,2013,Developing,77.5,118,1,6.89,1694.467075,8,0,56.3,1,81,8.9,8,0.1,11685.97983,3838462,1.9,1.9,0.773,12.9
Panama,2012,Developing,77.2,12,1,6.95,201.7490628,85,0,55.6,1,87,7.25,85,0.1,1589.82713,3772938,1.9,1.9,0.765,12.8
Panama,2011,Developing,77.3,121,1,6.9,119.2124275,87,4,54.9,1,91,7.5,87,0.1,927.723171,377782,2,1.9,0.758,12.9
Panama,2010,Developing,76.5,122,1,6.94,1199.319976,94,0,54.2,2,95,8.5,94,0.1,7937.259931,3643222,2,1.9,0.756,12.8
Panama,2009,Developing,76.8,127,1,6.87,1092.155356,85,0,53.4,2,85,7.56,85,0.1,7429.628274,3579385,2,1.9,0.755,12.8
Panama,2008,Developing,76.5,127,1,6.74,956.8229765,86,0,52.7,2,86,6.75,86,0.1,6973.9284,3516268,2,2,0.75,12.8
Panama,2007,Developing,76.4,124,1,6.16,76.2508038,85,0,51.9,2,84,6.31,85,0.2,668.8667,345387,2.1,2,0.743,12.9
Panama,2006,Developing,76.2,125,1,5.72,631.1251711,88,0,51.1,2,98,7,88,0.1,5348.518399,339195,2.1,2,0.744,12.9
Panama,2005,Developing,75.8,122,1,5.53,623.9100503,92,0,5.3,2,88,7.48,92,0.1,4916.54886,333465,2.1,2.1,0.74,12.9
Panama,2004,Developing,75.8,123,1,5.69,527.60848,95,0,49.5,2,92,8.9,95,0.2,4591.892776,3269541,2.2,2.1,0.733,12.8
Panama,2003,Developing,75.5,126,1,5.52,58.45976019,98,0,48.6,2,95,7.6,98,0.1,4267.13578,329174,2.2,2.2,0.728,12.8
Panama,2002,Developing,75.7,125,1,5.52,78.80940216,98,0,47.8,2,99,8.3,99,0.2,4126.14671,3149265,2.3,2.2,0.725,12.6
Panama,2001,Developing,75.5,124,2,5.43,7.320514461,98,0,46.9,2,95,7.72,99,0.1,446.372833,389684,2.3,2.3,0.721,12.4
Panama,2000,Developing,75.7,121,2,5.58,9.87102142,,0,45.9,2,99,7.76,98,0.2,46.29935,33347,2.4,2.3,0.716,12.1
Papua New Guinea,2015,Developing,62.9,275,10,,0,67,38,48.6,12,74,,73,0.6,,7919825,1.3,1.3,0.515,10
Papua New Guinea,2014,Developing,62.7,278,10,0.01,208.2311603,67,2299,47.9,13,64,4.26,73,0.7,2182.716565,7755785,1.3,1.3,0.511,10
Papua New Guinea,2013,Developing,62.4,281,10,0.01,25.70881695,73,12,47.2,13,8,4.78,79,0.8,229.95364,7592865,1.3,1.3,0.506,10
Papua New Guinea,2012,Developing,62.2,284,10,0.01,31.6357652,68,0,46.4,13,81,4.55,74,1,271.318741,743836,1.3,1.3,0.501,9.9
Papua New Guinea,2011,Developing,62,285,10,0.88,23.40731286,66,0,45.7,13,69,4.94,72,1,177.867119,7269348,1.3,1.3,0.494,9.9
Papua New Guinea,2010,Developing,61.8,286,10,0.79,18.99961966,56,0,44.9,14,72,4.18,67,1.1,1366.879112,718239,1.4,1.3,0.485,9.6
Papua New Guinea,2009,Developing,61.6,288,11,0.82,20.53327531,66,0,44.2,14,79,4.36,73,1.1,1166.66337,6947447,1.4,1.3,0.477,9.2
Papua New Guinea,2008,Developing,61.4,29,11,0.81,103.7277727,59,0,43.4,14,76,4.6,63,1.3,1178.72469,6787187,1.4,1.3,0.469,8.9
Papua New Guinea,2007,Developing,61.1,295,11,0.71,85.7175381,61,0,42.7,14,72,4.4,71,1.4,956.668952,6627922,1.4,1.3,0.461,8.6
Papua New Guinea,2006,Developing,68,299,11,0.64,126.6142137,71,1,41.9,14,67,5.92,72,1.5,854.346921,647272,1.4,1.4,0.454,8.2
Papua New Guinea,2005,Developing,64,37,11,0.84,12.05551997,63,1222,41.1,15,61,6.42,72,1.5,77.5773486,631479,1.4,1.4,0.446,7.9
Papua New Guinea,2004,Developing,59.9,314,11,0.58,158.001946,6,1385,4.4,15,59,8.39,62,1.5,637.3616215,6161517,1.5,1.4,0.439,7.6
Papua New Guinea,2003,Developing,59.6,321,11,0.59,124.3789361,67,3863,39.6,14,62,6.79,68,1.4,588.3582595,61724,1.5,1.4,0.433,7.2
Papua New Guinea,2002,Developing,59.3,327,11,0.61,110.9803062,6,17620,38.9,14,54,7.69,61,1.4,511.665773,5862316,1.5,1.5,0.428,6.9
Papua New Guinea,2001,Developing,59.1,331,11,0.68,93.37278497,59,4023,38.2,14,52,6.68,55,1.3,539.41528,5716152,1.5,1.5,0.422,6.6
Papua New Guinea,2000,Developing,58.9,335,11,0.73,62.56273841,57,7135,37.5,14,51,3.98,59,1.1,631.9468526,5572222,1.6,1.5,0.418,6.2
Paraguay,2015,Developing,74,146,2,,0,93,0,5.2,3,89,,93,0.2,419.367724,6639119,2,1.9,0.692,12.3
Paraguay,2014,Developing,73.9,147,3,0.01,561.7684701,87,0,49.4,3,83,9.81,87,0.2,4712.822736,6552584,2,1.9,0.688,12.3
Paraguay,2013,Developing,73.8,148,3,5.03,573.4346982,86,0,48.6,3,8,1.49,86,0.2,4479.95858,646574,2,1.9,0.679,12.3
Paraguay,2012,Developing,73.6,148,3,5.36,441.8446244,87,0,47.9,3,83,1.33,87,0.1,3855.537735,6379219,2,2,0.679,12.3
Paraguay,2011,Developing,73.4,15,3,5.79,472.1932825,89,0,47.1,3,84,9.42,89,0.1,3988.11894,6293783,2.1,2,0.675,12.3
Paraguay,2010,Developing,73.2,152,3,5.65,359.9760397,89,0,46.4,3,85,9.1,89,0.1,3225.591754,629877,2.1,2,0.664,12.4
Paraguay,2009,Developing,73,155,3,5.39,30.93519548,85,0,45.6,3,81,9.14,85,0.1,2599.596259,6127837,2.1,2,0.663,12.1
Paraguay,2008,Developing,72.7,157,3,6.14,34.73924576,87,0,44.9,4,85,7.6,89,0.1,359.992184,647117,2.1,2.1,0.654,11.9
Paraguay,2007,Developing,72.5,159,3,5.61,318.6201852,86,0,44.2,4,95,6.41,95,0.1,2312.192926,5966159,2.2,2.1,0.649,12
Paraguay,2006,Developing,72.3,161,3,5.61,26.18072382,92,0,43.5,4,98,6.43,98,0.2,189.71539,5882796,2.2,2.2,0.648,12.1
Paraguay,2005,Developing,72.1,163,3,6.38,20.68037294,92,0,42.8,4,96,6.7,96,0.2,157.145691,5795494,2.3,2.2,0.646,12.3
Paraguay,2004,Developing,71.9,165,3,6.2,20.60083027,9,0,42,4,92,5.78,92,0.2,148.527976,57374,2.3,2.2,0.639,12.1
Paraguay,2003,Developing,71.7,166,4,6.64,155.4233076,86,0,41.3,4,86,5.99,86,0.1,1174.779347,56795,2.4,2.3,0.642,12.7
Paraguay,2002,Developing,71.5,168,4,5.66,152.8293973,,0,4.6,4,87,6.77,87,0.1,1148.229882,558611,2.4,2.3,0.632,12.2
Paraguay,2001,Developing,71.2,17,4,6.66,233.8488603,,0,39.8,5,9,7.61,89,0.1,1417.26582,546624,2.5,2.4,0.624,11.8
Paraguay,2000,Developing,79,172,4,6.78,273.5758769,,0,39.1,5,86,8.1,86,0.1,1545.626423,5327,2.5,2.4,0.625,11.6
Peru,2015,Developing,75.5,123,8,,0,9,4,55.6,10,88,,9,0.1,63.343259,31376671,1.1,1.1,0.737,13.4
Peru,2014,Developing,75.3,125,8,0.01,973.728675,88,0,54.9,10,78,5.47,88,0.1,6491.5245,3973354,1.1,1.1,0.735,13.4
Peru,2013,Developing,75.3,125,8,5.38,946.6521165,88,0,54.2,11,71,5.23,88,0.1,6583.116248,3565716,1.1,1.1,0.731,13.4
Peru,2012,Developing,74.9,129,9,5.14,885.9858185,95,0,53.6,11,94,5.18,95,0.1,6387.785281,3158966,1.1,1.1,0.725,13.4
Peru,2011,Developing,74.5,133,9,4.83,759.5380695,91,0,52.9,12,91,4.93,91,0.2,5771.565878,29759989,1.1,1.1,0.721,13.4
Peru,2010,Developing,73.7,14,10,4.72,69.43934508,93,0,52.2,12,92,5.3,93,0.2,522.493191,29373646,1.1,1.1,0.708,13.3
Peru,2009,Developing,73.8,14,10,4.69,570.4532468,93,0,51.5,13,92,5.36,93,0.3,4166.93387,29157,1.2,1.2,0.706,13.3
Peru,2008,Developing,73.9,138,11,4.85,58.4989742,93,1,5.8,14,93,4.73,93,0.3,428.87811,2864198,1.2,1.2,0.7,13.2
Peru,2007,Developing,74,133,11,4.29,516.4037021,93,0,5.2,15,93,4.6,93,0.3,3611.2147,28292724,1.2,1.2,0.696,13.2
Peru,2006,Developing,74.2,134,12,4.22,448.7670462,94,0,49.5,15,94,4.47,94,0.4,3171.49856,27949944,1.2,1.2,0.693,13
Peru,2005,Developing,72.8,148,13,4.44,411.5645653,94,0,48.8,16,66,4.72,77,0.4,2754.7829,276141,1.3,1.3,0.692,13
Peru,2004,Developing,72.2,151,14,4.27,356.9393805,92,0,48.1,18,81,4.56,86,0.4,2448.143899,27273194,1.3,1.3,0.685,12.8
Peru,2003,Developing,72.1,152,15,4.5,34.70333523,65,0,47.4,19,95,4.6,94,0.4,218.25997,26937738,1.3,1.3,0.686,13.3
Peru,2002,Developing,72.6,144,16,4.03,40.53777863,,0,46.7,20,95,4.94,95,0.4,259.192958,2661467,1.4,1.4,0.686,13.9
Peru,2001,Developing,72.4,142,17,4.22,302.5359058,,0,46.1,22,9,4.98,9,0.5,1981.243653,26261363,1.4,1.4,0.677,13.4
Peru,2000,Developing,71.4,154,18,4.59,297.5112337,,1,45.4,24,93,4.83,98,0.5,1996.719689,25914879,1.4,1.4,0.674,13.5
Philippines,2015,Developing,68.5,211,52,,0,6,619,25.4,66,79,,6,0.1,2878.33837,11716359,1,9.7,0.679,11.7
Philippines,2014,Developing,68.4,214,54,4.52,31.27232188,67,58848,24.8,68,77,4.71,67,0.1,2842.938353,112249,1,9.7,0.676,11.7
Philippines,2013,Developing,68.1,219,55,4.61,24.58973399,89,2920,24.3,69,84,4.56,89,0.1,276.289146,9848132,1,9.7,0.671,11.7
Philippines,2012,Developing,68.1,217,56,5.02,212.7418488,88,1536,23.7,71,88,4.46,88,0.1,2581.818554,96866642,1,9.7,0.666,11.6
Philippines,2011,Developing,68,218,57,4.96,191.4949779,87,6538,23.1,72,87,4.29,87,0.1,2352.518156,9527794,1,9.7,0.669,11.5
Philippines,2010,Developing,67.9,218,58,4.85,198.2563794,77,6368,22.6,74,78,4.37,79,0.1,2129.499242,93726624,1,9.7,0.662,11.4
Philippines,2009,Developing,68,219,59,4.42,159.5348489,85,1469,22.1,76,86,4.41,87,0.1,1825.341521,9222879,1,9.7,0.661,11.7
Philippines,2008,Developing,67.5,217,60,4.21,155.4767618,88,341,21.6,78,91,4.5,91,0.1,1919.466195,9751864,1,9.7,0.655,11.5
Philippines,2007,Developing,67.5,216,62,4.19,137.327474,87,530,21.1,80,87,3.94,87,0.1,1672.685433,8929349,1,9.7,0.648,11.4
Philippines,2006,Developing,67.3,219,63,4.08,121.3625467,77,9,2.6,82,88,3.95,88,0.1,1391.772325,8789419,1,9.7,0.646,11.5
Philippines,2005,Developing,67,223,65,4.22,105.7306982,49,118,2.1,84,9,3.91,89,0.1,1194.697155,86274237,1,9.7,0.642,11.6
Philippines,2004,Developing,67.3,218,66,4.45,13.39905105,48,3025,19.6,86,85,3.23,88,0.1,179.3715,84678493,1,9.7,0.636,11.6
Philippines,2003,Developing,67.2,217,67,4.44,0.901149288,52,10511,19.2,87,85,3.25,84,0.1,11.553196,8331954,1,9.7,0.631,11.6
Philippines,2002,Developing,66.8,221,68,4.42,0.09987219,42,7003,18.7,89,77,2.79,79,0.1,1.68135,813526,1,9.7,0.625,11.4
Philippines,2001,Developing,66.8,221,68,4.54,69.0204245,45,7360,18.3,89,76,3,79,0.1,957.287441,79665315,1,9.7,0.622,11.4
Philippines,2000,Developing,66.8,219,69,4.73,11.69704463,7,7120,17.8,90,74,3.21,78,0.1,138.91977,77991569,1,9.6,0.618,11.4
Poland,2015,Developed,77.5,117,2,,0,96,0,61.7,2,92,,98,0.1,12565.9876,37986412,1.9,2,0.852,16.4
Poland,2014,Developed,77.3,12,2,10.71,243.808475,96,0,61.1,2,94,6.35,98,0.1,14341.675,3811735,1.9,2.1,0.85,16.4
Poland,2013,Developed,77.1,12,2,11.63,23.43533487,96,84,6.4,2,95,6.4,99,0.1,1378.54911,384196,2,2.1,0.838,15.4
Poland,2012,Developed,76.8,125,2,10.81,230.040097,97,71,59.7,2,95,6.62,99,0.1,13145.1484,3863164,2,2.1,0.834,15.3
Poland,2011,Developed,76.7,128,2,10.93,250.0773782,98,0,59.1,2,96,6.7,99,0.1,13893.18768,3863255,2,2.2,0.829,15.4
Poland,2010,Developed,76.3,13,2,10.59,220.4916851,98,13,58.4,2,96,6.88,99,0.1,12599.52486,3842794,2.1,2.2,0.822,15.1
Poland,2009,Developed,75.7,136,2,10.7,1299.159757,98,115,57.8,3,96,7.12,99,0.1,11527.59323,3815163,2.1,2.3,0.818,15.1
Poland,2008,Developed,75.5,14,2,11.4,15.71474837,98,0,57.2,3,96,6.88,99,0.1,141.44688,38125759,2.2,2.3,0.813,15
Poland,2007,Developed,75.3,144,2,10.9,14.3042452,98,40,56.6,3,99,6.28,99,0.1,1126.31852,381256,2.2,2.4,0.808,15
Poland,2006,Developed,75.2,144,2,10.4,9.1455559,98,120,56,3,99,6.17,99,0.1,94.7726,38141267,2.3,2.4,0.803,15
Poland,2005,Developed,75,144,2,9.5,79.41502672,98,13,55.5,3,99,6.2,99,0.1,821.251569,38165445,2.3,2.5,0.797,14.8
Poland,2004,Developed,74.9,143,2,9.19,648.0743453,98,11,55,3,99,6.19,99,0.1,6681.178818,38182222,2.4,2.5,0.8,15.5
Poland,2003,Developed,74.7,142,3,9.06,542.0235,97,48,54.5,3,98,6.22,99,0.1,5693.52416,382457,2.4,2.6,0.796,15.3
Poland,2002,Developed,74.5,145,3,8.02,516.0554391,98,34,54,3,98,6.32,99,0.1,5196.932921,3823364,2.5,2.6,0.79,15
Poland,2001,Developed,74.2,149,3,7.74,466.7383106,95,133,53.6,3,98,5.86,98,0.1,4981.198619,3824876,2.5,2.7,0.784,14.7
Poland,2000,Developed,73.7,153,3,8.4,412.4323974,99,77,53.1,4,98,5.5,98,0.1,4492.72764,38258629,2.5,2.8,0.777,14.6
Portugal,2015,Developed,81.1,76,0,,0,98,8,61.6,0,98,,98,0.1,1922.681,135876,0.7,0.5,0.841,16.6
Portugal,2014,Developed,89,78,0,9.88,271.2545531,98,0,6.9,0,98,9.5,98,0.1,2277.53613,14162,0.7,0.5,0.837,16.8
Portugal,2013,Developed,86,79,0,10,2698.01817,98,1,6.2,0,98,9.55,98,0.1,21618.73534,1457295,0.7,0.5,0.827,16.3
Portugal,2012,Developed,83,81,0,11.96,331.457035,98,23,59.5,0,98,9.74,98,0.1,2577.4264,1514844,0.7,0.5,0.824,16.3
Portugal,2011,Developed,82,85,0,11.92,3108.288623,97,2,58.8,0,97,1.7,97,0.1,23196.18375,155756,0.7,0.5,0.818,16.2
Portugal,2010,Developed,79.6,88,0,12.25,3119.349824,97,5,58.1,0,97,1.44,98,0.1,22538.6548,15731,0.7,0.5,0.812,16
Portugal,2009,Developed,79.3,9,0,12.03,337.1023516,96,3,57.3,0,96,1.42,96,0.1,2363.97161,1568247,0.7,0.5,0.809,16
Portugal,2008,Developed,79,92,0,12.35,3652.869332,97,1,56.5,0,97,9.9,97,0.1,24815.6884,1558177,0.7,0.5,0.804,15.8
Portugal,2007,Developed,78.7,94,0,12.57,333.3569124,97,0,55.7,0,96,9.62,97,0.1,2278.5845,1542964,0.7,0.5,0.797,15.4
Portugal,2006,Developed,78.5,96,0,13.11,2884.020194,97,0,54.9,0,97,9.67,97,0.1,19821.44463,1522288,0.7,0.5,0.793,15.4
Portugal,2005,Developed,77.7,11,0,13.33,2813.985285,94,7,54.1,1,93,9.98,93,0.1,18784.9485,15333,0.7,0.6,0.79,15.4
Portugal,2004,Developed,78,99,0,13.45,276.0999798,94,5,53.3,1,95,9.84,95,0.1,1845.5881,1483861,0.7,0.6,0.792,15.9
Portugal,2003,Developed,77.3,15,0,14.21,2283.891796,94,8,52.5,1,96,9.54,99,0.1,15772.7334,1458821,0.7,0.6,0.789,15.8
Portugal,2002,Developed,77.2,17,1,12,1904.00231,82,8,51.7,1,96,9.15,98,0.1,12882.28897,1419631,0.8,0.6,0.788,15.9
Portugal,2001,Developed,76.9,11,1,12.22,1657.328352,7,0,5.9,1,96,9.1,97,0.1,11729.14616,1362722,0.8,0.6,0.782,15.7
Portugal,2000,Developed,76.6,11,1,11.89,167.3280168,58,45,5.1,1,96,9.14,96,0.1,1152.39681,1289898,0.8,0.6,0.777,15.5
Qatar,2015,Developing,78.2,68,0,,0,99,18,69.3,0,99,,99,0.1,66346.52267,,5.2,4.9,0.855,13.4
Qatar,2014,Developing,78.1,69,0,1.15,5063.513104,89,46,68.4,0,99,2.19,89,0.1,86852.7119,,5.2,4.8,0.854,13.4
Qatar,2013,Developing,77.9,7,0,1.2,515.0734795,97,73,67.7,0,99,2.15,97,0.1,8834.87958,,5.1,4.7,0.843,13.4
Qatar,2012,Developing,77.8,72,0,1.13,5163.32918,93,160,67,0,93,2.16,92,0.1,88564.82298,,5.1,4.7,0.837,13.4
Qatar,2011,Developing,77.5,74,0,1.16,4409.17067,93,101,66.5,0,92,1.93,93,0.1,85948.746,,5.1,4.6,0.827,12.4
Qatar,2010,Developing,77.3,76,0,1.16,37.76848819,97,295,66,0,98,2.9,97,0.1,736.22784,,5,4.6,0.825,12
Qatar,2009,Developing,77,79,0,1.11,3688.694288,99,112,65.6,0,98,2.63,99,0.1,61478.23813,,5,4.6,0.828,11.8
Qatar,2008,Developing,76.8,82,0,1.37,5484.143308,97,0,65.2,0,98,1.87,97,0.1,82967.37228,,5,4.5,0.825,11.7
Qatar,2007,Developing,76.7,83,0,1.24,44.18506273,94,361,65.1,0,97,2.31,94,0.1,675.61258,,4.9,4.5,0.83,12.6
Qatar,2006,Developing,76.6,83,0,1.28,448.5952989,96,144,65,0,95,2.58,96,0.1,6256.55926,,4.9,4.5,0.835,13.7
Qatar,2005,Developing,76.6,84,0,1.18,4582.476081,97,74,65.1,0,98,3.1,97,0.1,51488.49529,,4.8,4.5,0.83,13.7
Qatar,2004,Developing,76.6,84,0,1.11,4064.743869,97,29,65,0,95,3.61,96,0.1,41818.35256,,4.8,4.5,0.826,13.5
Qatar,2003,Developing,76.5,85,0,1,4049.972347,93,24,64.7,0,93,4.14,92,0.1,34176.98183,,4.8,4.5,0.815,12.8
Qatar,2002,Developing,76.4,85,0,0.87,188.6782945,98,34,64.1,0,96,2.71,96,0.1,2999.65492,,4.8,4.5,0.807,12.2
Qatar,2001,Developing,76.3,87,0,0.76,170.0494537,93,23,63.3,0,93,2.56,93,0.1,2843.63635,,4.8,4.5,0.809,12.6
Qatar,2000,Developing,76.2,88,0,0.5,1559.287158,89,46,62.4,0,91,2.18,8,0.1,29986.2915,,4.8,4.5,0.808,13
Republic of Korea,2015,Developing,82.3,64,1,,0,98,7,31.7,2,98,,98,0.1,,,1.5,1,,
Republic of Korea,2014,Developing,82,66,1,0.01,0,99,442,31.2,2,99,7.37,99,0.1,,,1.5,1,,
Republic of Korea,2013,Developing,81.7,68,1,9.33,0,99,107,3.8,2,99,7.2,99,0.1,,,1.5,1,,
Republic of Korea,2012,Developing,81.2,69,1,9.56,0,99,2,3.4,2,99,7.1,99,0.1,,,1.5,1,,
Republic of Korea,2011,Developing,81.1,72,2,9.34,0,99,42,3,2,98,6.83,99,0.1,,,1.5,1,,
Republic of Korea,2010,Developing,87,74,2,9.23,0,94,114,29.5,2,95,6.79,94,0.1,,,1.5,1,,
Republic of Korea,2009,Developing,86,75,2,8.97,0,94,17,29.1,2,95,6.66,94,0.1,,,1.5,1,,
Republic of Korea,2008,Developing,83,75,2,9.31,0,94,2,28.6,2,92,6.16,94,0.1,,,1.5,1,,
Republic of Korea,2007,Developing,79.8,77,2,9.05,0,91,194,28.2,2,91,5.99,91,0.1,,,1.5,1,,
Republic of Korea,2006,Developing,79.4,79,2,8.83,0,99,28,27.7,2,98,5.76,98,0.1,,,1.5,1,,
Republic of Korea,2005,Developing,78.7,84,2,9.03,0,99,7,27.2,3,96,5.33,96,0.1,,,1.6,1,,
Republic of Korea,2004,Developing,78.2,89,3,9.18,0,92,11,26.7,3,9,4.96,88,0.1,,,1.6,1,,
Republic of Korea,2003,Developing,77.6,95,3,9.66,0,91,33,26.2,3,94,4.93,97,0.1,,,1.6,1,,
Republic of Korea,2002,Developing,77.1,99,3,9.55,0,92,62,25.7,4,99,4.61,97,0.1,,,1.6,1.1,,
Republic of Korea,2001,Developing,76.7,17,3,11.45,0,89,23060,25.2,4,99,4.76,97,0.1,,,1.6,1.1,,
Republic of Korea,2000,Developing,76,116,4,10.33,0,93,32647,24.7,4,99,4.23,97,0.1,,,1.6,1.1,,
Republic of Moldova,2015,Developing,72.1,157,1,,0,88,0,53.4,1,88,,87,0.1,,,2.7,2.8,,
Republic of Moldova,2014,Developing,71.8,162,1,9.99,0,92,2,52.7,1,92,1.32,9,0.1,,,2.7,2.8,,
Republic of Moldova,2013,Developing,71.7,163,1,10.49,0,91,27,52.1,1,92,1.5,9,0.1,,,2.7,2.9,,
Republic of Moldova,2012,Developing,79,175,1,10.68,0,94,11,51.5,1,92,11.87,92,0.1,,,2.7,2.9,,
Republic of Moldova,2011,Developing,77,177,1,9.45,0,96,0,5.9,1,96,1.61,93,0.1,,,2.8,3,,
Republic of Moldova,2010,Developing,68.8,219,1,8.25,0,98,0,5.4,1,97,12.8,9,0.1,,,2.8,3,,
Republic of Moldova,2009,Developing,69,218,1,8.45,0,89,0,49.9,1,87,12.49,85,0.1,,,2.9,3.1,,
Republic of Moldova,2008,Developing,68.9,228,1,9.07,0,97,0,49.5,1,96,11.41,9,0.1,,,2.9,3.1,,
Republic of Moldova,2007,Developing,68.3,237,1,9.66,0,95,10,49.1,1,93,1.88,92,0.1,,,3,3.2,,
Republic of Moldova,2006,Developing,68,242,1,8.36,0,98,34,48.7,1,98,1.63,97,0.1,,,3.1,3.3,,
Republic of Moldova,2005,Developing,67.3,248,1,10.78,0,99,6,48.3,1,99,9.15,98,0.1,,,3.1,3.3,,
Republic of Moldova,2004,Developing,68,225,1,12.27,0,99,4,47.9,1,98,8.49,98,0.1,,,3.2,3.4,,
Republic of Moldova,2003,Developing,67.6,226,1,8.15,0,99,87,47.6,1,98,8.24,98,0.1,,,3.3,3.5,,
Republic of Moldova,2002,Developing,67.5,225,1,6.71,0,99,4929,47.2,1,98,8.31,97,0.1,,,3.4,3.6,,
Republic of Moldova,2001,Developing,67.6,228,1,10.98,0,94,457,46.8,1,98,7,97,0.1,,,3.5,3.6,,
Republic of Moldova,2000,Developing,67.1,235,1,9.89,0,92,687,46.5,2,97,6.65,95,0.1,,,3.6,3.7,,
Romania,2015,Developed,75,133,2,,0,9,4,6.7,2,89,,89,0.1,8958.788593,19815481,2.5,2.7,0.798,14.7
Romania,2014,Developed,74.8,135,2,0.01,1.576409172,94,59,59.9,2,94,5.57,94,0.1,12.27733,1998979,2.6,2.8,0.797,14.7
Romania,2013,Developed,74.6,138,2,9.59,1230.748231,96,1159,59.2,2,88,5.6,92,0.1,9585.266593,19983693,2.7,2.9,0.794,14.7
Romania,2012,Developed,74.4,138,2,9.58,1078.358105,96,7450,58.4,2,92,5.48,91,0.1,8558.39766,25835,2.8,3,0.797,15.3
Romania,2011,Developed,74.3,139,2,9.1,10.32588862,96,4189,57.7,2,89,5.53,89,0.1,92.277825,2147528,2.9,3.1,0.798,15.7
Romania,2010,Developed,73.4,153,2,9,983.2518091,98,193,56.9,2,94,5.83,94,0.1,8297.483621,2246871,3,3.2,0.797,15.8
Romania,2009,Developed,73.1,158,2,10.4,14.96373588,95,8,56.3,3,95,5.56,95,0.1,822.18329,2367487,3,3.3,0.795,15.4
Romania,2008,Developed,73.1,159,2,11.9,128.0805702,97,12,55.6,3,95,5.33,96,0.1,1136.47356,2537875,3.1,3.5,0.78,14.7
Romania,2007,Developed,72.9,154,3,10.6,919.1673438,99,353,55,3,96,5.21,96,0.1,8214.185378,2882982,3.2,3.6,0.766,14.1
Romania,2006,Developed,72.5,157,3,8.51,665.6427546,99,3196,54.4,4,97,5.6,97,0.1,5828.745662,2119376,3.2,3.7,0.755,13.7
Romania,2005,Developed,71.9,162,3,7.68,615.4030781,98,5043,53.9,4,97,5.47,97,0.1,4676.315183,21319685,3.3,3.8,0.745,13.4
Romania,2004,Developed,71.7,165,4,9.82,431.3250367,99,117,53.4,4,97,5.43,97,0.1,3552.92452,21451748,3.4,3.9,0.733,12.9
Romania,2003,Developed,71.1,174,4,8.78,375.1740323,98,9,52.9,4,97,5.3,97,0.1,2774.95586,21574326,3.5,4,0.722,12.5
Romania,2002,Developed,77,178,4,9.62,37.82275031,99,14,52.4,5,98,4.57,98,0.1,2124.873613,2173496,3.7,4.1,0.714,12
Romania,2001,Developed,78,179,4,9.78,180.1095132,98,10,51.9,5,99,4.36,99,0.1,1839.72945,2213197,3.8,4.2,0.708,11.7
Romania,2000,Developed,77,175,4,10.16,152.6368899,98,35,51.4,5,99,4.33,99,0.1,1668.162731,22442971,4,4.3,0.703,11.5
Russian Federation,2015,Developing,75,222,13,,0,97,843,6.5,15,97,,97,0.1,9329.298351,1449687,2.3,2.3,0.805,15
Russian Federation,2014,Developing,73,225,13,10.12,1340.553699,97,4711,59.9,15,97,7.7,97,0.1,14125.961,143819666,2.3,2.3,0.803,14.9
Russian Federation,2013,Developing,70,229,14,10.58,1529.497771,97,2339,59.3,16,98,7.9,97,0.2,15543.67653,14356911,2.3,2.3,0.799,14.6
Russian Federation,2012,Developing,69.6,237,14,10.99,178.8225911,97,2123,58.7,16,98,6.88,97,0.3,15154.45687,14321676,2.3,2.4,0.792,14.3
Russian Federation,2011,Developing,69.4,242,14,11.04,184.764931,97,629,58.1,17,97,6.61,97,0.3,14212.687,14296868,2.3,2.4,0.785,14
Russian Federation,2010,Developing,68.4,256,15,11.05,162.8088054,97,129,57.5,17,98,6.83,97,0.2,1674.98771,142849449,2.3,2.5,0.773,13.7
Russian Federation,2009,Developing,68.2,261,15,11.21,137.0063357,98,101,57,18,98,7.44,98,0.3,8562.89598,142785342,2.3,2.5,0.776,14
Russian Federation,2008,Developing,67.5,278,16,12.04,161.7301654,98,27,56.6,18,98,6.22,98,0.3,11635.2637,14274235,2.3,2.5,0.769,13.9
Russian Federation,2007,Developing,67.3,282,16,12.19,11.02617159,98,173,56.1,19,98,5.38,98,0.3,911.25385,1428588,2.4,2.6,0.761,13.8
Russian Federation,2006,Developing,66.4,3,17,11.79,12.25184084,98,1147,55.7,20,98,5.3,98,0.3,692.194398,14349528,2.4,2.7,0.754,13.8
Russian Federation,2005,Developing,65,327,18,11.57,625.5081805,97,454,55.3,20,98,5.21,98,0.3,5323.473877,143518523,2.4,2.7,0.748,13.7
Russian Federation,2004,Developing,64.9,321,19,11.5,46.51559476,96,2444,55,21,98,5.19,97,0.3,412.372294,1446754,2.5,2.8,0.741,13.6
Russian Federation,2003,Developing,64.6,322,20,11.32,333.2148711,94,3291,54.7,22,97,5.61,96,0.4,2975.132778,144648257,2.6,2.8,0.733,13.2
Russian Federation,2002,Developing,64.8,313,20,10.87,266.5416917,81,580,54.5,24,97,5.99,97,0.3,2375.5944,1453646,2.7,2.9,0.727,12.8
Russian Federation,2001,Developing,65.1,38,21,10.47,2.642527148,43,2072,54.2,25,97,5.67,96,0.3,21.362386,14597683,2.8,3,0.72,12.5
Russian Federation,2000,Developing,65,37,22,10.18,224.4600248,,4800,54,26,97,5.42,96,0.2,1771.58662,146596557,2.9,3,0.709,12.1
Rwanda,2015,Developing,66.1,227,11,,0,98,1,21.4,15,99,,98,0.4,71.348397,11629553,5.7,5.7,0.493,10.8
Rwanda,2014,Developing,65.7,23,12,0.01,7.549797238,98,10,2.8,16,98,7.53,98,0.4,76.5699517,11345357,5.8,5.8,0.488,10.8
Rwanda,2013,Developing,65.2,233,12,0.01,11.71090655,98,17,2.1,17,98,7.69,98,0.5,688.8768557,1165151,5.9,5.9,0.485,10.8
Rwanda,2012,Developing,64.6,239,13,0.01,9.774676411,98,75,19.5,18,98,7.68,98,0.7,678.796973,1788853,6.1,6.1,0.475,10.5
Rwanda,2011,Developing,63.8,247,14,8.34,9.074569426,97,31,18.9,20,93,7.71,97,1.3,617.317648,151671,6.3,6.2,0.464,10.2
Rwanda,2010,Developing,62.8,26,16,7.92,63.78723633,97,121,18.3,23,93,7.91,97,2.3,563.491487,1246842,6.5,6.3,0.454,10
Rwanda,2009,Developing,61,288,17,7.11,9.165614959,97,5,17.7,25,93,7.2,97,2.8,539.1538211,9977446,6.6,6.4,0.447,10.2
Rwanda,2008,Developing,68,282,18,6.39,0.661540371,97,6,17.1,28,97,7.66,97,3.7,5.6687264,978169,6.7,6.6,0.438,10.4
Rwanda,2007,Developing,59.6,295,20,6.78,7.409771603,97,26,16.5,30,98,8.49,97,5,44.853339,944742,6.8,6.7,0.424,10.1
Rwanda,2006,Developing,57.6,328,22,6.88,78.47020226,99,494,15.9,34,99,1.2,99,6.2,342.3656294,92658,6.8,6.8,0.404,9.3
Rwanda,2005,Developing,55.3,37,24,7.01,39.44666715,95,129,15.4,38,95,6.83,95,7.1,287.931877,8991735,6.8,7,0.388,8.8
Rwanda,2004,Developing,53.4,397,26,6.75,31.93566186,89,386,14.9,42,89,6.24,89,7.7,236.9114381,8818438,6.9,7.1,0.371,8.2
Rwanda,2003,Developing,52,48,29,6.66,33.30286123,96,1064,14.5,46,96,6.34,96,8.1,212.6619491,868346,7,7.3,0.359,7.6
Rwanda,2002,Developing,57,415,31,7.82,1.9659778,88,2738,14.1,50,85,4.18,88,8,196.59778,853625,7.2,7.4,0.343,7.2
Rwanda,2001,Developing,48.6,438,33,5.72,0.388253772,,896,13.7,54,76,4.38,77,8.1,21.569654,832946,7.4,7.5,0.332,7.1
Rwanda,2000,Developing,48.3,426,34,7.13,18.41791804,,2095,13.2,57,9,4.22,9,8.5,216.172747,82573,7.6,7.7,0.318,6.6
Saint Kitts and Nevis,2013,Developing,,,0,8.54,0,97,0,5.2,0,96,6.14,96,0.1,,,3.7,3.6,0.749,13.4
Saint Lucia,2015,Developing,75.2,138,0,,0,99,0,47.5,0,99,,99,0.1,,,4.3,4.3,0.735,13.1
Saint Lucia,2014,Developing,75,139,0,9.97,0,99,0,46.7,0,99,6.72,99,0.1,,,4.3,4.3,0.723,13.1
Saint Lucia,2013,Developing,74.8,141,0,9.73,0,99,0,45.9,0,99,7.85,99,0.1,,,4.3,4.3,0.734,13.1
Saint Lucia,2012,Developing,74.7,142,0,9.99,0,98,0,45.2,0,98,8.35,98,0.1,,,4.3,4.3,0.735,13
Saint Lucia,2011,Developing,74.6,143,0,10.43,0,99,0,44.5,0,99,7.58,99,0.1,,,4.3,4.3,0.733,12.9
Saint Lucia,2010,Developing,74.2,147,0,10.87,0,97,0,43.8,0,97,8.1,97,0.1,,,4.3,4.3,0.724,12.8
Saint Lucia,2009,Developing,74.3,147,0,11.09,0,95,0,43,0,95,8.12,95,0.1,,,4.3,4.4,0.717,12.7
Saint Lucia,2008,Developing,74.1,149,0,12.09,0,96,0,42.2,0,96,7.43,96,0.1,,,4.3,4.4,0.71,12.6
Saint Lucia,2007,Developing,73.9,151,0,12.68,0,99,0,41.3,0,99,6.81,99,0.1,,,4.3,4.4,0.707,12.8
Saint Lucia,2006,Developing,73.5,155,0,13.45,0,85,0,4.4,0,85,6.37,85,0.1,,,4.3,4.4,0.694,12.4
Saint Lucia,2005,Developing,73.1,16,0,12.32,0,95,0,39.6,0,95,6.25,95,0.2,,,4.4,4.4,0.689,12.2
Saint Lucia,2004,Developing,72.6,166,0,11.93,0,91,0,39,0,91,6.2,91,0.2,,,4.4,4.4,0.686,12.3
Saint Lucia,2003,Developing,72.2,171,0,12.55,0,84,0,38.4,0,91,6.1,9,0.2,,,4.4,4.4,0.684,12.4
Saint Lucia,2002,Developing,72,174,0,11.85,0,14,0,37.9,0,9,6.33,74,0.1,,,4.4,4.5,0.681,12.5
Saint Lucia,2001,Developing,71.8,178,0,12.03,0,,0,37.3,0,99,6.1,99,0.3,,,4.5,4.5,0.684,12.6
Saint Lucia,2000,Developing,71.6,183,0,11.69,0,,0,36.8,0,7,5.53,7,0.4,,,4.5,4.5,0,12.8
Saint Vincent and the Grenadines,2015,Developing,73.2,156,0,,0,98,0,54.1,0,97,,98,0.1,,,3.5,3.4,0.72,13.3
Saint Vincent and the Grenadines,2014,Developing,73.1,157,0,7.01,0,98,0,53.1,0,97,8.63,98,0.1,,,3.5,3.4,0.72,13.3
Saint Vincent and the Grenadines,2013,Developing,72.7,161,0,7.07,0,97,0,52.2,0,97,5.21,97,0.1,,,3.5,3.4,0.717,13.3
Saint Vincent and the Grenadines,2012,Developing,72.8,159,0,6.93,0,96,0,51.2,0,96,8.48,96,0.1,,,3.5,3.5,0.713,13.3
Saint Vincent and the Grenadines,2011,Developing,72.7,16,0,7.02,0,96,0,5.3,0,96,4.99,96,0.1,,,3.5,3.5,0.712,13.3
Saint Vincent and the Grenadines,2010,Developing,72.5,162,0,7,0,99,0,49.3,0,99,4.71,99,0.1,,,3.5,3.5,0.711,13.3
Saint Vincent and the Grenadines,2009,Developing,72.3,165,0,6.85,0,99,0,48.4,0,99,5.13,99,0.2,,,3.6,3.5,0.709,13.3
Saint Vincent and the Grenadines,2008,Developing,72.1,167,0,6.92,0,99,0,47.5,0,99,4.7,99,0.3,,,3.6,3.6,0.704,13.3
Saint Vincent and the Grenadines,2007,Developing,71.9,17,0,5.89,0,99,0,46.6,0,99,3.92,99,0.3,,,3.6,3.6,0.702,13.3
Saint Vincent and the Grenadines,2006,Developing,71.7,173,0,5.93,0,99,0,45.7,0,99,3.88,99,0.3,,,3.7,3.6,0.695,13.3
Saint Vincent and the Grenadines,2005,Developing,71.4,177,0,6.04,0,99,0,44.7,0,93,3.66,99,0.2,,,3.7,3.7,0.692,13.3
Saint Vincent and the Grenadines,2004,Developing,71.2,181,0,5.42,0,99,0,43.8,0,99,3.72,99,0.4,,,3.8,3.7,0.689,13.2
Saint Vincent and the Grenadines,2003,Developing,71,184,0,5.1,0,31,0,42.9,0,99,3.91,99,0.4,,,3.8,3.8,0.682,13
Saint Vincent and the Grenadines,2002,Developing,79,186,0,4.94,0,,0,42,0,99,3.93,99,0.4,,,3.9,3.8,0.677,12.9
Saint Vincent and the Grenadines,2001,Developing,79,186,0,4.73,0,,0,41,0,99,3.64,99,0.7,,,3.9,3.9,0.673,12.8
Saint Vincent and the Grenadines,2000,Developing,79,186,0,4.8,0,,0,4.1,0,99,3.73,98,0.7,,,4,3.9,0,12.7
Samoa,2015,Developing,74,125,0,,0,59,0,74.7,0,61,,66,0.1,4149.363444,193759,0.2,0.1,0.702,12.9
Samoa,2014,Developing,73.8,128,0,0.01,660.2777923,56,0,74.3,0,58,7.22,63,0.1,4178.973369,19229,0.2,0.1,0.701,12.9
Samoa,2013,Developing,73.6,131,0,0.01,698.3522786,6,0,73.8,0,62,6.91,67,0.1,4219.65123,19757,0.2,0.1,0.7,12.9
Samoa,2012,Developing,73.2,136,0,0.01,492.0552263,64,1,73.4,0,62,5.2,64,0.1,4234.554443,189194,0.2,0.1,0.698,12.9
Samoa,2011,Developing,73,139,0,2.15,558.7206486,58,0,72.9,0,6,5.8,65,0.1,3942.9827,187665,0.2,0.1,0.693,12.9
Samoa,2010,Developing,72.6,144,0,3.01,434.7940679,57,8,72.5,0,57,5.7,62,0.1,3453.487434,18625,0.2,0.2,0.69,12.9
Samoa,2009,Developing,76,172,0,2.88,42.12368374,44,0,72,0,45,5.4,49,0.1,335.112838,184826,0.2,0.2,0.691,12.9
Samoa,2008,Developing,72.5,146,0,3.97,47.35260547,12,0,71.4,0,54,4.52,26,0.1,359.82223,183526,0.2,0.2,0.688,12.9
Samoa,2007,Developing,72.2,149,0,3.85,47.73638191,46,0,7.9,0,49,5.25,53,0.1,322.543121,182286,0.2,0.2,0.682,12.9
Samoa,2006,Developing,72,153,0,3.52,40.22855669,35,0,7.3,0,37,4.68,39,0.1,287.963899,18194,0.2,0.2,0.677,12.7
Samoa,2005,Developing,71.6,16,0,3.63,287.4671305,41,0,69.7,0,55,4.47,49,0.1,2571.262348,179929,0.2,0.2,0.671,12.6
Samoa,2004,Developing,71.4,162,0,3.62,310.6117683,54,0,68.9,0,26,4.45,55,0.1,2351.33814,178781,0.2,0.2,0.665,12.4
Samoa,2003,Developing,79,169,0,4.17,24.99717134,83,0,68.2,0,82,4.71,83,0.1,197.29417,177662,0.2,0.2,0.659,12.3
Samoa,2002,Developing,76,174,0,3.3,208.1688437,86,0,67.4,0,85,5.1,86,0.1,1631.41727,176582,0.2,0.2,0.653,12.1
Samoa,2001,Developing,75,175,0,3.43,199.4118322,89,0,66.5,0,83,5.16,85,0.1,1555.47451,175566,0.2,0.2,0.645,12
Samoa,2000,Developing,72,18,0,3,21.2543002,89,0,65.6,0,94,5.31,95,0.1,154.68923,17461,0.2,0.2,0.64,12.1
San Marino,2013,Developing,,,0,0.01,0,69,0,,0,69,6.5,69,0.1,,,,,,15.1
Sao Tome and Principe,2015,Developing,67.5,19,0,,0,96,0,3.9,0,96,,96,0.2,1624.63963,195553,5.5,5.3,0.565,11.2
Sao Tome and Principe,2014,Developing,67.3,191,0,0.01,225.7307751,95,0,3.1,0,95,8.35,95,0.2,1821.878734,191266,5.6,5.4,0.562,11.1
Sao Tome and Principe,2013,Developing,67.1,192,0,0.01,200.6600988,97,0,29.3,0,97,9.76,97,0.2,1619.532678,18745,5.7,5.5,0.559,11
Sao Tome and Principe,2012,Developing,66.9,194,0,0.01,8.198047581,96,0,28.5,0,96,8.6,96,0.5,138.949959,182889,5.9,5.7,0.553,10.8
Sao Tome and Principe,2011,Developing,66.6,198,0,5.69,7.495401346,96,0,27.7,0,96,5.44,96,0.5,134.326189,1788,6,5.9,0.546,10.6
Sao Tome and Principe,2010,Developing,66.2,24,0,5.58,63.04032682,98,0,26.9,0,98,5.24,98,0.5,1129.754961,174776,6.1,6,0.542,10.6
Sao Tome and Principe,2009,Developing,65.8,21,0,4.13,11.13608747,98,0,26.2,0,99,6.65,98,0.9,199.57146,17813,6.3,6.2,0.533,10.1
Sao Tome and Principe,2008,Developing,65.4,215,0,4.36,62.8565863,99,0,25.4,0,99,5.66,99,0.9,1126.46212,166913,6.5,6.4,0.531,10.4
Sao Tome and Principe,2007,Developing,65.1,217,0,4.14,49.93698173,87,0,24.7,0,98,7.44,97,1.2,894.927988,16311,6.7,6.6,0.527,10.3
Sao Tome and Principe,2006,Developing,64.7,22,0,5.46,47.08931143,75,0,24,0,97,7.84,97,1.2,843.89447,159328,6.9,6.8,0.521,10.2
Sao Tome and Principe,2005,Developing,64.3,222,0,5.27,10.8139134,96,0,23.4,0,97,1.4,97,1.6,81.86157,15563,7,7,0.514,10
Sao Tome and Principe,2004,Developing,63.8,224,0,5.78,9.013493879,7,0,22.8,0,99,9.94,96,1.6,693.345683,151969,7.2,7.2,0.509,9.8
Sao Tome and Principe,2003,Developing,63.4,225,0,6.54,86.42744056,43,0,22.2,0,94,11.12,94,1.6,649.342153,148372,7.4,7.4,0.504,9.7
Sao Tome and Principe,2002,Developing,63.1,226,0,5.8,50.80181435,,0,21.7,0,92,1.21,92,1.4,555.8185378,144889,7.6,7.6,0.501,9.6
Sao Tome and Principe,2001,Developing,62.8,225,0,5.02,3.841228575,,0,21.1,0,9,1.28,92,1.5,51.216381,141622,7.8,7.8,0.497,9.4
Sao Tome and Principe,2000,Developing,62.6,224,0,5.07,0,,0,2.7,0,87,8.86,82,1.5,,13866,8,8.1,0.488,9.3
Saudi Arabia,2015,Developing,74.5,88,7,,0,98,219,68.2,8,97,,98,0.1,2732.86172,,7.8,7.6,0.845,16.1
Saudi Arabia,2014,Developing,74.4,88,7,0.09,2017.643131,98,154,67.3,9,98,4.68,98,0.1,24575.434,,7.7,7.5,0.841,15.8
Saudi Arabia,2013,Developing,74.3,89,8,0.09,2047.113102,98,1164,66.4,9,98,4.25,98,0.1,24934.38614,,7.6,7.5,0.83,15.2
Saudi Arabia,2012,Developing,74.1,9,8,0.09,196.3808305,98,294,65.6,9,98,3.86,98,0.1,2533.9462,,7.5,7.4,0.818,14.5
Saudi Arabia,2011,Developing,73.9,92,8,0.09,173.5755595,98,362,64.7,9,98,3.57,98,0.1,2377.74739,,7.4,7.4,0.804,13.9
Saudi Arabia,2010,Developing,73.7,94,8,0.09,1197.946328,98,334,63.9,9,98,3.49,98,0.1,19259.58726,,7.3,7.4,0.792,13.3
Saudi Arabia,2009,Developing,73.4,97,8,0.09,117.9227998,98,82,63.1,10,98,4.9,98,0.1,1694.2931,,7.3,7.3,0.787,13
Saudi Arabia,2008,Developing,73.3,98,9,0.09,15.50666857,98,158,62.4,10,98,2.87,98,0.1,237.83234,,7.2,7.3,0.779,12.8
Saudi Arabia,2007,Developing,73.2,99,9,0.1,1307.89002,96,4648,61.6,10,96,3.49,96,0.1,16472.1665,,7.2,7.3,0.773,12.7
Saudi Arabia,2006,Developing,73.2,1,9,0.08,1395.454965,96,807,6.9,10,96,3.55,96,0.1,15334.66994,,7.2,7.3,0.767,12.5
Saudi Arabia,2005,Developing,73.1,11,9,0.05,1117.048134,97,373,6.2,10,96,3.42,96,0.1,13739.82945,,7.2,7.3,0.761,12.4
Saudi Arabia,2004,Developing,73.1,12,9,0.06,816.4795082,96,1880,59.4,11,96,3.58,96,0.1,11138.8746,,7.2,7.3,0.754,12.3
Saudi Arabia,2003,Developing,73,13,9,0.05,832.3688708,95,1208,58.5,11,95,4.2,95,0.1,9567.458285,,7.2,7.3,0.747,12.2
Saudi Arabia,2002,Developing,72.9,15,10,0.05,688.0972667,97,311,57.7,11,95,4.28,95,0.1,8655.311531,,7.3,7.3,0.745,12.1
Saudi Arabia,2001,Developing,72.8,17,10,0.05,710.4952397,95,155,56.9,12,97,4.49,97,0.1,8643.4944,,7.3,7.3,0.742,12
Saudi Arabia,2000,Developing,72.6,11,10,0.05,782.1799815,93,0,56.2,12,95,4.24,95,0.1,9126.954277,,7.3,7.4,0.737,11.8
Senegal,2015,Developing,66.7,188,19,,0,89,58,24.3,26,85,,89,0.3,98.7256145,14976994,9.5,9.3,0.491,9.5
Senegal,2014,Developing,66.4,192,19,0.26,12.80528533,89,32,23.8,27,85,4.66,89,0.3,152.443873,14546111,9.7,9.5,0.483,9.1
Senegal,2013,Developing,66,196,20,0.26,11.8385319,92,17,23.2,28,89,4.51,92,0.3,148.912351,141232,9.9,9.7,0.474,8.7
Senegal,2012,Developing,65.6,2,20,0.28,10.20659464,91,46,22.7,29,83,4.31,91,0.4,136.4518,1373513,1,9.9,0.463,8.3
Senegal,2011,Developing,64.9,26,20,0.32,1.431051664,92,18,22.2,31,89,4.42,92,0.4,18.25321,13391,1.2,1.1,0.455,7.9
Senegal,2010,Developing,64.3,212,21,0.28,1.020071763,89,428,21.7,32,76,4.62,89,0.4,11.631377,12916229,1.4,1.3,0.449,7.7
Senegal,2009,Developing,63.5,219,21,0.3,1.177477677,86,999,21.2,33,83,4.81,86,0.5,12.566464,1255917,1.6,1.5,0.444,7.5
Senegal,2008,Developing,62.8,225,22,0.28,1.08833088,88,6,2.8,34,87,4.94,88,0.6,11.33678,1223957,1.8,1.7,0.435,7.1
Senegal,2007,Developing,62.1,23,22,0.32,8.309152927,94,11,2.3,36,93,4.72,94,0.7,95.3978522,11873557,11,1.9,0.425,6.8
Senegal,2006,Developing,61.3,236,23,0.34,10.43022617,89,3,19.9,38,89,5.44,89,0.7,89.838296,11556763,11.2,11.1,0.422,6.6
Senegal,2005,Developing,65,242,23,0.33,96.03725103,84,0,19.5,40,84,5.35,84,0.7,773.8698713,11251266,11.4,11.3,0.415,6.4
Senegal,2004,Developing,59.7,247,24,0.35,66.02236299,54,31,19.1,42,87,5.68,87,0.7,733.581811,1955944,11.6,11.5,0.408,6.2
Senegal,2003,Developing,59,251,25,0.33,62.21977893,,1519,18.7,44,73,5.4,73,0.7,642.7663113,16799,11.8,11.7,0.401,5.9
Senegal,2002,Developing,58.4,252,25,0.36,49.73511396,,18184,18.3,47,6,5.6,6,0.7,513.26227,1396861,12,11.9,0.397,5.7
Senegal,2001,Developing,57.9,251,26,0.34,6.064221202,,24789,17.9,49,49,4.98,52,0.6,481.287397,1134497,12.1,12.1,0.381,5.4
Senegal,2000,Developing,57.5,25,27,0.29,5.397368532,,5839,17.5,50,49,4.63,52,0.5,473.45338,988452,12.3,12.3,0.378,5.2
Serbia,2015,Developing,75.6,121,1,,0,94,383,6,1,95,,95,0.1,5237.255334,795383,2,2,0.775,14.4
Serbia,2014,Developing,75.4,123,1,9.09,8.617208431,92,37,59.4,1,93,1.37,93,0.1,62.173221,713576,2.1,2.1,0.771,14.3
Serbia,2013,Developing,75.3,122,1,9.16,880.6403367,91,1,58.9,1,97,1.12,95,0.1,6353.826383,7164132,2.1,2.1,0.766,14.1
Serbia,2012,Developing,74.9,126,1,9.38,742.5109709,97,0,58.3,1,93,9.89,91,0.1,5659.3824,719977,2.1,2.1,0.767,14
Serbia,2011,Developing,74.6,127,1,9.56,915.3190791,94,370,57.7,1,94,9.72,94,0.1,6423.291783,723499,2.2,2.2,0.757,13.5
Serbia,2010,Developing,74.4,128,1,9.65,774.4396617,89,20,57,1,91,1.9,91,0.1,5411.87744,7291436,2.2,2.3,0.755,13.6
Serbia,2009,Developing,74.1,131,1,9.85,820.8109098,93,1,56.4,1,97,9.9,95,0.1,5821.35397,73287,2.3,2.3,0.754,13.6
Serbia,2008,Developing,74,132,1,9.54,96.33237912,93,2,55.8,1,95,1.5,95,0.1,671.773913,735222,2.3,2.4,0.749,13.5
Serbia,2007,Developing,73.8,132,1,9.3,772.8700353,99,201,55.1,1,93,1.2,94,0.1,5458.121718,7381579,2.4,2.4,0.743,13.5
Serbia,2006,Developing,73.6,133,1,8.58,541.8243468,93,2,54.5,1,97,8.99,92,0.1,4129.758741,7411569,2.5,2.5,0.739,13.4
Serbia,2005,Developing,73,135,1,9.6,503.1115947,65,2,53.9,1,98,8.7,98,0.1,3528.1318,744769,2.5,2.6,0.73,13.2
Serbia,2004,Developing,73,134,1,7.42,462.7076756,89,11,53.3,1,96,8.24,88,0.1,3331.228766,7463157,2.6,2.6,0.72,13.1
Serbia,2003,Developing,73,134,1,7.25,389.7515212,,15,52.8,1,89,8.13,89,0.1,2832.49652,748591,2.7,2.7,0.715,13
Serbia,2002,Developing,72.9,133,1,6.95,292.6142378,,63,52.2,1,95,8.9,95,0.1,2149.9944,7496522,2.7,2.8,0.715,13.2
Serbia,2001,Developing,73.1,135,1,7.53,222.5065705,,35,51.7,1,93,6.89,93,0.1,1634.87561,753433,2.8,2.8,0.709,13.1
Serbia,2000,Developing,72.6,141,1,7.38,11.85928108,,38,51.2,2,98,6.53,95,0.1,87.1365252,7516346,2.8,2.9,0.702,13
Seychelles,2015,Developing,73.2,168,0,,0,98,0,37.4,0,97,,97,0.1,1539.464,93419,5.7,6,0.781,14.1
Seychelles,2014,Developing,73,17,0,0.01,151.1045552,99,0,36.2,0,99,3.37,99,0.1,1557.77892,91359,5.7,6,0.766,13.2
Seychelles,2013,Developing,72.9,172,0,0.01,1521.672751,99,0,35.5,0,98,3.58,98,0.1,15687.34795,89949,5.7,6.1,0.762,13.5
Seychelles,2012,Developing,72.7,174,0,0.01,177.2633961,99,0,34.8,0,98,4.8,98,0.1,12845.17363,8833,5.7,6.1,0.755,13.5
Seychelles,2011,Developing,72.6,177,0,9.72,1121.475547,99,0,34.2,0,99,3.38,99,0.1,12189.9516,87441,5.7,6.1,0.744,13.3
Seychelles,2010,Developing,72.4,18,0,6.51,16.49232317,99,0,33.5,0,99,3.59,99,0.1,184.68447,8977,5.8,6.2,0.74,13.2
Seychelles,2009,Developing,72.3,182,0,4.94,75.2256582,99,0,32.4,0,99,2.64,99,0.1,976.9566,87298,5.8,6.2,0.739,13.2
Seychelles,2008,Developing,72.2,184,0,6.33,701.8526364,99,0,31.8,0,99,2.64,99,0.1,11122.8627,86956,5.9,6.3,0.739,13.2
Seychelles,2007,Developing,72.2,185,0,8.12,916.4741775,99,1,31.2,0,99,3.3,99,0.1,12154.82994,8533,5.9,6.3,0.733,13.1
Seychelles,2006,Developing,72.2,185,0,8.12,102.373909,99,10,3.7,0,99,3.73,99,0.1,1214.39987,846,5.9,6.3,0.728,13.1
Seychelles,2005,Developing,72.2,185,0,7.82,21.4653132,99,0,3.1,0,99,3.91,99,0.1,1192.5174,82858,6,6.4,0.712,12.1
Seychelles,2004,Developing,72.1,186,0,7.91,12.94324581,99,0,29.2,0,99,4.17,99,0.1,1176.65871,82475,6,6.4,0.715,12.3
Seychelles,2003,Developing,72.1,185,0,7.41,843.1186662,99,0,28.7,0,99,4.64,99,0.1,8524.961236,82781,6.1,6.5,0.713,12.1
Seychelles,2002,Developing,72.1,186,0,11.15,562.3601848,99,0,28.1,0,99,4.21,99,0.1,8331.261997,83723,6.1,6.6,0.712,12.1
Seychelles,2001,Developing,72,187,0,6.72,643.7035752,96,0,27.6,0,96,4.45,96,0.1,7663.1378,8122,6.2,6.6,0.714,12.2
Seychelles,2000,Developing,71.8,188,0,8.24,601.7608115,98,0,27.1,0,98,4.62,98,0.1,7578.85153,81131,6.3,6.7,0,12.3
Sierra Leone,2015,Developing,51,413,22,,0,86,607,24.4,30,86,,86,0.5,587.538233,723725,7.4,7.3,0.431,9.5
Sierra Leone,2014,Developing,48.1,463,23,0.01,1.443286353,83,1006,23.8,32,83,11.9,83,0.6,78.4394757,779162,7.5,7.4,0.426,9.5
Sierra Leone,2013,Developing,54,47,23,0.01,1.321464076,92,15,23.3,33,92,11.59,92,0.8,71.8186998,692279,7.7,7.6,0.413,9.3
Sierra Leone,2012,Developing,49.7,411,25,0.01,54.56033696,91,678,22.7,35,91,11.24,91,0.9,561.8984239,676613,7.9,7.8,0.401,9.1
Sierra Leone,2011,Developing,48.9,418,26,3.78,54.6659175,89,1865,22.2,38,88,11.98,89,1.3,445.525,6611692,8.1,8,0.392,8.9
Sierra Leone,2010,Developing,48.1,424,27,3.84,5.347717533,86,1089,21.7,40,84,1.32,86,1.6,45.128418,645872,8.3,8.2,0.384,8.7
Sierra Leone,2009,Developing,47.1,433,28,3.97,49.8371267,84,31,21.2,42,81,13.13,84,1.7,394.5932439,63126,8.5,8.4,0.375,8.5
Sierra Leone,2008,Developing,46.2,441,29,3.91,5.379606465,77,44,2.7,44,75,1.29,77,1.9,46.3759178,6165372,8.7,8.7,0.367,8.3
Sierra Leone,2007,Developing,45.3,45,29,3.86,45.57108889,63,0,2.2,45,63,1.12,64,2.2,358.8274716,615417,8.9,8.9,0.357,8.2
Sierra Leone,2006,Developing,44.3,464,30,3.8,38.00075788,,33,19.7,46,65,1.68,64,2.2,322.313468,5848692,9.1,9.1,0.348,8
Sierra Leone,2005,Developing,43.3,48,30,3.83,42.08892911,,29,19.2,47,67,12.25,65,2.2,287.6891942,5658379,9.3,9.3,0.341,7.8
Sierra Leone,2004,Developing,42.3,496,30,3.99,38.52454761,,7,18.8,47,69,11.66,65,2.1,263.145817,5439695,9.5,9.5,0.332,7.6
Sierra Leone,2003,Developing,41.5,57,30,4.07,38.61473209,,586,18.4,47,66,11.69,73,1.9,263.7618312,5199549,9.7,9.8,0.322,7.4
Sierra Leone,2002,Developing,48,513,30,4.06,36.59114895,,568,17.9,48,54,11.96,53,1.7,249.939542,4957216,9.9,1,0.306,7.2
Sierra Leone,2001,Developing,41,519,30,4.21,33.34691455,,649,17.5,48,38,11.83,38,1.5,227.779471,4739147,1.1,1.2,0.302,7
Sierra Leone,2000,Developing,39,533,29,3.97,20.39568283,,3575,17.2,48,46,13.63,44,1.2,139.3147734,4564297,1.3,1.4,0.292,6.7
Singapore,2015,Developed,83.1,55,0,1.79,0,96,0,33.2,0,96,,96,0.1,53629.73746,,2.2,2.2,0.924,15.4
Singapore,2014,Developed,82.9,56,0,1.83,7971.646361,96,0,32.9,0,96,4.92,96,0.1,56336.7234,,2.2,2.2,0.922,15.4
Singapore,2013,Developed,82.7,57,0,1.83,714.3441019,97,138,32.7,0,97,4.53,97,0.1,5629.18914,,2.2,2.2,0.92,15.4
Singapore,2012,Developed,82.5,59,0,1.89,6041.858981,97,42,32.4,0,97,4.22,97,0.1,54431.16199,,2.2,2.1,0.917,15.4
Singapore,2011,Developed,82.2,6,0,1.8,638.0001097,96,148,32.1,0,96,3.93,96,0.1,53166.67581,,2.1,2.1,0.911,15.2
Singapore,2010,Developed,82,61,0,1.84,4540.543752,96,50,31.8,0,96,3.96,96,0.1,46569.67951,,2.1,2.1,0.889,14.5
Singapore,2009,Developed,81.7,62,0,1.73,462.9306986,96,16,31.5,0,97,4.27,97,0.1,38577.55822,,2.1,2.1,0.887,14.4
Singapore,2008,Developed,81.4,64,0,1.7,3404.13099,97,18,31.2,0,97,3.91,97,0.1,39721.4818,,2.1,2.1,0.88,14.2
Singapore,2007,Developed,81.1,65,0,1.6,3082.973535,96,15,3.9,0,97,3.46,97,0.1,39223.58187,,2.1,2,0.873,14.1
Singapore,2006,Developed,87,66,0,1.55,2639.376955,95,23,3.5,0,95,3.66,95,0.1,33579.85948,,2.1,2,0.839,13.9
Singapore,2005,Developed,82,69,0,1.49,2356.731479,96,33,3.2,0,96,3.74,96,0.1,29869.85398,,2.1,2,0.821,12.6
Singapore,2004,Developed,79.7,71,0,1.45,204.2481892,94,96,29.9,0,95,3.17,95,0.1,2745.27136,,2.1,2,0.82,12.7
Singapore,2003,Developed,79.3,73,0,1.43,2263.068326,95,33,29.6,0,96,3.63,96,0.1,23573.6284,,2.1,2,0.819,12.7
Singapore,2002,Developed,79,74,0,2.16,142.0989818,95,211,29.2,0,94,2.84,94,0.1,2216.83279,,2.1,2,0.818,12.6
Singapore,2001,Developed,78.7,76,0,2.08,1003.366877,95,408,28.9,0,95,2.37,96,0.1,21577.7823,,2.1,2,0.82,12.7
Singapore,2000,Developed,78.3,78,0,2.03,1855.828806,97,141,28.5,0,98,2.71,98,0.1,23792.677,,2.1,2,0.81,12.5
Slovakia,2015,Developed,76.7,19,0,,0,96,1,59.1,0,96,,96,0.1,,,1.2,1.2,0.842,15
Slovakia,2014,Developed,76.4,113,0,10.6,0,97,0,58.4,0,97,8.5,97,0.1,,,1.2,1.2,0.841,15.1
Slovakia,2013,Developed,76.1,114,0,9.89,0,98,0,57.8,0,98,8,98,0.1,,,1.2,1.3,0.838,15
Slovakia,2012,Developed,75.8,118,0,10.12,0,99,0,57.2,0,99,8.15,99,0.1,,,1.2,1.3,0.835,15
Slovakia,2011,Developed,75.6,122,0,10.24,0,99,0,56.5,0,99,7.96,99,0.1,,,1.2,1.3,0.829,15
Slovakia,2010,Developed,75.1,124,0,10.13,0,99,0,55.9,0,99,8.51,99,0.1,,,1.3,1.3,0.822,15
Slovakia,2009,Developed,75,131,0,10.63,0,99,0,55.3,0,99,9.15,99,0.1,,,1.3,1.4,0.82,14.9
Slovakia,2008,Developed,74.7,136,0,11.37,0,99,0,54.8,0,99,8.2,99,0.1,,,1.3,1.4,0.813,14.8
Slovakia,2007,Developed,74.4,14,0,10.58,0,99,0,54.2,0,99,7.76,99,0.1,,,1.3,1.4,0.802,14.5
Slovakia,2006,Developed,74.3,138,0,10.28,0,99,0,53.7,0,99,7.35,99,0.1,,,1.4,1.5,0.793,14.3
Slovakia,2005,Developed,74,141,0,10.81,0,99,0,53.1,0,99,7.4,99,0.1,,,1.4,1.5,0.784,14
Slovakia,2004,Developed,74.1,138,0,10.03,0,99,2,52.6,0,99,7.21,99,0.1,,,1.4,1.5,0.776,13.8
Slovakia,2003,Developed,73.8,144,0,9.85,0,99,1,52.1,0,98,5.82,99,0.1,,,1.5,1.6,0.771,13.6
Slovakia,2002,Developed,73.7,145,0,10.78,0,99,0,51.6,0,98,5.63,99,0.1,,,1.5,1.6,0.763,13.3
Slovakia,2001,Developed,73.3,145,0,10.73,0,99,0,51.1,1,99,5.5,99,0.1,,,1.5,1.6,0.763,13.3
Slovakia,2000,Developed,73,147,0,11.06,0,98,0,5.7,1,98,5.5,99,0.1,,,1.6,1.7,0.761,13
Slovenia,2015,Developed,88,74,0,,0,,18,6.1,0,95,,95,0.1,2729.86383,263531,1.4,1.3,0.888,17.3
Slovenia,2014,Developed,87,76,0,10.46,31.13492794,,52,59.5,0,95,9.23,95,0.1,242.67286,26198,1.4,1.4,0.888,17.6
Slovenia,2013,Developed,85,78,0,9.53,259.7786785,,1,58.9,0,95,9.29,95,0.1,2315.31799,259953,1.4,1.4,0.878,16.8
Slovenia,2012,Developed,82,81,0,10.95,3283.024864,,2,58.2,0,96,9.37,96,0.1,22486.47167,257159,1.5,1.5,0.877,16.8
Slovenia,2011,Developed,79.8,84,0,10.61,3343.026219,,22,57.6,0,96,9.8,96,0.1,24985.24827,252843,1.6,1.6,0.876,17
Slovenia,2010,Developed,79.5,87,0,10.32,3187.496219,,2,57,0,96,9.7,96,0.1,23437.4722,248583,1.6,1.6,0.872,16.9
Slovenia,2009,Developed,79.1,9,0,10.52,3505.389434,,0,56.4,0,96,9.38,96,0.1,24633.79785,239669,1.7,1.7,0.873,16.9
Slovenia,2008,Developed,78.9,96,0,10.94,392.9588536,,0,55.8,0,97,8.47,97,0.1,2751.8127,221316,1.7,1.7,0.869,16.9
Slovenia,2007,Developed,78.3,12,0,11.02,3256.724028,,0,55.2,0,97,7.98,97,0.1,23841.31792,218122,1.8,1.8,0.865,16.8
Slovenia,2006,Developed,78.1,17,0,12.26,2724.17807,,0,54.7,0,97,8.42,97,0.1,19726.1265,26868,1.8,1.9,0.858,16.7
Slovenia,2005,Developed,77.5,14,0,11.14,2503.714258,,0,54.1,0,95,8.5,95,0.1,18169.1891,2474,1.9,2,0.853,16.3
Slovenia,2004,Developed,77.2,113,0,10,235.3785281,,0,53.5,0,94,8.47,94,0.1,1726.9151,199712,2,2,0.85,16.6
Slovenia,2003,Developed,76.5,119,0,11.58,203.3252124,,0,52.9,0,95,8.77,95,0.1,1488.47154,1995733,2,2.1,0.843,16.1
Slovenia,2002,Developed,76.6,117,0,9.29,1617.473418,,0,52.3,0,93,8.62,93,0.1,11814.9994,199453,2.1,2.2,0.835,15.6
Slovenia,2001,Developed,76.2,124,0,10.8,196.3026243,,0,51.8,0,93,8.57,92,0.1,1479.29634,19926,2.2,2.2,0.824,14.7
Slovenia,2000,Developed,76,122,0,11.9,161.4473853,,0,51.2,0,93,8.26,91,0.1,1227.73677,1988925,2.2,2.3,0.818,14.6
Solomon Islands,2015,Developing,69.2,177,0,,0,98,0,5.5,0,99,,98,0.1,1922.41388,587482,1.1,1.2,0.514,9.6
Solomon Islands,2014,Developing,68.8,183,0,0.01,3.718438799,88,0,49.7,0,94,5.5,88,0.1,29.652622,57554,1.1,1.2,0.512,9.6
Solomon Islands,2013,Developing,68.8,182,0,0.01,24.73328608,94,0,48.9,0,99,5.42,94,0.1,188.5159,563513,1.1,1.2,0.509,9.5
Solomon Islands,2012,Developing,68.7,184,0,0.01,247.9492284,99,0,48.1,0,99,5.48,99,0.1,1858.689868,551531,1.2,1.2,0.505,9.4
Solomon Islands,2011,Developing,68.5,186,0,0.99,229.6687488,99,0,47.2,0,99,5.8,99,0.1,1642.837974,539614,1.2,1.2,0.497,9.4
Solomon Islands,2010,Developing,68.3,188,0,1.1,29.5207994,9,0,46.4,0,94,7.47,9,0.1,1272.44825,52779,1.2,1.2,0.492,9.3
Solomon Islands,2009,Developing,68.1,192,0,1.21,244.3976438,92,0,45.5,0,98,7.92,92,0.1,1158.282672,51679,1.2,1.2,0.494,9.3
Solomon Islands,2008,Developing,68,193,0,1.09,19.74929219,89,0,44.7,0,94,5.97,89,0.1,125.79167,54477,1.2,1.2,0.489,9.2
Solomon Islands,2007,Developing,67.6,2,0,0.85,28.90135229,9,0,43.8,0,93,6.42,9,0.1,146.931125,49294,1.2,1.2,0.482,9
Solomon Islands,2006,Developing,67.6,2,0,0.99,240.4851202,99,0,43,0,99,6.66,99,0.1,948.6592511,481422,1.3,1.3,0.47,8.4
Solomon Islands,2005,Developing,67.4,24,0,0.9,25.31155956,83,0,42.1,0,9,7.83,89,0.1,88.874858,469885,1.3,1.3,0.465,8.3
Solomon Islands,2004,Developing,67.1,29,0,1.18,195.5259417,81,0,41.3,0,89,5.64,9,0.1,818.442619,458324,1.3,1.3,0.459,8.1
Solomon Islands,2003,Developing,66.8,215,0,1.18,16.83170578,79,0,4.4,0,84,6,84,0.1,744.7657423,446769,1.3,1.3,0.453,8
Solomon Islands,2002,Developing,66.5,22,0,1.08,156.2847968,75,0,39.6,0,78,6.9,78,0.1,784.9562874,435262,1.4,1.4,0.446,7.3
Solomon Islands,2001,Developing,66.2,227,0,0.7,325.1114746,83,0,38.7,0,88,6.44,84,0.1,944.81684,423853,1.4,1.4,0.442,6.6
Solomon Islands,2000,Developing,65.8,235,0,0.71,4.24926073,81,0,37.9,0,88,4.56,86,0.1,154.518572,41269,1.4,1.4,0.455,7.2
Somalia,2015,Developing,55,312,50,,0,42,7497,24.3,80,47,,42,0.7,426.98537,,6.6,6.4,,
Somalia,2014,Developing,54.3,321,51,0.01,0,42,10229,23.8,80,47,,42,0.8,417.89143,,6.7,6.5,,
Somalia,2013,Developing,54.2,318,51,0.01,0,42,3173,23.3,81,47,,42,0.8,47.5432354,,6.8,6.6,,
Somalia,2012,Developing,53.1,336,51,0.01,0,,9983,22.9,82,47,,42,0.8,,,6.8,6.7,,
Somalia,2011,Developing,53.1,329,51,0.01,0,,17298,22.4,82,49,,41,0.8,,,6.9,6.7,,
Somalia,2010,Developing,52.4,336,52,0.01,0,,115,22,83,49,,45,0.8,,,7,6.8,,
Somalia,2009,Developing,52.2,335,52,0.01,0,,13,21.5,84,41,,42,0.8,,,7.1,6.9,,
Somalia,2008,Developing,51.9,336,52,0.01,0,,1081,21.1,84,4,,31,0.9,,,7.2,7,,
Somalia,2007,Developing,51.5,34,52,0.01,0,,1149,2.7,84,4,,4,0.9,,,7.3,7.1,,
Somalia,2006,Developing,51.5,337,51,0.01,0,,7,2.2,83,26,,26,0.9,,,7.4,7.2,,
Somalia,2005,Developing,51.6,334,50,0.01,0,,0,19.8,82,35,,35,0.9,,,7.5,7.3,,
Somalia,2004,Developing,51.2,341,49,0.01,0,,12008,19.4,80,3,,3,0.9,,,7.6,7.4,,
Somalia,2003,Developing,51.1,344,48,0.01,0,,8257,19,78,4,,4,0.9,,,7.7,7.5,,
Somalia,2002,Developing,58,348,47,0.01,0,,9559,18.6,77,4,,4,0.9,,,7.8,7.6,,
Somalia,2001,Developing,57,352,46,0.01,0,,3571,18.2,75,33,,33,0.8,,,7.9,7.7,,
Somalia,2000,Developing,55,355,45,0.01,0,,3965,17.8,74,37,,33,0.8,,,8,7.9,,
South Africa,2015,Developing,62.9,328,42,,0,75,17,51.1,52,75,,75,3.6,5769.77258,5511976.68,4.4,5.3,0.665,13
South Africa,2014,Developing,62,347,42,7.38,922.0507313,8,66,5.3,52,77,8.8,77,3.7,6479.625659,54146734.74,4.9,5.9,0.66,13
South Africa,2013,Developing,69,371,43,7.34,978.5905287,7,25,49.5,54,73,8.78,73,4.5,6876.953821,53311955.61,5.4,6.5,0.652,12.8
South Africa,2012,Developing,59.2,48,43,7.38,1089.954838,68,32,48.7,56,65,8.79,65,7.6,7548.163698,5256515.8,6,7.3,0.644,12.8
South Africa,2011,Developing,58.9,413,43,7.38,123.753335,76,92,47.9,58,69,8.61,69,8.5,849.954224,51729345.36,6.6,8,0.638,12.8
South Africa,2010,Developing,58,428,43,7.28,1038.885632,71,12499,47.2,62,72,8.5,72,11,7362.76139,5979432.36,7.3,8.9,0.63,12.8
South Africa,2009,Developing,56.5,449,46,7.6,782.5987144,74,5857,46.4,70,75,8.39,76,19,5888.6284,5255813.11,8.1,9.8,0.622,12.8
South Africa,2008,Developing,55.3,473,50,8.19,780.0336423,76,39,45.7,75,77,7.75,79,23.5,5786.59972,49557573.3,8.9,1.7,0.616,12.9
South Africa,2007,Developing,54.5,486,51,8.48,805.490079,83,31,45,79,79,7.53,82,26.4,6125.39984,48883844.99,9.7,11.7,0.612,12.9
South Africa,2006,Developing,54,496,54,8.5,732.1255305,83,81,44.3,82,79,7.57,82,28.1,5631.73485,4823384.48,1.6,12.8,0.609,12.9
South Africa,2005,Developing,53.8,498,55,8.69,709.3170967,79,615,43.6,84,75,7.77,79,29.5,5414.634326,476667.24,11.6,13.9,0.609,12.9
South Africa,2004,Developing,53.7,497,55,6.96,622.043809,76,830,42.9,83,73,7.93,74,29.7,4863.51688,4717.99,12.6,15,0.611,12.9
South Africa,2003,Developing,54,485,55,6.93,519.1563781,71,244,42.2,82,7,8.26,69,28.9,3775.68275,46418193.9,13.5,16.1,0.613,12.9
South Africa,2002,Developing,54.9,459,54,7.04,346.5316007,72,1043,41.6,79,7,8.9,7,26.6,2518.398261,45855482.88,14.5,17.1,0.62,12.9
South Africa,2001,Developing,56,429,52,7.38,365.2585722,72,1166,4.9,76,71,8.31,71,24,2681.781,45312937,15.4,18.1,0.629,13
South Africa,2000,Developing,57.3,397,51,7.3,45.96380839,73,1459,4.1,73,71,8.7,73,21.3,337.2253,44896856,16.3,19.1,0.635,13
South Sudan,2015,Developing,57.3,332,26,,0,31,878,,39,41,,31,3.4,758.725782,11882136,,,0.421,4.9
South Sudan,2014,Developing,56.6,343,26,,46.0744686,,441,,39,44,2.74,39,3.5,1151.861715,1153971,,,0.421,4.9
South Sudan,2013,Developing,56.4,345,26,,47.44453,,525,,40,5,2.62,45,3.6,1186.11325,1117749,,,0.417,4.9
South Sudan,2012,Developing,56,347,26,,38.3382324,,1952,,40,64,2.77,59,3.8,958.45581,1818258,,,0.419,4.9
South Sudan,2011,Developing,55.4,355,27,,0,,1256,,41,66,,61,3.9,176.9713,1448857,,,0.429,4.9
South Sudan,2010,Developing,55,359,27,,0,,0,,41,,,,4,1562.239346,167192,,,0,0
South Sudan,2009,Developing,54.3,369,27,,0,,0,,42,,,,4.2,1264.78998,967667,,,0,0
South Sudan,2008,Developing,53.6,377,27,,0,,0,,42,,,,4.2,1678.711862,9263136,,,0,0
South Sudan,2007,Developing,53.1,381,27,,0,,0,,43,,,,4.2,,88568,,,0,0
South Sudan,2006,Developing,52.5,383,28,,0,,0,,43,,,,4.1,,8468152,,,0,0
South Sudan,2005,Developing,51.9,383,28,,0,,0,,44,,,,3.9,,818877,,,0,0
South Sudan,2004,Developing,51.4,383,29,,0,,0,,45,,,,3.8,,7787655,,,0,0
South Sudan,2003,Developing,58,383,29,,0,,0,,46,,,,3.5,,751642,,,0,0
South Sudan,2002,Developing,52,382,30,,0,,0,,48,,,,3.3,,7237276,,,0,0
South Sudan,2001,Developing,49.6,381,30,,0,,0,,49,,,,3,,6974442,,,0,0
South Sudan,2000,Developing,48.9,38,31,,0,,0,,50,,,,2.7,,67656,,,0,0
Spain,2015,Developed,82.8,56,1,,0,97,115,66.6,1,97,,97,0.1,25683.84565,46447697,0.6,0.5,0.882,17.7
Spain,2014,Developed,82.6,58,1,0.01,42.98847625,96,154,66,1,97,9.3,97,0.1,296.47225,4648882,0.6,0.5,0.877,17.6
Spain,2013,Developed,82.4,6,1,9.25,423.680459,95,131,65.4,2,96,9.1,96,0.1,2921.9342,466245,0.6,0.5,0.874,17.5
Spain,2012,Developed,82,61,1,9.35,4255.781693,96,1204,64.8,2,97,9.39,97,0.1,28562.29324,4677355,0.6,0.5,0.871,17.2
Spain,2011,Developed,82.1,63,1,9.62,4873.8188,97,3802,64.1,2,97,9.48,97,0.1,31834.21816,46742697,0.6,0.5,0.867,16.9
Spain,2010,Developed,81.9,64,1,9.78,578.7417172,97,302,63.5,2,97,9.56,97,0.1,3736.228,46576897,0.6,0.5,0.86,16.4
Spain,2009,Developed,81.6,66,2,9.99,5047.254058,96,41,62.9,2,96,9.52,96,0.1,32333.4661,46362946,0.6,0.5,0.858,16.3
Spain,2008,Developed,81.3,7,2,10.24,5596.535203,97,297,62.3,2,97,8.8,97,0.1,35578.73619,4595416,0.6,0.5,0.854,16.1
Spain,2007,Developed,89,72,2,11.05,510.9327012,96,267,61.7,2,96,8.36,96,0.1,3279.414,4522683,0.6,0.5,0.849,16
Spain,2006,Developed,88,73,2,11.86,4460.390006,97,362,61.1,2,98,8.23,98,0.1,28482.6948,44397319,0.6,0.5,0.844,15.9
Spain,2005,Developed,81,77,2,11.92,405.4475981,96,22,6.5,2,96,8.12,96,0.1,2651.71745,43653155,0.6,0.5,0.837,15.8
Spain,2004,Developed,81,79,2,11.96,3715.370095,97,26,59.9,2,97,8.5,97,0.1,24918.64584,42921895,0.6,0.5,0.833,15.6
Spain,2003,Developed,79.4,83,2,12.09,3205.019918,81,256,59.3,2,99,7.99,98,0.1,21495.7741,42187645,0.6,0.5,0.83,15.6
Spain,2002,Developed,79.5,83,2,12.26,228.3543024,82,67,58.8,2,98,7.25,98,0.1,1719.53541,41431558,0.6,0.5,0.828,15.7
Spain,2001,Developed,79.4,84,2,9.86,2044.169761,83,0,58.2,2,95,7.24,96,0.1,15323.6114,485412,0.6,0.5,0.825,15.7
Spain,2000,Developed,79.1,86,2,11.12,1934.398154,77,152,57.6,2,95,7.21,95,0.1,14676.769,4567864,0.6,0.5,0.82,15.7
Sri Lanka,2015,Developing,74.9,138,3,,0,99,1568,23.4,3,99,,99,0.1,3844.89123,2966,15.1,15,0.764,14
Sri Lanka,2014,Developing,74.7,141,3,2.37,42.7308283,99,1686,22.7,3,99,3.5,99,0.1,382.54994,2771,15.2,15,0.76,14
Sri Lanka,2013,Developing,74.6,142,3,2.56,41.62053588,99,2107,21.9,3,99,3.68,99,0.1,361.289374,2585,15.2,15.1,0.757,13.8
Sri Lanka,2012,Developing,74.5,143,3,2.8,20.76877311,99,51,21.2,4,99,3.21,99,0.1,335.521375,2425,15.3,15.2,0.752,13.7
Sri Lanka,2011,Developing,74.5,141,3,3.03,20.83302367,99,60,2.5,4,99,3.28,99,0.1,322.992615,2271,15.3,15.3,0.746,13.6
Sri Lanka,2010,Developing,74.5,138,3,2.31,191.7267589,99,79,19.8,4,99,3.43,99,0.1,2819.511161,2119,15.3,15.3,0.739,13.5
Sri Lanka,2009,Developing,71.8,183,4,2.05,13.39092189,97,21,19.2,4,97,3.37,97,0.1,216.681584,19968,15.3,15.4,0.735,13.4
Sri Lanka,2008,Developing,72.3,172,4,2.1,17.81424344,98,33,18.5,4,98,3.44,98,0.1,254.489192,19817,15.4,15.4,0.731,13.3
Sri Lanka,2007,Developing,73.7,146,4,2.29,127.6377505,98,44,17.9,5,98,3.76,98,0.1,1644.816372,19668,15.4,15.5,0.725,13.2
Sri Lanka,2006,Developing,73.8,145,4,1.96,120.2471713,98,0,17.2,5,98,4.6,98,0.1,1448.7611,1952,15.4,15.5,0.718,13.1
Sri Lanka,2005,Developing,74.2,138,4,1.97,97.76637062,99,3,16.6,5,99,4.6,99,0.1,1259.87591,19373,15.4,15.5,0.712,12.9
Sri Lanka,2004,Developing,69.1,197,6,1.56,15.35342268,62,35,16.1,10,97,4.28,97,0.1,174.6692,19228,15.4,15.5,0.705,12.8
Sri Lanka,2003,Developing,73.9,146,5,1.69,72.4280894,32,65,15.6,5,98,3.95,99,0.1,989.4547732,1983,15.4,15.5,0.697,12.7
Sri Lanka,2002,Developing,73.7,149,5,1.62,59.63595674,,139,15.1,5,98,3.89,98,0.1,873.1472436,18939,15.4,15.6,0.699,12.6
Sri Lanka,2001,Developing,72.7,16,5,1.68,53.61278637,,309,14.6,6,98,3.81,98,0.1,837.699787,18797,15.4,15.6,0.686,12.5
Sri Lanka,2000,Developing,71.5,175,5,1.45,60.4909815,,16527,14.1,6,99,3.77,99,0.1,875.412178,18655,15.3,15.5,0.677,12.4
Sudan,2015,Developing,64.1,225,58,,0,93,3585,,85,93,,93,0.3,2513.884661,3864783,,,0.488,7.2
Sudan,2014,Developing,63.8,229,59,0.01,253.6086508,94,676,,86,94,8.43,94,0.3,2176.89829,37737913,,,0.485,7.2
Sudan,2013,Developing,63.5,232,60,0.01,227.8353208,93,2813,,88,93,8.42,93,0.3,1955.66799,36849918,,,0.478,7
Sudan,2012,Developing,63.2,235,61,0.01,220.522192,92,8523,,89,92,8.2,92,0.3,1892.894352,3599192,,,0.468,6.8
Sudan,2011,Developing,62.7,241,61,2.12,196.6892153,93,5616,,91,93,8.3,93,0.3,1666.857757,35167314,,,0.463,7
Sudan,2010,Developing,62.5,243,62,1.77,172.0097884,75,680,,92,9,7.97,9,0.3,1476.47887,34385963,,,0.461,7
Sudan,2009,Developing,62,248,63,1.99,17.0536929,72,68,,94,81,8.4,81,0.3,1226.884381,3365619,,,0.456,6.8
Sudan,2008,Developing,61.8,251,64,2.01,128.6362711,78,129,,95,85,8.17,86,0.3,1291.528826,32955496,,,0.444,6.3
Sudan,2007,Developing,61.4,254,65,2.01,86.13166944,78,327,,97,84,4.72,84,0.3,1115.6952,32282526,,,0.44,6.4
Sudan,2006,Developing,61,26,66,1.9,60.3368571,6,228,,99,77,3.93,78,0.2,893.8793645,316764,,,0.43,6.2
Sudan,2005,Developing,67,261,66,1.55,37.59039592,22,1374,,101,78,3.18,78,0.2,679.7539949,3911914,,,0.423,6.1
Sudan,2004,Developing,59.7,278,68,1.59,37.04479956,,9562,,102,74,3.39,74,0.2,565.569459,3186341,,,0.415,5.7
Sudan,2003,Developing,59.6,278,69,1.74,35.35264737,,4381,,104,69,3.18,69,0.2,477.738478,29435944,,,0.409,5.6
Sudan,2002,Developing,59.4,277,70,1.59,30.62287548,,4529,,106,6,2.95,6,0.2,412.1517561,28679565,,,0.403,5.6
Sudan,2001,Developing,58.9,283,71,1.81,28.88069657,,4362,,108,66,2.96,66,0.2,377.5254454,279455,,,0.399,5.6
Sudan,2000,Developing,58.6,284,71,1.76,30.86000992,,2875,,109,62,3.23,62,0.1,361.35843,2725535,,,0.394,5.5
Suriname,2015,Developing,71.6,176,0,,0,89,0,58.3,0,89,,89,0.4,8818.982566,55328,3.5,3.5,0.723,12.7
Suriname,2014,Developing,71.4,178,0,6.32,1132.432517,85,0,57.7,0,85,5.69,85,0.4,9564.46383,547928,3.5,3.5,0.722,12.7
Suriname,2013,Developing,71.2,179,0,6.02,1122.972967,86,0,57,0,86,5.96,86,0.4,9484.56898,54254,3.5,3.5,0.719,12.7
Suriname,2012,Developing,71.3,178,0,5.73,1168.324095,84,0,56.3,0,84,6.9,84,0.9,9272.413453,53777,3.5,3.4,0.708,12.7
Suriname,2011,Developing,76,187,0,5.64,989.1263558,86,0,55.5,0,86,5.93,86,0.1,8318.97692,531589,3.5,3.4,0.704,12.5
Suriname,2010,Developing,73,19,0,5.26,99.08095375,86,0,54.8,0,96,5.81,96,0.5,833.31332,52613,3.5,3.4,0.7,12.3
Suriname,2009,Developing,70,196,0,5.13,885.0739766,87,0,54.1,0,85,6.14,87,0.6,7443.85178,52619,3.5,3.4,0.696,12.1
Suriname,2008,Developing,69.8,196,0,4.94,815.4355995,84,0,53.3,0,85,5.92,85,1.2,6858.163158,515148,3.5,3.4,0.691,11.9
Suriname,2007,Developing,69.5,22,0,4.72,685.0299083,84,0,52.6,0,84,5.92,84,0.8,5761.39536,5975,3.5,3.4,0.684,11.7
Suriname,2006,Developing,69.3,199,0,4.52,72.800168,84,0,51.8,0,84,6.22,84,0.6,527.92,5437,3.5,3.4,0.678,11.5
Suriname,2005,Developing,68.9,25,0,4.47,418.9206608,83,0,51.1,0,84,6.78,83,0.6,3595.8855,498946,3.5,3.4,0.672,11.3
Suriname,2004,Developing,68.3,214,0,4.55,4.23257668,,0,5.4,0,84,6.88,85,0.9,36.48773,49363,3.5,3.5,0,11.1
Suriname,2003,Developing,68,223,0,4.53,32.3662077,,0,49.7,0,74,6.62,75,1,263.1399,488332,3.5,3.5,0,10.9
Suriname,2002,Developing,67.9,221,0,4.41,250.7112373,,0,49,0,74,7.14,73,1.6,2232.513244,48344,3.5,3.5,0,11
Suriname,2001,Developing,67.7,219,0,4.23,191.2135044,,0,48.3,0,65,8.38,68,1.8,1598.77512,47774,3.6,3.5,0,11
Suriname,2000,Developing,67.4,224,0,4.29,268.1837972,,0,47.6,0,7,9.65,71,0.4,1888.61829,47239,3.6,3.6,0,11.1
Swaziland,2015,Developing,58.9,373,2,,0,9,0,32.3,3,84,,9,7.1,3136.92511,131911,4,4.1,0.541,11.4
Swaziland,2014,Developing,58.4,382,2,0.01,574.3895102,98,0,31.8,3,98,9.25,98,7.3,3464.35169,129597,4.3,4.3,0.541,11.4
Swaziland,2013,Developing,57.6,393,2,0.01,708.9556648,98,0,31.2,3,98,9.66,98,9.8,3598.75972,1271456,4.5,4.6,0.539,11.4
Swaziland,2012,Developing,56.5,412,2,0.01,720.2333929,95,0,3.7,3,92,8.76,95,12.2,3851.51547,1248158,4.8,4.9,0.534,11.3
Swaziland,2011,Developing,55,438,2,5.2,735.7090978,91,0,3.2,3,85,8.61,91,15.7,3934.27325,1225258,5.1,5.2,0.526,11.2
Swaziland,2010,Developing,53.6,459,2,4.93,56.93670561,89,313,29.7,4,89,8.47,89,21.6,369.239336,122843,5.4,5.6,0.523,11
Swaziland,2009,Developing,52.6,46,3,4.9,47.6164523,88,26,29.3,4,89,8.46,88,33.7,332.517125,118675,5.8,5.9,0.519,10.8
Swaziland,2008,Developing,51.4,477,3,4.87,413.0063027,9,1,28.9,4,89,8.19,88,40.2,2842.438422,1158897,6.1,6.3,0.514,10.6
Swaziland,2007,Developing,50,51,3,5.55,43.3664999,92,0,28.5,4,88,7.5,87,40.7,347.48798,1138434,6.5,6.7,0.508,10.5
Swaziland,2006,Developing,47.8,564,3,5.53,437.0802438,93,0,28.2,4,88,6.81,87,43.7,2937.36723,112514,6.9,7.1,0.502,9.9
Swaziland,2005,Developing,46,63,3,5.08,372.1651473,95,0,27.8,4,88,6.8,86,49.1,2873.862141,115873,7.3,7.5,0.495,9.7
Swaziland,2004,Developing,45.6,69,3,5.78,37.43857664,93,0,27.4,4,88,5.88,86,50.3,2529.633557,19553,7.7,7.9,0.492,9.4
Swaziland,2003,Developing,45.9,6,3,5.65,2.819124474,9,350,27.1,4,87,5.71,85,50.6,22.99449,187392,8.2,8.4,0.493,9.1
Swaziland,2002,Developing,46.4,587,3,5.52,131.0421269,88,37,26.7,4,87,5.16,85,49.9,1324.996228,1893,8.6,8.8,0.502,9.2
Swaziland,2001,Developing,47.1,568,3,6.72,143.6197316,86,49,26.3,4,87,5.11,84,48.8,1437.634951,172927,9,9.2,0.506,9.3
Swaziland,2000,Developing,48.4,536,3,7.19,25.21683318,83,10,25.9,4,87,5.26,84,46.4,1637.4567,161468,9.4,9.6,0.516,9.4
Sweden,2015,Developed,82.4,53,0,,0,67,22,59.5,0,98,,98,0.1,5585.25847,9799186,1.5,1.4,0.909,15.9
Sweden,2014,Developed,82.3,54,0,7.3,1142.212403,67,26,59,0,98,11.93,98,0.1,5918.19898,969611,1.5,1.3,0.906,15.8
Sweden,2013,Developed,81.9,57,0,7.3,1212.666327,67,51,58.5,0,98,11.97,98,0.1,6283.24522,96379,1.4,1.3,0.904,15.8
Sweden,2012,Developed,81.7,57,0,7.4,10947.02327,53,30,58.1,0,98,11.8,98,0.1,57134.777,9519374,1.4,1.3,0.903,15.8
Sweden,2011,Developed,81.7,58,0,7.4,11477.6671,42,26,57.7,0,98,11.7,98,0.1,59593.28711,9449213,1.4,1.3,0.901,16
Sweden,2010,Developed,81.5,58,0,7.2,778.2477467,,6,57.3,0,98,9.47,98,0.1,5276.25591,9378126,1.3,1.3,0.895,15.8
Sweden,2009,Developed,81.4,62,0,7.3,682.1070608,,3,56.9,0,98,9.94,98,0.1,4627.592,9298515,1.3,1.3,0.898,15.8
Sweden,2008,Developed,81.1,62,0,6.9,8105.590882,,25,56.5,0,98,9.23,98,0.1,55746.84238,9219637,1.3,1.3,0.897,15.7
Sweden,2007,Developed,89,63,0,6.9,7593.391622,,1,56.1,0,98,8.92,98,0.1,53324.37937,914892,1.3,1.3,0.895,15.8
Sweden,2006,Developed,88,64,0,6.5,6369.516139,,19,55.7,0,98,8.95,98,0.1,46256.4716,9855,1.3,1.3,0.892,15.9
Sweden,2005,Developed,85,66,0,6.5,599.0392403,,13,55.3,0,98,9.6,98,0.1,4385.35315,929572,1.3,1.3,0.89,16
Sweden,2004,Developed,83,7,0,6.6,5793.363644,,5,54.9,0,99,9.9,99,0.1,42442.2245,8993531,1.3,1.3,0.888,16
Sweden,2003,Developed,82,69,0,6.9,5067.411418,,3,54.4,0,99,9.31,99,0.1,36961.42537,8958229,1.3,1.3,0.882,15.9
Sweden,2002,Developed,79.9,71,0,6.9,3998.09987,,9,53.9,0,99,9.23,99,0.1,29571.7446,8924958,1.3,1.3,0.88,15.9
Sweden,2001,Developed,79.8,73,0,6.6,3554.546434,,5,53.4,0,99,8.86,99,0.1,26969.24457,889596,1.3,1.3,0.877,15.9
Sweden,2000,Developed,79.6,73,0,6.2,3689.7273,,59,52.8,0,99,8.18,99,0.1,29283.55,887219,1.4,1.3,0.873,15.9
Switzerland,2015,Developed,83.4,49,0,,0,,35,57.4,0,97,,97,0.1,8989.8424,8282396,0.4,0.3,0.938,16
Switzerland,2014,Developed,83.2,51,0,9.61,19479.91161,,23,57,0,96,11.66,96,0.1,85814.58857,8188649,0.4,0.3,0.936,15.9
Switzerland,2013,Developed,83,52,0,9.73,19099.04506,,175,56.6,0,96,11.71,96,0.1,84658.88768,889346,0.4,0.3,0.934,15.8
Switzerland,2012,Developed,82.7,54,0,9.86,18379.32974,,61,56.2,0,96,11.59,96,0.1,83164.38795,7996861,0.5,0.3,0.932,15.7
Switzerland,2011,Developed,82.6,55,0,9.99,18822.86732,,621,55.8,0,96,11.21,96,0.1,87998.44468,7912398,0.5,0.3,0.932,15.6
Switzerland,2010,Developed,82.3,57,0,10.01,2198.590865,,77,55.4,0,96,11.7,95,0.1,74276.71842,782499,0.5,0.4,0.92,15.4
Switzerland,2009,Developed,82.1,6,0,10.15,14714.82588,,958,55,0,96,11,95,0.1,69672.471,7743831,0.5,0.4,0.916,15.3
Switzerland,2008,Developed,82,6,0,10.29,2084.255535,,2022,54.6,0,96,1.29,95,0.1,72119.5687,7647675,0.5,0.4,0.914,15.3
Switzerland,2007,Developed,81.7,63,0,10.44,11892.33429,,1015,54.1,0,94,1.21,94,0.1,63223.46778,7551117,0.5,0.4,0.911,15.3
Switzerland,2006,Developed,81.5,65,0,10.24,10598.08187,,0,53.7,0,94,1.39,94,0.1,57348.92788,7483934,0.6,0.4,0.904,15.2
Switzerland,2005,Developed,81.1,66,0,10.15,10055.34981,,60,53.2,0,94,1.86,94,0.1,54797.54663,7437115,0.6,0.4,0.899,15.2
Switzerland,2004,Developed,81,69,0,10.55,9495.540576,,39,52.8,0,95,1.96,93,0.1,53255.97631,7389625,0.6,0.4,0.895,15.1
Switzerland,2003,Developed,85,72,0,10.82,842.2768087,,574,52.3,0,95,1.93,93,0.1,4796.56497,73391,0.6,0.5,0.889,15
Switzerland,2002,Developed,84,74,0,10.85,6853.628494,,0,51.8,0,95,1.61,93,0.1,41336.72192,7284753,0.6,0.5,0.89,15.2
Switzerland,2001,Developed,82,75,0,11.12,6478.346135,,700,51.3,0,95,1.28,93,0.1,38538.64447,7229854,0.7,0.5,0.888,15.2
Switzerland,2000,Developed,79.7,78,0,11.26,5834.582046,,0,5.8,0,95,9.91,93,0.1,37813.23426,718425,0.7,0.5,0.879,15.1
Syrian Arab Republic,2015,Developing,64.5,293,6,,0,41,45,57.1,8,5,,41,0.1,,18734987,6.3,6.1,0.553,9
Syrian Arab Republic,2014,Developing,64.4,294,7,0.01,0,47,594,56.2,8,52,3.25,43,0.1,,19239,6.3,6.1,0.575,9
Syrian Arab Republic,2013,Developing,63.6,37,7,0.01,0,71,740,55.2,9,5,3.25,41,0.1,,1989141,6.3,6.1,0.635,13
Syrian Arab Republic,2012,Developing,62.8,32,7,0.01,0,43,13,54.2,9,47,3.25,45,0.1,,24271,6.3,6.1,0.645,12.5
Syrian Arab Republic,2011,Developing,71.7,163,7,0.76,0,66,13,53.2,8,6,3.23,72,0.1,,2863993,6.3,6.1,0.646,12
Syrian Arab Republic,2010,Developing,73.7,127,7,0.78,0,84,26,52.3,9,83,3.28,8,0.1,,2118834,6.4,6.1,0.65,11.7
Syrian Arab Republic,2009,Developing,73.8,124,7,0.81,0,84,22,51.3,9,83,3.55,8,0.1,,2824893,6.4,6.2,0.648,11.8
Syrian Arab Republic,2008,Developing,73.8,122,8,0.8,0,83,19,5.4,9,83,3.4,79,0.1,,2325443,6.4,6.2,0.651,11.6
Syrian Arab Republic,2007,Developing,73.8,121,8,0.83,17.98136184,83,403,49.4,9,83,3.72,8,0.1,258.3529,1963286,6.4,6.2,0.644,11.5
Syrian Arab Republic,2006,Developing,73.7,123,8,0.97,122.6523334,83,517,48.5,10,83,3.78,8,0.1,1762.24617,18914977,6.4,6.3,0.636,11.4
Syrian Arab Republic,2005,Developing,73.5,127,9,0.92,116.2585943,83,375,47.6,10,83,4.11,8,0.1,1577.457182,18294611,6.5,6.3,0.624,11
Syrian Arab Republic,2004,Developing,73.2,131,9,0.93,10.21129783,82,189,46.8,10,84,4.48,81,0.1,148.852738,1786638,6.5,6.3,0.61,10.6
Syrian Arab Republic,2003,Developing,73,134,9,1.29,94.75639211,81,801,46,11,85,5.12,83,0.1,1253.39143,17415266,6.6,6.4,0.599,10.3
Syrian Arab Republic,2002,Developing,72.8,135,9,1.25,91.70356833,8,538,45.3,11,86,4.94,84,0.1,1263.13455,178791,6.6,6.5,0.596,10.2
Syrian Arab Republic,2001,Developing,72.7,135,10,1.29,93.50075111,8,290,44.6,11,83,4.92,82,0.1,1258.421953,16766899,6.7,6.5,0.589,10.1
Syrian Arab Republic,2000,Developing,72.6,136,10,1.41,81.7274712,79,146,43.9,12,86,4.92,84,0.1,1177.629268,1641848,6.8,6.6,0.588,10
Tajikistan,2015,Developing,69.7,161,10,,0,96,3,4.7,11,96,,96,0.2,918.6771543,8548651,3.6,3.7,0.625,11.3
Tajikistan,2014,Developing,69.6,162,10,0.01,7.829008596,97,0,39.9,11,94,6.88,97,0.2,114.45919,8362745,3.6,3.7,0.622,11.3
Tajikistan,2013,Developing,69.3,163,10,0.01,1.0419164,96,1,39,11,97,6.75,96,0.2,14.214412,817789,3.6,3.7,0.617,11.2
Tajikistan,2012,Developing,68.8,164,10,0.01,71.50892145,94,16,38.2,12,96,6.39,94,0.2,954.725253,799562,3.6,3.7,0.613,11.1
Tajikistan,2011,Developing,68.1,166,10,0.32,51.9919227,96,1,37.4,12,97,5.98,96,0.2,834.5412953,7815949,3.7,3.7,0.608,11.1
Tajikistan,2010,Developing,67.3,171,10,0.32,43.34099958,93,0,36.6,12,95,6.4,93,0.2,738.3475227,764163,3.7,3.8,0.603,11.1
Tajikistan,2009,Developing,66.7,174,10,0.3,35.71613793,93,0,35.9,12,93,5.93,93,0.2,666.3458569,7472819,3.7,3.8,0.601,11.1
Tajikistan,2008,Developing,66.4,178,10,0.32,4.153362912,86,0,35.3,12,87,5.58,86,0.3,76.914128,739728,3.8,3.8,0.592,10.8
Tajikistan,2007,Developing,66.1,181,10,0.35,2.272404904,84,2,34.7,12,85,5.35,86,0.3,52.35956,7152385,3.8,3.8,0.586,10.9
Tajikistan,2006,Developing,65.9,183,10,0.38,2.626234903,88,3,34.1,12,76,5.7,83,0.3,44.2872665,7557,3.8,3.9,0.579,10.7
Tajikistan,2005,Developing,65.5,194,10,0.37,19.83672308,81,0,33.5,12,79,5.89,84,0.3,337.359236,6854176,3.8,3.9,0.572,10.6
Tajikistan,2004,Developing,65.9,177,11,0.38,2.093721752,81,4,33,13,82,5.7,86,0.3,39.281834,6712841,3.9,3.9,0.563,10.5
Tajikistan,2003,Developing,65.2,182,11,0.36,13.25723997,58,2144,32.5,14,82,4.46,85,0.3,236.314438,6576877,4,4,0.553,10.1
Tajikistan,2002,Developing,64.3,193,12,0.6,10.68147485,39,927,32.1,15,84,4.48,85,0.3,189.3878519,6447688,4,4,0.543,9.8
Tajikistan,2001,Developing,64,194,13,0.86,1.142003812,,38,31.6,16,84,4.59,85,0.3,17.8159721,6327125,4.1,4.1,0.535,9.7
Tajikistan,2000,Developing,63.7,198,14,0.37,8.943006492,,192,31.3,17,86,4.64,83,0.3,138.436633,621625,4.2,4.1,0.529,9.6
Thailand,2015,Developing,74.9,148,8,,0,99,154,33.6,9,99,,99,0.1,5814.863134,686576,7.7,7.7,0.738,13.6
Thailand,2014,Developing,74.6,152,8,6.41,789.0772949,99,0,32.4,10,99,4.12,99,0.1,5941.8471,68416772,7.8,7.8,0.737,13.6
Thailand,2013,Developing,74.5,153,9,6.5,788.6873403,99,2641,31.3,10,99,4,99,0.1,6171.262444,6814365,7.9,7.9,0.733,13.6
Thailand,2012,Developing,74.3,154,9,6.56,801.0504655,98,5197,3.1,11,99,4.17,99,0.1,5859.915622,67843979,8,8.1,0.729,13.7
Thailand,2011,Developing,74.1,155,10,6.07,748.4451054,98,3156,29,11,99,4.12,99,0.2,5491.159981,675313,8.1,8.2,0.72,13.3
Thailand,2010,Developing,73.9,158,10,5.95,71.6850913,98,2583,27.9,12,99,3.81,99,0.2,575.32176,672888,8.2,8.3,0.711,13.1
Thailand,2009,Developing,73.7,16,11,5.88,547.2101411,98,6071,26.8,12,99,4.11,99,0.3,4212.5492,66881867,8.3,8.5,0.706,13
Thailand,2008,Developing,73.5,162,11,5.92,609.9511632,98,7790,25.7,13,99,3.92,99,0.3,4378.68746,6654576,8.5,8.6,0.7,12.9
Thailand,2007,Developing,73.3,165,12,6.2,520.7639087,96,3893,24.6,14,98,3.56,98,0.4,3972.26475,66195615,8.6,8.8,0.687,12.3
Thailand,2006,Developing,73,168,13,6.18,433.9210918,96,3588,23.6,15,98,3.49,98,0.5,3368.952576,65824164,8.7,8.9,0.686,12.4
Thailand,2005,Developing,72.5,177,13,6.26,321.1953005,96,3526,22.6,15,98,3.55,98,0.5,2893.651356,6542547,8.9,9.1,0.682,12
Thailand,2004,Developing,71.6,189,14,6.17,301.3597791,96,4165,21.7,16,98,3.51,98,0.5,2659.83918,652231,9,9.2,0.674,11.9
Thailand,2003,Developing,71.7,189,15,6.14,282.8364612,96,4519,2.9,18,98,3.58,98,0.6,2358.93629,64554952,9.1,9.3,0.666,11.8
Thailand,2002,Developing,71.4,192,16,5.93,27.63810304,95,10315,2.2,19,97,3.7,96,0.7,296.54617,6473164,9.2,9.5,0.657,11.5
Thailand,2001,Developing,71.2,194,17,5.92,176.0625201,95,7319,19.4,20,97,3.32,96,0.8,1893.145377,63543322,9.3,9.6,0.649,11.2
Thailand,2000,Developing,71.1,194,18,5.88,0.27564826,95,4074,18.7,21,97,3.4,97,0.8,27.564826,6295821,9.4,9.7,0.64,10.9
The former Yugoslav republic of Macedonia,2015,Developing,75.7,12,0,,0,92,1,6.3,0,92,,91,0.1,,,2.1,2.1,0.746,12.9
The former Yugoslav republic of Macedonia,2014,Developing,75.5,12,0,1.13,0,97,116,59.7,0,96,6.48,95,0.1,,,2.2,2.2,0.743,12.9
The former Yugoslav republic of Macedonia,2013,Developing,75.3,14,0,1.03,0,97,4,59.1,0,98,6.7,98,0.1,,,2.2,2.2,0.741,12.9
The former Yugoslav republic of Macedonia,2012,Developing,75.1,15,0,1.23,0,98,7,58.5,0,97,6.76,95,0.1,,,2.2,2.2,0.739,12.9
The former Yugoslav republic of Macedonia,2011,Developing,74.9,17,0,1.16,0,96,701,57.9,0,97,6.61,96,0.1,,,2.2,2.3,0.735,12.9
The former Yugoslav republic of Macedonia,2010,Developing,74.7,18,0,1.47,0,9,217,57.4,0,95,6.83,95,0.1,,,2.3,2.3,0.732,13
The former Yugoslav republic of Macedonia,2009,Developing,74.4,111,0,1.77,0,95,5,56.9,0,96,6.74,96,0.1,,,2.3,2.4,0.73,13
The former Yugoslav republic of Macedonia,2008,Developing,74.2,111,0,1.72,0,97,27,56.4,0,96,6.85,95,0.1,,,2.4,2.4,0.714,12.2
The former Yugoslav republic of Macedonia,2007,Developing,73.5,12,0,1.75,0,96,1,55.9,0,96,6.9,95,0.1,,,2.4,2.5,0.709,12.2
The former Yugoslav republic of Macedonia,2006,Developing,73.7,122,0,1.74,0,89,3,55.4,0,92,7.61,93,0.1,,,2.5,2.5,0.703,12.1
The former Yugoslav republic of Macedonia,2005,Developing,73.6,12,0,1.75,0,53,5,54.9,0,98,7.95,97,0.1,,,2.5,2.6,0,11.9
The former Yugoslav republic of Macedonia,2004,Developing,73.5,12,0,2.07,0,,9,54.5,0,95,8.64,94,0.1,,,2.6,2.6,0,11.9
The former Yugoslav republic of Macedonia,2003,Developing,73.2,126,0,2.4,0,,18,54.1,0,96,9.17,96,0.1,,,2.7,2.7,0,11.9
The former Yugoslav republic of Macedonia,2002,Developing,72.8,128,0,2.53,0,,19,53.6,0,97,9.1,96,0.1,,,2.7,2.7,0,11.9
The former Yugoslav republic of Macedonia,2001,Developing,73.1,126,0,3.27,0,,27,53.2,0,91,8.18,91,0.1,,,2.8,2.8,0,11.8
The former Yugoslav republic of Macedonia,2000,Developing,72.6,125,0,2.86,0,,36,52.7,0,96,8.52,95,0.1,,,2.8,2.8,0,11.7
Timor-Leste,2015,Developing,68.3,152,2,,0,76,43,17.4,2,75,,76,0.1,1161.76935,124977,1.9,11.1,0.603,12.5
Timor-Leste,2014,Developing,68,155,2,0.01,28.14578503,77,47,17,2,76,1.48,77,0.1,1153.51578,1212814,1.9,11.1,0.612,12.5
Timor-Leste,2013,Developing,67.7,158,2,0.01,3.379874844,82,4,16.6,2,82,1.29,82,0.1,117.765674,1184366,11.1,11.2,0.62,12.5
Timor-Leste,2012,Developing,67.4,159,2,0.01,30.17998548,83,16,16.2,2,83,1.1,83,0.1,1117.77724,115676,11.2,11.3,0.618,12.5
Timor-Leste,2011,Developing,67.2,161,2,0.5,2.726570602,67,763,15.8,3,66,0.76,67,0.1,114.56179,1131523,11.3,11.4,0.607,12.5
Timor-Leste,2010,Developing,66.9,163,2,0.1,38.58376645,72,50,15.5,3,72,0.92,72,0.1,849.8626972,119591,11.5,11.5,0.599,12.4
Timor-Leste,2009,Developing,66.6,165,2,0.09,36.199487,72,10,15.1,3,78,1.2,72,0.1,757.3114436,19221,11.6,11.6,0.599,12.1
Timor-Leste,2008,Developing,66.2,168,2,0.06,36.69198927,79,0,14.7,3,79,0.74,79,0.1,643.71911,17811,11.7,11.7,0.566,11.7
Timor-Leste,2007,Developing,65.8,173,2,0.05,11.75766897,,0,14.2,3,7,0.37,7,0.1,524.8959363,164973,11.8,11.8,0.541,11.3
Timor-Leste,2006,Developing,64.9,186,2,0.04,28.12560496,,90,13.9,3,62,0.65,63,0.1,441.53226,148621,11.9,11.9,0.511,11
Timor-Leste,2005,Developing,63.7,26,3,0.36,7.127144699,,203,13.5,3,55,1.5,55,0.1,478.331859,126484,12,11.9,0.492,10.6
Timor-Leste,2004,Developing,62.3,229,3,0.38,8.415788935,,41,13.2,3,57,1.31,57,0.1,467.5438297,996698,12,12,0.484,10.2
Timor-Leste,2003,Developing,61,25,3,0.44,46.3913277,,94,12.9,4,55,2.48,55,0.1,471.4565823,96852,12.1,12.1,0.485,9.8
Timor-Leste,2002,Developing,62,261,3,0.48,5.649123424,,0,12.6,4,38,3.89,54,0.1,48.61552,923825,12.1,12.1,0.475,9.8
Timor-Leste,2001,Developing,59.4,269,3,0.5,6.556583478,,0,12.3,4,,3.75,,0.1,56.4249869,892531,12.1,12.2,0.47,9.8
Timor-Leste,2000,Developing,58.7,276,3,0.5,49.06967155,,0,11.9,4,,3.26,,0.1,422.28633,87167,12.2,12.2,0,0
Togo,2015,Developing,59.9,287,13,,0,88,20,24.3,20,88,,88,1,551.138346,741682,6.5,6.2,0.484,12
Togo,2014,Developing,59.7,285,13,0.01,4.877350139,87,577,23.7,20,85,5.25,87,1,62.1318489,7228915,6.6,6.4,0.475,12
Togo,2013,Developing,59.4,287,14,0.01,48.73047089,84,564,23.1,20,84,5.12,84,1.5,579.43485,742948,6.8,6.6,0.47,12
Togo,2012,Developing,58.9,294,14,0.01,41.60027954,84,238,22.6,21,84,5.11,84,1.7,563.6894247,6859482,7,6.8,0.464,12
Togo,2011,Developing,58.3,34,14,1.44,39.08258546,85,187,22,21,85,5.21,85,2.6,562.3393592,6679282,7.1,7,0.457,11.5
Togo,2010,Developing,57.4,323,14,1.21,41.96145465,83,120,21.4,21,83,5.37,83,3.8,487.9238913,652952,7.3,7.2,0.449,11
Togo,2009,Developing,56.7,336,14,1.24,77.09551224,78,425,2.9,22,78,6.64,78,4.3,499.6468713,633472,7.5,7.4,0.442,10.6
Togo,2008,Developing,56.2,344,14,1.33,69.35924758,24,187,2.4,22,8,5.73,81,4.8,513.391914,6161796,7.7,7.6,0.441,10.1
Togo,2007,Developing,55.9,344,14,1.37,0.675682939,,8,19.8,22,72,5.55,82,5.1,42.764743,5997385,7.9,7.8,0.443,10.6
Togo,2006,Developing,55.7,345,15,1.37,6.226048785,,26,19.3,22,85,5.56,84,5,377.33629,5837792,8.1,8,0.436,10.2
Togo,2005,Developing,55,357,15,1.14,36.62174288,,38,18.9,22,8,5.17,82,5,372.1721837,5683268,8.4,8.3,0.435,10.1
Togo,2004,Developing,54.9,355,15,1.01,3.989928468,,61,18.4,22,71,5.6,71,5.1,349.9937253,5534598,8.6,8.5,0.432,10
Togo,2003,Developing,54.7,355,15,1.02,2.995959823,,295,17.9,22,72,5,72,5.2,31.437144,539141,8.8,8.7,0.428,9.9
Togo,2002,Developing,54.7,351,15,1,1.995182912,,363,17.5,22,58,4.7,59,5.3,28.832123,5251472,9,8.9,0.428,9.7
Togo,2001,Developing,54.6,345,14,0.95,2.048574874,,1833,17.1,22,51,4.29,5,5.3,26.6394652,511177,9.2,9.1,0.426,9.4
Togo,2000,Developing,54.6,339,14,1.1,2.02964427,,3578,16.6,22,63,4.35,64,5.1,26.3932935,497367,9.4,9.3,0.425,9.3
Tonga,2015,Developing,73.5,133,0,,0,78,0,75.2,0,8,,78,0.1,493.775387,16364,0.1,0.1,0.718,14.3
Tonga,2014,Developing,73.3,135,0,0.01,565.9672173,8,0,74.8,0,82,5.18,8,0.1,4192.349758,15782,0.1,0.1,0.716,14.3
Tonga,2013,Developing,73.2,137,0,0.01,584.9449886,82,0,74.3,0,84,4.98,82,0.1,4266.557174,15328,0.1,0.1,0.718,14.3
Tonga,2012,Developing,73,138,0,0.01,63.80294988,77,0,73.8,0,79,4.51,77,0.1,451.542462,14951,0.1,0.1,0.717,14.4
Tonga,2011,Developing,72.9,14,0,0.96,7.033980828,82,0,73.3,0,84,4.6,82,0.1,445.18866,14577,0.1,0.1,0.712,14.4
Tonga,2010,Developing,72.8,142,0,1.24,471.8307668,82,0,72.7,0,84,4.59,82,0.1,3547.59975,14137,0.1,0.1,0.707,14.4
Tonga,2009,Developing,72.5,147,0,1.08,4.783805563,84,0,72.1,0,86,4.67,84,0.1,37.846563,1364,0.1,0.1,0.703,14.5
Tonga,2008,Developing,72.6,145,0,1.1,569.6255035,84,0,71.5,0,88,5.13,86,0.1,3392.64743,135,0.1,0.1,0.698,14.5
Tonga,2007,Developing,72.5,146,0,2.05,568.8692813,87,0,7.8,0,88,5.82,87,0.1,2932.315883,12357,0.1,0.1,0.698,14.5
Tonga,2006,Developing,72.4,148,0,1.79,503.5881956,89,0,7.1,0,89,5.61,88,0.1,2892.522663,11689,0.1,0.1,0.695,14.6
Tonga,2005,Developing,72.3,15,0,1.57,689.9440223,89,0,69.4,0,9,6.52,89,0.1,2594.74999,1141,0.1,0.1,0.694,14.6
Tonga,2004,Developing,72.2,151,0,1.8,423.2953509,9,0,68.6,0,91,4.87,9,0.1,2284.37858,146,0.1,0.1,0.693,14.6
Tonga,2003,Developing,72,153,0,1.79,45.85105771,85,0,67.8,0,91,5.9,9,0.1,229.714718,99789,0.1,0.1,0.683,13.7
Tonga,2002,Developing,71.9,155,0,1.51,310.8203382,88,0,67,0,85,5.3,84,0.1,1842.44421,99184,0.1,0.1,0.679,13.5
Tonga,2001,Developing,71.8,157,0,1.35,330.1007394,91,4,66.2,0,91,5.66,89,0.1,1837.977391,98611,0.1,0.1,0.674,13.2
Tonga,2000,Developing,71.6,158,0,1.24,40.49128897,93,0,65.5,0,91,4.75,91,0.1,263.27236,9882,0.1,0.1,0.676,13.7
Trinidad and Tobago,2015,Developing,71.2,17,0,,0,9,0,47.1,0,88,,96,0.3,17321.83373,13692,5.7,5.9,0.779,12.7
Trinidad and Tobago,2014,Developing,71.1,171,0,6.94,1578.872339,92,0,46,0,94,5.93,92,0.3,19325.24283,1354493,5.8,6,0.778,12.7
Trinidad and Tobago,2013,Developing,71,172,0,6.71,167.2657906,92,0,45,0,94,5.98,92,0.3,1967.83283,1348248,5.8,6,0.773,12.7
Trinidad and Tobago,2012,Developing,78,174,0,6.7,1486.236406,92,0,44,0,91,5.78,92,0.4,19152.531,1341588,5.9,6.1,0.772,12.6
Trinidad and Tobago,2011,Developing,76,176,0,6.5,144.9850711,9,0,43,0,91,5.6,9,0.4,1953.9767,1334788,5.9,6.2,0.774,12.6
Trinidad and Tobago,2010,Developing,74,179,0,6.5,1389.772683,9,0,42,0,91,5.29,9,0.4,16683.94578,13281,5.9,6.3,0.772,12.5
Trinidad and Tobago,2009,Developing,71,183,0,6.37,128.0896289,9,0,41.1,0,9,6.47,9,0.2,1458.8796,1321618,6,6.4,0.773,12.5
Trinidad and Tobago,2008,Developing,69.9,185,0,6.41,1902.693048,9,0,4.2,0,91,4.4,9,0.3,21188.11857,1315372,6.1,6.4,0.767,12.4
Trinidad and Tobago,2007,Developing,69.7,187,0,6.37,136.8836683,89,0,39.3,0,9,4.82,88,0.7,1653.1844,13926,6.1,6.5,0.76,12.4
Trinidad and Tobago,2006,Developing,69.6,188,0,6.35,103.3710689,89,0,38.4,0,89,4.49,92,0.6,1495.96337,133144,6.2,6.6,0.751,12.3
Trinidad and Tobago,2005,Developing,69.5,189,0,6.12,1187.949491,95,0,37.6,0,95,5.31,95,0.5,12323.1275,1296934,6.3,6.7,0.745,12.3
Trinidad and Tobago,2004,Developing,69.4,19,0,5.82,11.85100131,94,0,36.8,0,94,5.22,94,1,129.51914,129535,6.3,6.8,0.736,12.2
Trinidad and Tobago,2003,Developing,69.3,191,0,5.53,78.72216127,76,0,36,1,91,5.13,91,0.5,884.518666,128452,6.4,6.9,0.729,12
Trinidad and Tobago,2002,Developing,69.2,192,0,5.12,72.03911741,5,0,35.2,1,96,5,96,2,749.626612,1277837,6.5,7,0.721,11.9
Trinidad and Tobago,2001,Developing,69.1,194,0,4.55,516.7112481,,0,34.4,1,91,4.4,91,1.2,6935.721451,127238,6.6,7.1,0.715,11.8
Trinidad and Tobago,2000,Developing,69.1,197,0,4.68,43.59522964,,0,33.6,1,9,4.17,9,0.9,643.947262,1267984,6.7,7.2,0.709,11.7
Tunisia,2015,Developing,75.3,1,3,,0,98,16,61.2,3,98,,98,0.1,3828.91589,11273661,6.5,6.4,0.723,14.6
Tunisia,2014,Developing,75.1,12,3,1.39,604.8701316,98,15,6.2,3,98,7,98,0.1,4271.68172,1114398,6.5,6.4,0.722,14.7
Tunisia,2013,Developing,74.9,13,3,1.29,594.6453102,98,16,59.3,3,98,7.26,98,0.1,4199.47253,1114558,6.4,6.3,0.72,14.7
Tunisia,2012,Developing,74.9,13,3,1.3,585.8776761,97,48,58.3,3,97,7.18,97,0.1,4137.55421,1886668,6.4,6.3,0.717,14.6
Tunisia,2011,Developing,74.8,13,3,1.29,623.2120325,98,11,57.4,3,98,7.15,98,0.1,4256.91279,1761467,6.4,6.3,0.714,14.5
Tunisia,2010,Developing,74.8,12,3,1.28,64.85616718,98,1,56.5,3,98,6.54,98,0.1,414.15177,1639931,6.3,6.3,0.71,14.4
Tunisia,2009,Developing,74.7,12,3,1.4,585.6307861,99,1,55.6,3,99,6.18,99,0.1,4129.977335,1521834,6.3,6.3,0.706,14.4
Tunisia,2008,Developing,74.7,12,3,1.37,53.08451654,99,2,54.7,3,99,5.63,99,0.1,431.9326,147336,6.3,6.3,0.701,14.3
Tunisia,2007,Developing,74.6,12,3,1.24,469.6282925,98,4,53.9,4,98,5.64,98,0.1,3778.184171,129887,6.3,6.3,0.695,14.3
Tunisia,2006,Developing,74.4,12,3,1.46,420.1153538,99,3,53.1,4,99,5.64,99,0.1,3371.71231,1196136,6.3,6.3,0.689,14.2
Tunisia,2005,Developing,74.2,14,3,1.37,379.5139945,97,15,52.2,4,98,5.57,98,0.1,3194.562243,112482,6.4,6.3,0.683,13.9
Tunisia,2004,Developing,74,15,3,1.36,379.7659054,96,1,51.4,4,97,5.63,97,0.1,3112.83529,11761,6.4,6.3,0.673,13.6
Tunisia,2003,Developing,73.7,17,4,1.34,321.7694175,92,22,5.6,4,95,5.36,95,0.1,2761.969249,9939678,6.4,6.3,0.667,13.5
Tunisia,2002,Developing,73.5,19,4,1.17,262.8184944,93,98,49.7,5,96,5.32,96,0.1,2346.5937,9864326,6.5,6.4,0.662,13.3
Tunisia,2001,Developing,73.2,11,4,1.19,257.2878697,94,231,48.9,5,98,5.29,98,0.1,2254.933126,978571,6.5,6.4,0.654,13.1
Tunisia,2000,Developing,72.9,112,4,1.21,264.7842196,94,47,48.1,5,97,5.4,97,0.1,2213.91488,9699197,6.6,6.5,0.646,12.8
Turkey,2015,Developing,75.8,16,15,,0,97,342,66.1,18,97,,97,0.1,1979.52569,78271472,4.9,4.8,0.764,14.5
Turkey,2014,Developing,75.5,17,16,1.45,181.9083783,96,565,65.3,19,96,5.41,96,0.1,12127.22522,773628,4.9,4.7,0.759,14.5
Turkey,2013,Developing,75.2,19,17,1.41,188.1440348,97,7405,64.5,20,98,5.38,98,0.1,12542.93565,75787333,4.9,4.7,0.754,14.4
Turkey,2012,Developing,74.8,112,19,1.54,20.75120211,97,349,63.7,22,97,5.24,97,0.1,1172.3843,74569867,4.9,4.7,0.75,14.3
Turkey,2011,Developing,74.5,114,20,1.53,1275.877569,96,111,62.8,23,97,5.29,97,0.1,11341.13395,7349455,4.9,4.7,0.737,13.8
Turkey,2010,Developing,74.2,116,21,1.49,32.78235828,96,7,61.9,25,97,5.61,97,0.1,1672.5693,72326914,4.9,4.7,0.715,13
Turkey,2009,Developing,73.9,118,23,1.4,106.9482898,94,4,61.1,27,96,6.8,96,0.1,936.499911,71339185,4.9,4.8,0.709,12.5
Turkey,2008,Developing,73.5,121,25,1.39,22.67271848,92,0,6.2,29,96,6.7,96,0.1,185.68975,74432,5,4.8,0.705,12.5
Turkey,2007,Developing,73.2,124,26,1.26,115.5801103,96,3,59.3,31,96,6.4,96,0.1,979.49246,69597281,5,4.8,0.697,12.3
Turkey,2006,Developing,72.8,126,28,1.29,103.523776,82,34,58.5,34,9,5.81,9,0.1,834.869161,6876345,5,4.8,0.687,11.9
Turkey,2005,Developing,72.4,129,30,1.29,832.9552058,85,6200,57.6,36,9,5.45,9,0.1,7384.354661,679346,5,4.9,0.681,11.9
Turkey,2004,Developing,72,132,33,1.35,1.132766775,77,8927,56.8,39,85,5.37,85,0.1,64.72953,677855,5.1,4.9,0.675,12
Turkey,2003,Developing,71.6,135,35,1.42,459.1113061,68,5844,55.9,43,69,5.34,68,0.1,4718.51291,668583,5.1,5,0.668,11.9
Turkey,2002,Developing,71.2,138,38,1.47,35.55729,72,7823,55.1,46,78,5.36,78,0.1,366.57,6514354,5.2,5,0.658,11.5
Turkey,2001,Developing,78,14,41,1.49,256.4341746,77,30509,54.3,50,88,5.16,88,0.1,3119.63716,64191474,5.2,5.1,0.653,11.1
Turkey,2000,Developing,74,143,44,1.54,421.2956602,71,16244,53.5,54,85,4.95,85,0.1,4316.553895,6324121,5.3,5.2,0.641,10.7
Turkmenistan,2015,Developing,66.3,215,6,,0,99,0,48.6,7,99,,99,0.1,6432.668768,5565284,3.3,3.3,0.688,10.8
Turkmenistan,2014,Developing,66,217,7,2.9,691.1333535,97,0,47.7,8,98,2.7,98,0.1,7962.365824,5466241,3.3,3.3,0.683,10.8
Turkmenistan,2013,Developing,65.4,228,7,2.93,63.7481117,98,0,46.7,8,98,2.12,98,0.1,734.42525,5366277,3.2,3.3,0.678,10.7
Turkmenistan,2012,Developing,65.6,22,7,2.75,579.4128244,98,0,45.9,8,98,1.96,97,0.1,6675.262954,5267839,3.2,3.3,0.672,10.7
Turkmenistan,2011,Developing,65.6,217,7,2.55,490.4181326,97,0,45,8,97,1.98,97,0.1,5649.978486,517461,3.2,3.3,0.665,10.6
Turkmenistan,2010,Developing,65.8,211,7,2.48,385.325164,96,0,44.2,8,96,1.99,96,0.1,4439.23,58721,3.2,3.3,0,10.6
Turkmenistan,2009,Developing,65.6,215,6,2.35,37.88466056,97,0,43.4,8,97,1.88,96,0.1,436.459223,5795,3.2,3.3,0,10.5
Turkmenistan,2008,Developing,64.5,235,6,2.4,34.23979419,96,0,42.7,8,96,1.93,96,0.1,394.467675,4935762,3.2,3.3,0,10.5
Turkmenistan,2007,Developing,64.1,241,6,2.58,0.358651421,98,59,42,8,98,2.16,98,0.1,26.371428,487137,3.3,3.3,0,10.4
Turkmenistan,2006,Developing,63.7,245,6,2.71,29.27235366,98,48,41.3,8,98,2.9,98,0.1,2136.66815,48115,3.3,3.3,0,10.4
Turkmenistan,2005,Developing,63.3,248,6,2.85,2.19888585,99,0,4.7,8,99,3.51,99,0.1,174.51475,4754641,3.4,3.4,0,10.3
Turkmenistan,2004,Developing,63.5,238,6,2.86,186.1013972,96,1,4,8,98,4.3,97,0.1,1453.917166,473398,3.4,3.4,0,10.3
Turkmenistan,2003,Developing,63.4,231,7,2.88,179.6156482,97,1,39.4,8,66,3.85,83,0.1,1283.885977,4655741,3.5,3.4,0,10.3
Turkmenistan,2002,Developing,63.3,229,7,2.33,130.3784829,96,11,38.7,8,99,3.34,98,0.1,967.917468,4612,3.5,3.5,0,10.2
Turkmenistan,2001,Developing,64,221,7,2.35,106.180706,,9,38.1,9,94,3.87,95,0.1,774.4763388,45648,3.6,3.5,0,10.2
Turkmenistan,2000,Developing,63.8,224,7,2.9,88.2436347,,113,37.5,9,98,3.94,97,0.1,643.17518,4516131,3.6,3.6,0,0
Tuvalu,2013,Developing,,,0,0.01,78.28120317,9,0,79.3,0,9,16.61,9,0.1,3542.13589,1819,0.2,0.1,,0
Uganda,2015,Developing,62.3,291,66,,0,78,478,18.5,93,82,,78,3.1,693.8963829,414487,5.6,5.6,0.488,10
Uganda,2014,Developing,61.5,38,68,0.01,14.16770158,78,314,18.1,97,82,7.22,78,3.2,719.172669,38833338,5.7,5.6,0.483,10
Uganda,2013,Developing,67,325,71,0.01,90.76144414,78,7878,17.6,103,82,7.47,78,4,662.492293,37553726,5.7,5.7,0.478,10
Uganda,2012,Developing,60,339,73,0.01,92.88697859,78,2027,17.2,109,82,7.58,78,4.6,647.74741,3636796,5.8,5.8,0.477,10
Uganda,2011,Developing,59.3,347,76,10.22,94.49686776,82,3312,16.7,114,82,9.9,82,6.8,584.3962137,3593648,5.9,5.9,0.477,10.7
Uganda,2010,Developing,58.4,362,79,10.03,116.202964,8,1313,16.3,119,79,11.2,8,8,594.9972557,33915133,6,6,0.473,10.9
Uganda,2009,Developing,57.5,378,82,9.63,87.04534954,79,1601,15.9,124,78,8.43,79,8.1,647.17732,32771895,6.1,6.1,0.464,10.8
Uganda,2008,Developing,56.3,41,84,9.79,72.85023656,71,1319,15.6,130,69,9.1,71,8.2,449.6928183,31663896,6.2,6.2,0.453,10.6
Uganda,2007,Developing,55.5,41,88,9.65,6.002527685,73,3776,15.2,137,7,9.76,73,8.4,41.858631,359487,6.3,6.3,0.442,10.3
Uganda,2006,Developing,54.9,41,93,9.81,50.83901418,64,5736,14.8,145,62,9.86,64,8.6,336.4593923,2955662,6.4,6.4,0.434,10.6
Uganda,2005,Developing,53.2,446,99,10.09,44.52614001,64,22,14.5,155,59,9.36,64,8.7,315.788227,2854394,6.5,6.5,0.429,10.9
Uganda,2004,Developing,51.3,485,104,9.89,36.60609252,62,141,14.2,164,58,8.9,62,8.9,288.236949,27568436,6.6,6.6,0.427,11.6
Uganda,2003,Developing,51,53,109,10.16,4.426792406,44,29429,13.9,173,57,7.54,59,9.4,237.9995917,2662482,6.7,6.7,0.418,11.5
Uganda,2002,Developing,48.8,523,112,10.42,2.690897842,29,49871,13.6,181,57,7.78,57,10,24.2423229,2571848,6.8,6.8,0.404,11
Uganda,2001,Developing,47.7,539,115,10.57,26.97625217,,48543,13.3,187,56,7.26,55,10.8,234.984775,24854892,6.9,6.9,0.396,10.8
Uganda,2000,Developing,46.6,554,116,10.47,22.59447461,,42554,13,191,55,6.77,52,11.6,257.63369,2439274,7,7,0.382,9.8
Ukraine,2015,Developing,71.3,195,4,,0,22,105,61.3,5,51,,23,0.2,2124.662666,4515429,2.3,2.4,0.748,15.3
Ukraine,2014,Developing,78,23,4,8.06,5.663849328,22,0,6.7,5,45,7.1,23,0.2,314.658296,45271947,2.3,2.4,0.746,15.2
Ukraine,2013,Developing,71,198,4,8.44,52.42529588,46,0,6.1,5,72,7.67,76,0.2,429.71554,454896,2.3,2.4,0.744,15.2
Ukraine,2012,Developing,77,25,5,8.44,453.7830847,46,12746,59.6,5,72,7.47,76,0.2,3855.42128,455933,2.4,2.4,0.739,15.1
Ukraine,2011,Developing,75,24,5,8.48,415.1627705,21,1333,59,5,54,6.98,5,0.2,3569.75727,45761,2.4,2.5,0.734,14.9
Ukraine,2010,Developing,69.8,212,5,8.39,375.6835376,48,39,58.5,6,57,7.81,52,0.2,2965.142365,45877,2.4,2.5,0.728,14.9
Ukraine,2009,Developing,69.2,231,5,8.71,324.5491348,66,0,58,6,74,7.8,71,0.3,2545.48341,46533,2.5,2.6,0.734,14.9
Ukraine,2008,Developing,67.7,273,5,9.46,456.4586664,84,48,57.6,6,91,6.63,9,0.4,3891.37823,462582,2.5,2.6,0.73,14.9
Ukraine,2007,Developing,67.5,277,5,8.86,46.19685449,92,1005,57.2,6,98,6.36,98,0.7,368.68998,465935,2.5,2.7,0.723,14.8
Ukraine,2006,Developing,67.7,267,5,7.99,29.38172706,96,42724,56.8,6,99,6.39,98,0.8,233.18831,4678775,2.6,2.7,0.716,14.7
Ukraine,2005,Developing,67,278,5,7.31,217.4345257,97,2392,56.4,6,95,6.41,96,0.9,1828.717626,471515,2.7,2.8,0.707,14.5
Ukraine,2004,Developing,67.4,267,5,6.79,180.3537859,98,146,56.1,6,99,6.61,99,1,1367.352433,474516,2.7,2.8,0.7,14.6
Ukraine,2003,Developing,67.6,256,6,5.92,21.22386354,77,411,55.7,6,99,6.93,97,0.9,148.522488,4781295,2.8,2.9,0.691,14.3
Ukraine,2002,Developing,67.6,256,6,4.89,115.738974,48,7587,55.4,7,99,6.25,99,0.9,879.475486,48225,2.9,3,0.683,13.9
Ukraine,2001,Developing,67.7,253,6,4.31,8.897421459,7,16970,55.1,7,99,5.66,99,0.8,78.738243,48683865,2.9,3,0.673,13.2
Ukraine,2000,Developing,67.5,257,6,4.49,7.883791474,4,817,54.8,8,99,5.59,99,0.7,635.789635,49175848,3,3.1,0.669,13.3
United Arab Emirates,2015,Developing,77.1,75,1,,0,99,347,64.2,1,99,,99,0.1,3911.74689,,5.3,5.1,0.836,13.3
United Arab Emirates,2014,Developing,76.9,77,1,1.91,3862.68271,99,344,62.4,1,99,3.64,99,0.1,44449.7435,,5.2,5,0.832,13.3
United Arab Emirates,2013,Developing,76.7,78,1,1.82,377.2009132,98,0,6.5,1,98,3.49,98,0.1,4335.64268,,5.2,5,0.829,13.3
United Arab Emirates,2012,Developing,76.5,8,1,1.75,3663.764502,96,132,58.6,1,96,3.45,96,0.1,42112.23565,,5.1,5,0.826,13.3
United Arab Emirates,2011,Developing,76.3,81,1,1.73,387.774991,95,0,57.1,1,95,3.7,95,0.1,4462.3129,,5.1,4.9,0.824,13.3
United Arab Emirates,2010,Developing,76.2,82,1,1.69,308.0660742,94,87,55.8,1,94,3.93,94,0.1,3549.14832,,5.1,4.9,0.826,13.3
United Arab Emirates,2009,Developing,76,84,1,1.73,292.4022672,93,0,55.1,1,94,4.5,93,0.1,3372.57517,,5.1,4.9,0.831,13.2
United Arab Emirates,2008,Developing,75.8,85,1,1.86,4003.908598,92,55,54.8,1,94,2.93,92,0.1,45758.9554,,5.1,4.9,0.829,13.1
United Arab Emirates,2007,Developing,75.6,87,1,1.69,3759.457226,92,0,55.1,1,94,2.57,92,0.1,42672.61323,,5.1,4.9,0.826,12.9
United Arab Emirates,2006,Developing,75.4,89,1,1.74,3749.941617,92,0,55.8,1,94,2.33,92,0.1,42372.22166,,5.1,4.9,0.823,12.8
United Arab Emirates,2005,Developing,75.3,92,1,1.79,3427.320332,92,29,56.6,1,94,2.32,94,0.1,39439.8197,,5.1,4.9,0.818,12.6
United Arab Emirates,2004,Developing,75.1,95,1,1.77,2972.448675,92,22,57,1,94,2.46,94,0.1,36161.1761,,5.2,4.9,0.813,12.4
United Arab Emirates,2003,Developing,74.9,98,1,1.74,277.1818332,92,42,56.8,1,94,2.65,94,0.1,3323.52318,,5.2,5,0.808,12.3
United Arab Emirates,2002,Developing,74.7,11,1,1.72,2598.842827,92,53,56,1,94,2.72,94,0.1,31311.35936,,5.3,5,0.803,12.1
United Arab Emirates,2001,Developing,74.5,14,1,1.67,243.7539129,92,30,55,1,94,2.48,94,0.1,3161.52935,,5.3,5.1,0.798,12
United Arab Emirates,2000,Developing,74.2,17,1,1.64,262.9589578,92,69,54.1,1,94,2.38,94,0.1,3371.26869,,5.4,5.1,0.791,11.8
United Kingdom of Great Britain and Northern Ireland,2015,Developed,81.2,69,3,10.66,0,,91,66.6,4,96,,96,0.1,,,0.8,0.6,,
United Kingdom of Great Britain and Northern Ireland,2014,Developed,81,71,3,10.37,0,,133,66,4,95,9.12,95,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2013,Developed,87,72,3,10.32,0,,1919,65.4,4,95,9.34,95,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2012,Developed,86,72,3,10.42,0,,2092,64.8,4,95,9.41,95,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2011,Developed,86,74,3,10.68,0,,1112,64.2,4,95,9.34,95,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2010,Developed,82,77,3,10.88,0,,443,63.6,4,94,9.51,94,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2009,Developed,81,78,4,10.79,0,,1212,63.1,4,93,9.81,93,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2008,Developed,79.6,8,4,11.47,0,,1445,62.5,4,92,8.85,92,0.1,,,0.8,0.5,,
United Kingdom of Great Britain and Northern Ireland,2007,Developed,79.5,8,4,11.84,0,,1022,61.9,4,92,8.42,92,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2006,Developed,79.3,82,4,11.61,0,,764,61.3,4,92,8.36,92,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2005,Developed,79,82,4,12.05,0,,79,6.7,4,91,8.24,91,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2004,Developed,78.8,83,4,12.22,0,,189,6.1,4,92,7.98,92,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2003,Developed,78.3,86,4,11.85,0,,460,59.5,4,91,7.81,91,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2002,Developed,78.2,87,4,11.44,0,,314,58.8,4,91,7.57,91,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2001,Developed,78,88,4,10.91,0,,73,58.2,4,91,7.31,91,0.1,,,0.7,0.5,,
United Kingdom of Great Britain and Northern Ireland,2000,Developed,77.8,89,4,10.59,0,,104,57.5,5,91,6.94,91,0.1,,,0.7,0.5,,
United Republic of Tanzania,2015,Developing,61.8,279,85,,0,98,30,23.8,119,96,,98,1.4,,,6.7,6.5,,
United Republic of Tanzania,2014,Developing,67,34,86,0.01,0,97,88,23.2,121,97,5.58,97,1.4,,,6.8,6.6,,
United Republic of Tanzania,2013,Developing,59.7,323,86,4.2,0,91,185,22.5,124,91,5.57,91,2.1,,,6.8,6.7,,
United Republic of Tanzania,2012,Developing,58.6,348,87,3.98,0,92,1668,21.9,126,9,5.72,92,2.4,,,6.9,6.8,,
United Republic of Tanzania,2011,Developing,58.3,348,88,4.04,0,9,1622,21.3,128,88,5.72,9,3.1,,,7,6.9,,
United Republic of Tanzania,2010,Developing,57.5,36,89,4.19,0,91,167,2.7,131,94,5.3,91,4.6,,,7.1,7.1,,
United Republic of Tanzania,2009,Developing,56.9,368,91,3.97,0,85,1574,2.2,135,88,3.97,85,6.4,,,7.2,7.2,,
United Republic of Tanzania,2008,Developing,56.2,376,92,3.44,0,86,3413,19.6,138,89,4.21,86,7.4,,,7.3,7.3,,
United Republic of Tanzania,2007,Developing,54.5,411,94,4.4,0,83,7726,19.1,141,88,4.72,83,8.5,,,7.5,7.4,,
United Republic of Tanzania,2006,Developing,53.1,437,96,4.07,0,9,2362,18.6,145,91,6.86,9,9.4,,,7.6,7.5,,
United Republic of Tanzania,2005,Developing,52.2,449,97,3.94,0,9,23,18.1,149,91,4.66,9,10,,,7.7,7.6,,
United Republic of Tanzania,2004,Developing,51.5,454,100,3.81,0,95,1419,17.7,154,95,4.1,95,10.8,,,7.8,7.8,,
United Republic of Tanzania,2003,Developing,58,459,103,2.34,0,95,1673,17.2,160,97,4.6,95,11.5,,,7.9,7.9,,
United Republic of Tanzania,2002,Developing,52,46,106,3.37,0,89,5131,16.8,166,91,3.59,89,12.1,,,8,8,,
United Republic of Tanzania,2001,Developing,49.6,46,110,4.09,0,,11847,16.4,173,65,3.28,87,12.5,,,8.2,8.1,,
United Republic of Tanzania,2000,Developing,49.2,457,114,3.89,0,,14649,16,181,64,2.64,79,12.8,,,8.3,8.3,,
United States of America,2015,Developed,79.3,13,23,,0,92,188,69.6,26,93,,95,0.1,,,0.8,0.6,,
United States of America,2014,Developed,79.1,14,23,8.82,0,92,667,69.1,27,93,17.14,95,0.1,,,0.8,0.6,,
United States of America,2013,Developed,78.9,16,23,8.82,0,91,187,68.6,27,93,16.9,94,0.1,,,0.7,0.6,,
United States of America,2012,Developed,78.8,16,24,8.82,0,9,55,68,28,93,17.2,94,0.1,,,0.7,0.6,,
United States of America,2011,Developed,78.7,16,25,8.67,0,91,220,67.5,29,94,17.6,96,0.1,,,0.7,0.6,,
United States of America,2010,Developed,78.7,15,25,8.55,0,92,63,66.9,30,93,17.2,95,0.1,,,0.7,0.6,,
United States of America,2009,Developed,78.5,18,26,8.71,0,92,71,66.3,31,93,17,95,0.1,,,0.7,0.6,,
United States of America,2008,Developed,78.2,18,27,8.74,0,94,140,65.7,31,94,16.2,96,0.1,,,0.7,0.6,,
United States of America,2007,Developed,78.1,11,27,8.74,0,93,43,65.1,32,93,15.57,96,0.1,,,0.7,0.6,,
United States of America,2006,Developed,77.8,113,28,8.63,0,93,55,64.4,33,93,15.27,96,0.1,,,0.7,0.6,,
United States of America,2005,Developed,77.5,112,28,8.52,0,93,66,63.8,33,92,15.15,96,0.1,,,0.7,0.6,,
United States of America,2004,Developed,77.5,111,28,8.48,0,92,37,63.1,33,92,15.14,96,0.1,,,0.7,0.6,,
United States of America,2003,Developed,77.2,114,28,8.4,0,92,56,62.4,33,91,15.6,96,0.1,,,0.7,0.6,,
United States of America,2002,Developed,77,115,28,8.33,0,88,41,61.7,33,9,14.55,94,0.1,,,0.8,0.6,,
United States of America,2001,Developed,76.9,115,28,8.25,0,89,116,6.9,33,89,13.73,94,0.1,,,0.8,0.6,,
United States of America,2000,Developed,76.8,114,28,8.21,0,9,85,6.1,33,9,13.7,94,0.1,,,0.8,0.7,,
Uruguay,2015,Developing,77,116,0,,0,95,0,64,0,95,,95,0.1,15524.84247,3431552,1.5,1.4,0.794,15.5
Uruguay,2014,Developing,76.8,117,0,6.03,463.6397821,95,0,63.4,0,95,8.58,95,0.1,16737.89827,3419546,1.5,1.4,0.791,15.5
Uruguay,2013,Developing,76.8,117,0,5.82,482.8039445,94,0,62.9,0,94,8.68,94,0.1,16881.2568,3485,1.5,1.4,0.788,15.5
Uruguay,2012,Developing,76.5,118,0,5.77,339.7190493,95,0,62.3,0,95,8.74,95,0.1,1592.6819,3396777,1.5,1.5,0.784,15.5
Uruguay,2011,Developing,77,111,0,5.97,417.9117441,95,0,61.8,1,95,8.55,95,0.1,14166.4998,3385624,1.5,1.5,0.78,15.5
Uruguay,2010,Developing,76.3,118,0,6.21,2331.532804,95,0,61.2,1,95,8.63,95,0.1,11938.212,3374415,1.5,1.5,0.777,15.6
Uruguay,2009,Developing,76.6,118,0,6.67,1871.736563,95,0,6.7,1,95,8.78,95,0.1,9415.17386,3362755,1.5,1.5,0.774,15.5
Uruguay,2008,Developing,76.4,119,1,6.76,24.73142261,94,0,6.1,1,94,8.17,94,0.1,962.312164,335824,1.6,1.5,0.77,15.7
Uruguay,2007,Developing,75.4,124,1,6.67,14.47305874,94,0,59.5,1,94,8.23,94,0.1,79.69746,3339741,1.6,1.5,0.76,15.3
Uruguay,2006,Developing,76.2,117,1,6.58,1712.225506,95,0,58.9,1,95,11.17,95,0.1,5877.87678,333143,1.6,1.6,0.756,15.2
Uruguay,2005,Developing,75.7,123,1,6.35,152.5448405,96,0,58.3,1,96,11.15,96,0.1,522.951116,3325612,1.6,1.6,0.753,15.5
Uruguay,2004,Developing,75.4,122,1,5.66,882.356362,94,0,57.7,1,95,11.59,94,0.1,4117.38853,332496,1.7,1.6,0.75,15.5
Uruguay,2003,Developing,75.4,121,1,5.11,160.8400141,91,0,57,1,91,6.52,91,0.1,3622.52284,3325637,1.7,1.6,0.747,15
Uruguay,2002,Developing,75.4,124,1,5.86,27.46880965,95,0,56.3,1,93,7.18,95,0.1,488.768855,3327773,1.7,1.7,0.746,14.7
Uruguay,2001,Developing,75.2,123,1,6.48,421.4804282,94,0,55.7,1,94,7.46,94,0.1,6281.37747,332713,1.8,1.7,0.742,14.2
Uruguay,2000,Developing,75.1,131,1,6.65,645.9583816,92,0,55,1,92,7.82,9,0.1,6871.897677,3321245,1.8,1.7,0.738,14
Uzbekistan,2015,Developing,69.4,184,15,,0,99,22,44.7,17,99,,99,0.1,2137.576852,312989,3,3.1,0.697,12.1
Uzbekistan,2014,Developing,69.2,184,16,0.01,0.442802404,99,8,43.9,18,99,5.84,99,0.1,25.448414,37577,3,3.1,0.69,12.1
Uzbekistan,2013,Developing,69.1,185,17,0.01,19.1624696,99,0,43,19,99,6.32,99,0.1,197.551233,32432,3,3.1,0.681,12
Uzbekistan,2012,Developing,68.8,184,18,0.01,16.71406295,99,0,42.2,21,99,6.49,99,0.1,174.468298,297745,3,3.1,0.673,12
Uzbekistan,2011,Developing,68.5,183,19,2.83,140.6905284,99,476,41.4,22,99,5.65,99,0.1,1564.966945,293394,3,3.1,0.664,12
Uzbekistan,2010,Developing,68.3,183,20,2.73,119.4571154,99,117,4.7,23,99,5.34,99,0.2,1377.8214,285624,3,3.1,0.657,11.9
Uzbekistan,2009,Developing,68,183,21,2.56,92.81479759,98,0,4,24,99,6.31,98,0.2,1213.265328,277674,3.1,3.1,0.651,11.8
Uzbekistan,2008,Developing,67.9,184,22,2.36,13.89021225,91,2,39.3,25,98,5.92,98,0.3,182.28625,27328,3.1,3.1,0.644,11.9
Uzbekistan,2007,Developing,67.8,184,22,2.15,9.290983645,99,863,38.7,26,98,5.81,96,0.3,83.476942,26868,3.1,3.1,0.631,11.8
Uzbekistan,2006,Developing,67.6,185,23,1.96,77.27092119,98,823,38.1,27,94,5.49,96,0.4,654.2838373,2648825,3.2,3.2,0.626,11.8
Uzbekistan,2005,Developing,67.3,192,24,1.78,40.13342094,99,737,37.5,28,99,5.11,99,0.3,546.776852,26167,3.2,3.2,0.62,11.7
Uzbekistan,2004,Developing,67.8,183,24,1.59,34.41887163,99,75,37,29,99,5.11,99,0.3,465.1198869,2586435,3.2,3.2,0.613,11.6
Uzbekistan,2003,Developing,67.2,183,25,1.54,28.52135777,99,85,36.4,30,99,5.17,98,0.3,396.129969,2556765,3.3,3.3,0.607,11.3
Uzbekistan,2002,Developing,67.1,186,27,1.47,24.99438738,62,25,35.9,32,99,5.44,99,0.2,383.3494997,2527185,3.3,3.3,0.6,11
Uzbekistan,2001,Developing,67.4,185,28,1.53,43.66385568,,22,35.3,34,99,5.28,99,0.2,456.734892,2496445,3.4,3.3,0.594,10.7
Uzbekistan,2000,Developing,67.1,189,30,1.6,48.50941741,,80,34.8,36,99,5.29,99,0.1,558.221144,24654,3.4,3.4,0,10.6
Vanuatu,2015,Developing,72,13,0,,0,64,39,53.3,0,65,,64,0.1,285.83414,26463,1.5,1.4,0.598,10.8
Vanuatu,2014,Developing,71.7,134,0,0.01,564.8167043,64,10,52.5,0,65,5.2,64,0.1,3148.36513,25885,1.5,1.4,0.596,10.8
Vanuatu,2013,Developing,71.6,135,0,0.01,447.545645,64,0,51.7,0,65,3.92,64,0.1,3167.34356,253142,1.5,1.4,0.591,10.8
Vanuatu,2012,Developing,71.4,138,0,0.01,427.9885222,64,0,5.8,0,65,3.7,64,0.1,3158.58688,247485,1.5,1.4,0.592,10.8
Vanuatu,2011,Developing,71.2,141,0,0.85,457.9731742,63,0,49.9,0,65,3.85,65,0.1,3275.91684,241871,1.5,1.4,0.591,10.8
Vanuatu,2010,Developing,71,145,0,0.91,471.8626525,62,0,49.1,0,66,4.71,65,0.1,2965.82434,236295,1.5,1.4,0.59,10.8
Vanuatu,2009,Developing,78,149,0,0.83,361.0940984,62,0,48.2,0,66,3.9,66,0.1,2643.441423,23785,1.5,1.5,0.589,10.7
Vanuatu,2008,Developing,75,153,0,1.18,345.339056,61,0,47.4,0,66,3.66,67,0.1,2697.961375,22534,1.5,1.5,0.582,10.7
Vanuatu,2007,Developing,73,157,0,1.01,342.4908556,6,0,46.6,0,67,3.67,67,0.1,2393.367265,219953,1.6,1.5,0.579,10.7
Vanuatu,2006,Developing,71,161,0,1,43.19780767,59,0,45.7,0,67,3.96,68,0.1,247.97823,214634,1.6,1.5,0.572,10.6
Vanuatu,2005,Developing,69.9,165,0,0.88,337.2942846,61,3,44.9,0,67,3.87,68,0.1,1886.433359,2937,1.6,1.5,0,10.6
Vanuatu,2004,Developing,69.6,169,0,0.85,334.1673373,63,0,44.1,0,67,4.12,69,0.1,1787.94723,24143,1.6,1.5,0,10.7
Vanuatu,2003,Developing,69.4,173,0,1.2,27.29839073,64,165,43.3,0,67,4.2,69,0.1,158.52724,198964,1.6,1.6,0,10.4
Vanuatu,2002,Developing,69.3,176,0,1.24,171.1373611,66,101,42.6,0,67,3.52,7,0.1,1353.934819,193956,1.7,1.6,0,10.2
Vanuatu,2001,Developing,69.1,179,0,0.91,163.105292,68,7,41.9,0,67,3.37,7,0.1,1362.61731,18929,1.7,1.6,0,10.1
Vanuatu,2000,Developing,69,18,0,1.21,21.90075232,7,9,41.1,0,67,3.28,71,0.1,1469.849149,18563,1.7,1.7,0,9.6
Venezuela (Bolivarian Republic of),2015,Developing,74.1,157,9,,0,87,0,62.1,10,87,,87,0.1,,,1.6,1.5,0.769,14.3
Venezuela (Bolivarian Republic of),2014,Developing,73.9,158,9,6.47,0,78,0,61.5,10,79,5.26,78,0.1,,,1.6,1.5,0.771,14.2
Venezuela (Bolivarian Republic of),2013,Developing,73.8,159,9,6.71,0,82,0,61,10,82,4.94,82,0.1,,,1.6,1.5,0.77,14.2
Venezuela (Bolivarian Republic of),2012,Developing,73.7,161,9,6.7,0,81,1,6.4,10,73,4.8,81,0.1,,,1.6,1.5,0.767,14.1
Venezuela (Bolivarian Republic of),2011,Developing,73.8,158,9,6.74,0,78,0,59.9,10,78,5.24,78,0.1,,,1.6,1.5,0.756,14.1
Venezuela (Bolivarian Republic of),2010,Developing,73.7,158,9,7.22,0,78,0,59.3,10,74,5.4,78,0.1,,,1.6,1.5,0.754,14
Venezuela (Bolivarian Republic of),2009,Developing,73.6,166,9,7.59,0,84,0,58.8,10,75,5.81,84,0.1,,,1.6,1.5,0.754,14
Venezuela (Bolivarian Republic of),2008,Developing,73.2,168,9,8.18,0,53,0,58.2,10,76,3.98,5,0.1,,,1.6,1.5,0.745,13.4
Venezuela (Bolivarian Republic of),2007,Developing,73.4,165,9,8.7,0,62,32,57.6,10,67,5.25,62,0.1,,,1.6,1.5,0.728,12.9
Venezuela (Bolivarian Republic of),2006,Developing,73.6,163,9,8.27,0,71,78,57.1,11,73,4.85,71,0.1,,,1.6,1.6,0.714,12.4
Venezuela (Bolivarian Republic of),2005,Developing,73.6,158,9,7.92,0,88,0,56.5,11,8,4.69,87,0.1,,,1.7,1.6,0.7,11.8
Venezuela (Bolivarian Republic of),2004,Developing,73.3,161,10,7.55,0,82,0,55.9,11,83,4.78,86,0.1,,,1.7,1.6,0.687,11.6
Venezuela (Bolivarian Republic of),2003,Developing,72.4,172,10,6.3,0,72,0,55.3,12,86,4.93,68,0.1,,,1.7,1.6,0.688,11.6
Venezuela (Bolivarian Republic of),2002,Developing,73.1,167,10,6.89,0,6,2392,54.7,12,81,4.93,65,0.1,,,1.7,1.7,0.684,11
Venezuela (Bolivarian Republic of),2001,Developing,72.5,169,10,8.05,0,53,115,54.1,12,87,5.21,7,0.1,,,1.8,1.7,0.672,10.4
Venezuela (Bolivarian Republic of),2000,Developing,72.5,168,11,8.01,0,5,22,53.4,13,86,4.91,77,0.1,,,1.8,1.7,0.67,10.6
Viet Nam,2015,Developing,76,127,28,,0,97,256,17.5,35,97,,97,0.1,,,14.2,14.5,0.678,12.6
Viet Nam,2014,Developing,75.9,128,28,4.09,0,95,15033,16.7,35,96,7.7,95,0.1,,,14.3,14.7,0.675,12.5
Viet Nam,2013,Developing,75.7,129,28,4,0,59,1123,16,35,93,7.17,59,0.1,,,14.3,14.9,0.668,12.3
Viet Nam,2012,Developing,75.6,13,29,4.12,0,97,578,15.3,36,97,6.96,97,0.1,,,14.4,15,0.662,12.2
Viet Nam,2011,Developing,75.4,131,29,3.94,0,95,750,14.7,36,96,6.2,95,0.1,,,14.4,15.2,0.655,12
Viet Nam,2010,Developing,75.2,133,29,3.93,0,88,2809,14,35,94,6.36,93,0.1,,,14.5,15.4,0.647,11.9
Viet Nam,2009,Developing,75,134,29,3.86,0,94,6582,13.4,35,97,6.4,96,0.1,,,14.6,15.5,0.641,11.7
Viet Nam,2008,Developing,74.9,135,28,3.58,0,87,352,12.9,35,93,5.53,93,0.2,,,14.7,15.7,0.633,11.6
Viet Nam,2007,Developing,74.7,136,28,3.01,0,67,17,12.3,35,92,6.9,92,0.2,,,14.9,15.8,0.625,11.4
Viet Nam,2006,Developing,74.6,136,28,2.56,0,93,1978,11.8,35,94,5.56,94,0.2,,,15.1,15.9,0.618,11.3
Viet Nam,2005,Developing,74.4,136,29,2.7,0,94,410,11.3,36,94,5.38,95,0.2,,,15.3,16,0.609,11.1
Viet Nam,2004,Developing,74.2,136,29,2.86,0,94,217,1.9,36,96,5.9,96,0.2,,,15.4,16.1,0.601,11
Viet Nam,2003,Developing,74,137,30,2.19,0,78,2297,1.4,37,96,4.84,99,0.2,,,15.6,16.2,0.592,10.9
Viet Nam,2002,Developing,73.8,137,30,2.03,0,,6755,1,39,92,4.7,75,0.2,,,15.6,16.3,0.584,10.7
Viet Nam,2001,Developing,73.6,138,32,1.84,0,,12058,9.6,41,96,5.17,96,0.1,,,15.7,16.4,0.576,10.6
Viet Nam,2000,Developing,73.4,139,33,1.6,0,,16512,9.2,43,96,4.89,96,0.1,,,15.8,16.4,0.569,10.4
Yemen,2015,Developing,65.7,224,37,,0,69,468,41.3,47,63,,69,0.1,,,13.6,13.4,0.499,9
Yemen,2014,Developing,65.4,228,37,0.01,0,73,815,4.4,47,67,5.64,73,0.1,,,13.7,13.5,0.5,9
Yemen,2013,Developing,65.4,226,36,0.04,0,73,400,39.6,46,67,5.78,73,0.1,,,13.7,13.5,0.498,9
Yemen,2012,Developing,64.7,236,36,0.04,0,67,2177,38.7,46,68,5.73,67,0.1,,,13.7,13.6,0.494,9
Yemen,2011,Developing,64.6,234,35,0.04,0,69,2676,37.9,45,69,5.4,69,0.1,,,13.7,13.6,0.493,8.6
Yemen,2010,Developing,64.4,233,35,0.06,0,76,510,37.2,45,77,5.17,76,0.1,,,13.7,13.7,0.488,8.5
Yemen,2009,Developing,64.1,235,36,0.03,0,76,130,36.4,46,76,5.32,76,0.1,,,13.8,13.7,0.483,8.4
Yemen,2008,Developing,63.8,238,37,0.04,0,78,7,35.7,47,78,5.12,78,0.1,,,13.8,13.7,0.48,8.5
Yemen,2007,Developing,63.4,24,38,0.05,0,79,13,35.1,49,79,4.92,79,0.1,,,13.8,13.8,0.477,8.6
Yemen,2006,Developing,63,242,39,0.04,0,78,8079,34.5,51,78,4.82,78,0.1,,,13.9,13.8,0.475,8.7
Yemen,2005,Developing,62.6,245,40,0.04,0,8,6285,33.9,53,8,4.58,79,0.1,,,13.9,13.8,0.47,8.6
Yemen,2004,Developing,62.2,247,42,0.06,0,43,12708,33.3,56,72,4.9,72,0.1,,,13.9,13.9,0.464,8.4
Yemen,2003,Developing,61.9,249,43,0.04,0,38,8536,32.7,58,61,5,61,0.1,,,14,13.9,0.457,8.2
Yemen,2002,Developing,61.5,25,45,0.07,0,31,890,32.2,61,64,4.22,65,0.1,,,14,14,0.45,8
Yemen,2001,Developing,61.1,251,46,0.08,0,19,485,31.7,63,73,4.34,73,0.1,,,14,14,0.444,7.9
Yemen,2000,Developing,68,252,48,0.07,0,14,0,31.2,66,74,4.14,74,0.1,,,14.1,14.1,0.436,7.7
Zambia,2015,Developing,61.8,33,27,,0,9,9,23.4,40,9,,9,4.1,1313.889646,161587,6.3,6.1,0.576,12.5
Zambia,2014,Developing,61.1,314,28,0.01,196.6675768,86,9,22.8,41,78,4.99,86,4.3,1738.8822,1562974,6.3,6.2,0.57,12.5
Zambia,2013,Developing,63,328,29,2.41,20.62306285,79,35,22.3,42,74,4.99,79,4.8,185.793359,1515321,6.4,6.2,0.565,12.5
Zambia,2012,Developing,59.2,349,29,2.59,196.9152496,78,896,21.7,43,7,4.91,78,5.6,1734.93612,14699937,6.5,6.3,0.554,12.3
Zambia,2011,Developing,58.2,366,29,2.57,183.0461695,81,13234,21.2,44,83,4.26,81,6.3,1644.619672,14264756,6.6,6.4,0.543,12
Zambia,2010,Developing,58,363,30,2.47,184.3649102,83,15754,2.7,45,8,4.41,83,6.8,1463.213573,138533,6.7,6.5,0.533,11.8
Zambia,2009,Developing,57.4,368,30,2.3,143.8698873,94,26,2.2,47,93,4.73,94,9.1,1139.11233,13456417,6.7,6.6,0.518,11.6
Zambia,2008,Developing,55.7,45,31,2.12,153.6783754,87,140,19.7,49,9,4.87,87,11.9,1369.68249,1382517,6.8,6.7,0.504,11.4
Zambia,2007,Developing,52.6,487,32,2.08,10.85148218,8,535,19.2,51,77,4.37,8,13.6,114.587985,12725974,6.9,6.8,0.492,11.1
Zambia,2006,Developing,58,526,33,2.25,1.860003739,81,459,18.8,52,83,6.11,81,15.9,13.154199,12383446,7,6.9,0.479,10.9
Zambia,2005,Developing,49.3,554,34,2.33,121.879331,82,45,18.4,55,84,7.56,82,17,691.3178164,1252156,7.1,7,0.467,10.7
Zambia,2004,Developing,47.9,578,36,2.46,8.369851529,,35,18,59,84,7.33,83,17.6,53.2772217,11731746,7.2,7.1,0.456,10.5
Zambia,2003,Developing,46.4,64,39,2.33,65.78997404,,881,17.6,62,85,8.18,83,18.2,429.1583434,11421984,7.3,7.2,0.443,10.2
Zambia,2002,Developing,45.5,69,41,2.44,54.04348047,,25036,17.3,66,85,6.93,84,18.4,377.135244,111249,7.4,7.3,0.433,10
Zambia,2001,Developing,44.6,611,43,2.61,46.83027463,,16997,17.1,70,86,6.56,85,18.6,378.2736238,1824125,7.4,7.4,0.424,9.8
Zambia,2000,Developing,43.8,614,44,2.62,45.61688038,,30930,16.8,72,85,7.16,85,18.7,341.955625,1531221,7.5,7.5,0.418,9.6
Zimbabwe,2015,Developing,67,336,22,,0,87,0,31.8,32,88,,87,6.2,118.69383,15777451,5.6,5.5,0.507,10.3
Zimbabwe,2014,Developing,59.2,371,23,6.5,10.82259524,91,0,31.3,34,92,6.44,91,6.3,127.47462,15411675,5.9,5.7,0.498,10.3
Zimbabwe,2013,Developing,58,399,25,6.39,10.66670728,95,0,3.8,36,95,6.88,95,6.8,111.227396,155456,6.2,6,0.488,10.4
Zimbabwe,2012,Developing,56.6,429,26,6.09,92.60233636,97,0,3.3,39,95,6.69,95,8.8,955.648466,1471826,6.5,6.4,0.464,9.8
Zimbabwe,2011,Developing,54.9,464,28,6,63.75053034,94,0,29.9,42,93,6.31,93,13.3,839.927936,14386649,6.8,6.7,0.452,10.1
Zimbabwe,2010,Developing,52.4,527,29,5.21,53.30858081,9,9696,29.4,44,89,5.37,89,15.7,713.63562,1486317,7.1,7,0.436,10
Zimbabwe,2009,Developing,50,587,30,4.64,1.040021112,73,853,29,45,69,6.26,73,18.1,65.824121,1381599,7.5,7.4,0.419,9.9
Zimbabwe,2008,Developing,48.2,632,30,3.56,20.84342867,75,0,28.6,46,75,4.96,75,20.5,325.678573,13558469,7.8,7.8,0.421,9.7
Zimbabwe,2007,Developing,46.6,67,29,3.88,29.81456607,72,242,28.2,46,73,4.47,73,23.7,396.9982166,1332999,8.2,8.2,0.414,9.6
Zimbabwe,2006,Developing,45.4,7,28,4.57,34.26216876,68,212,27.9,45,71,5.12,7,26.8,414.796232,13124267,8.6,8.6,0.408,9.5
Zimbabwe,2005,Developing,44.6,717,28,4.14,8.7174087,65,420,27.5,43,69,6.44,68,30.3,444.76575,129432,9,9,0.406,9.3
Zimbabwe,2004,Developing,44.3,723,27,4.36,0,68,31,27.1,42,67,7.13,65,33.6,454.366654,12777511,9.4,9.4,0.407,9.2
Zimbabwe,2003,Developing,44.5,715,26,4.06,0,7,998,26.7,41,7,6.52,68,36.7,453.3511552,12633897,9.8,9.9,0.418,9.5
Zimbabwe,2002,Developing,44.8,73,25,4.43,0,73,304,26.3,40,73,6.53,71,39.8,57.34834,125525,1.2,1.3,0.427,10
Zimbabwe,2001,Developing,45.3,686,25,1.72,0,76,529,25.9,39,76,6.16,75,42.1,548.587312,12366165,1.6,1.7,0.427,9.8
Zimbabwe,2000,Developing,46,665,24,1.68,0,79,1483,25.5,39,78,7.1,78,43.5,547.3588785,12222251,11,11.2,0.434,9.8


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/UNdata_Export_fertilityRate20210131_153124488.csv <==
"Country or Area","Year(s)","Variant","Value"
"Afghanistan","2015-2020","Medium","4.555"
"Africa","2015-2020","Medium","4.438"
"Albania","2015-2020","Medium","1.62"
"Algeria","2015-2020","Medium","3.05"
"American Samoa","2015-2020","Medium",""
"Andorra","2015-2020","Medium",""
"Angola","2015-2020","Medium","5.55"
"Anguilla","2015-2020","Medium",""
"Antigua and Barbuda","2015-2020","Medium","2"
"Argentina","2015-2020","Medium","2.268"
"Armenia","2015-2020","Medium","1.756"
"Aruba","2015-2020","Medium","1.9"
"Asia","2015-2020","Medium","2.152"
"Australia","2015-2020","Medium","1.832"
"Australia/New Zealand","2015-2020","Medium","1.844"
"Austria","2015-2020","Medium","1.529"
"Azerbaijan","2015-2020","Medium","2.083"
"Bahamas","2015-2020","Medium","1.76"
"Bahrain","2015-2020","Medium","1.998"
"Bangladesh","2015-2020","Medium","2.052"
"Barbados","2015-2020","Medium","1.62"
"Belarus","2015-2020","Medium","1.71"
"Belgium","2015-2020","Medium","1.715"
"Belize","2015-2020","Medium","2.32"
"Benin","2015-2020","Medium","4.867"
"Bermuda","2015-2020","Medium",""
"Bhutan","2015-2020","Medium","2"
"Bolivia (Plurinational State of)","2015-2020","Medium","2.75"
"Bonaire, Sint Eustatius and Saba","2015-2020","Medium",""
"Bosnia and Herzegovina","2015-2020","Medium","1.27"
"Botswana","2015-2020","Medium","2.894"
"Brazil","2015-2020","Medium","1.74"
"British Virgin Islands","2015-2020","Medium",""
"Brunei Darussalam","2015-2020","Medium","1.848"
"Bulgaria","2015-2020","Medium","1.558"
"Burkina Faso","2015-2020","Medium","5.231"
"Burundi","2015-2020","Medium","5.45"
"Cabo Verde","2015-2020","Medium","2.289"
"Cambodia","2015-2020","Medium","2.524"
"Cameroon","2015-2020","Medium","4.603"
"Canada","2015-2020","Medium","1.525"
"Caribbean","2015-2020","Medium","2.201"
"Cayman Islands","2015-2020","Medium",""
"Central African Republic","2015-2020","Medium","4.754"
"Central America","2015-2020","Medium","2.234"
"Central and Southern Asia","2015-2020","Medium","2.409"
"Central Asia","2015-2020","Medium","2.751"
"Chad","2015-2020","Medium","5.797"
"Channel Islands","2015-2020","Medium","1.502"
"Chile","2015-2020","Medium","1.65"
"China","2015-2020","Medium","1.69"
"China, Hong Kong SAR","2015-2020","Medium","1.326"
"China, Macao SAR","2015-2020","Medium","1.2"
"Other non-specified areas","2015-2020","Medium","1.15"
"Colombia","2015-2020","Medium","1.82"
"Comoros","2015-2020","Medium","4.237"
"Congo","2015-2020","Medium","4.45"
"Cook Islands","2015-2020","Medium",""
"Costa Rica","2015-2020","Medium","1.764"
"Côte d'Ivoire","2015-2020","Medium","4.68"
"Croatia","2015-2020","Medium","1.446"
"Cuba","2015-2020","Medium","1.617"
"Curaçao","2015-2020","Medium","1.76"
"Cyprus","2015-2020","Medium","1.337"
"Czechia","2015-2020","Medium","1.641"
"Dem. People's Republic of Korea","2015-2020","Medium","1.91"
"Democratic Republic of the Congo","2015-2020","Medium","5.963"
"Denmark","2015-2020","Medium","1.762"
"Djibouti","2015-2020","Medium","2.758"
"Dominica","2015-2020","Medium",""
"Dominican Republic","2015-2020","Medium","2.36"
"Eastern Africa","2015-2020","Medium","4.435"
"Eastern and South-Eastern Asia","2015-2020","Medium","1.834"
"Eastern Asia","2015-2020","Medium","1.653"
"Eastern Europe","2015-2020","Medium","1.657"
"Ecuador","2015-2020","Medium","2.44"
"Egypt","2015-2020","Medium","3.33"
"El Salvador","2015-2020","Medium","2.053"
"Equatorial Guinea","2015-2020","Medium","4.554"
"Eritrea","2015-2020","Medium","4.1"
"Estonia","2015-2020","Medium","1.588"
"Eswatini","2015-2020","Medium","3.026"
"Ethiopia","2015-2020","Medium","4.3"
"Europe","2015-2020","Medium","1.61"
"Europe","2015-2020","Medium","1.61"
"Europe and Northern America","2015-2020","Medium","1.663"
"Falkland Islands (Malvinas)","2015-2020","Medium",""
"Faroe Islands","2015-2020","Medium",""
"Fiji","2015-2020","Medium","2.787"
"Finland","2015-2020","Medium","1.53"
"France","2015-2020","Medium","1.852"
"French Guiana","2015-2020","Medium","3.36"
"French Polynesia","2015-2020","Medium","1.95"
"Gabon","2015-2020","Medium","4"
"Gambia","2015-2020","Medium","5.25"
"Geographic regions","2015-2020","Medium",""
"Georgia","2015-2020","Medium","2.062"
"Germany","2015-2020","Medium","1.586"
"Ghana","2015-2020","Medium","3.893"
"Gibraltar","2015-2020","Medium",""
"Greece","2015-2020","Medium","1.302"
"Greenland","2015-2020","Medium",""
"Grenada","2015-2020","Medium","2.073"
"Guadeloupe","2015-2020","Medium","2.17"
"Guam","2015-2020","Medium","2.319"
"Guatemala","2015-2020","Medium","2.899"
"Guinea","2015-2020","Medium","4.738"
"Guinea-Bissau","2015-2020","Medium","4.51"
"Guyana","2015-2020","Medium","2.473"
"Haiti","2015-2020","Medium","2.96"
"High-income countries","2015-2020","Medium","1.675"
"Holy See","2015-2020","Medium",""
"Honduras","2015-2020","Medium","2.487"
"Hungary","2015-2020","Medium","1.491"
"Iceland","2015-2020","Medium","1.77"
"India","2015-2020","Medium","2.24"
"Indonesia","2015-2020","Medium","2.32"
"Iran (Islamic Republic of)","2015-2020","Medium","2.15"
"Iraq","2015-2020","Medium","3.682"
"Ireland","2015-2020","Medium","1.841"
"Isle of Man","2015-2020","Medium",""
"Israel","2015-2020","Medium","3.044"
"Italy","2015-2020","Medium","1.33"
"Jamaica","2015-2020","Medium","1.991"
"Japan","2015-2020","Medium","1.37"
"Jordan","2015-2020","Medium","2.772"
"Kazakhstan","2015-2020","Medium","2.764"
"Kenya","2015-2020","Medium","3.52"
"Kiribati","2015-2020","Medium","3.584"
"Kuwait","2015-2020","Medium","2.1"
"Kyrgyzstan","2015-2020","Medium","3"
"Land-locked Developing Countries (LLDC)","2015-2020","Medium","3.983"
"Lao People's Democratic Republic","2015-2020","Medium","2.7"
"Latin America and the Caribbean","2015-2020","Medium","2.045"
"Latin America and the Caribbean","2015-2020","Medium","2.045"
"Latvia","2015-2020","Medium","1.717"
"Least developed countries","2015-2020","Medium","4.003"
"Lebanon","2015-2020","Medium","2.09"
"Lesotho","2015-2020","Medium","3.164"
"Less developed regions","2015-2020","Medium","2.593"
"Less developed regions, excluding China","2015-2020","Medium","2.836"
"Less developed regions, excluding least developed countries","2015-2020","Medium","2.325"
"Liberia","2015-2020","Medium","4.35"
"Libya","2015-2020","Medium","2.25"
"Liechtenstein","2015-2020","Medium",""
"Lithuania","2015-2020","Medium","1.67"
"Low-income countries","2015-2020","Medium","4.52"
"Lower-middle-income countries","2015-2020","Medium","2.711"
"Luxembourg","2015-2020","Medium","1.45"
"Madagascar","2015-2020","Medium","4.109"
"Malawi","2015-2020","Medium","4.25"
"Malaysia","2015-2020","Medium","2.01"
"Maldives","2015-2020","Medium","1.88"
"Mali","2015-2020","Medium","5.922"
"Malta","2015-2020","Medium","1.45"
"Marshall Islands","2015-2020","Medium",""
"Martinique","2015-2020","Medium","1.88"
"Mauritania","2015-2020","Medium","4.585"
"Mauritius","2015-2020","Medium","1.389"
"Mayotte","2015-2020","Medium","3.729"
"Melanesia","2015-2020","Medium","3.53"
"Mexico","2015-2020","Medium","2.14"
"Micronesia","2015-2020","Medium","2.858"
"Micronesia (Fed. States of)","2015-2020","Medium","3.076"
"Middle Africa","2015-2020","Medium","5.532"
"Middle-income countries","2015-2020","Medium","2.346"
"Monaco","2015-2020","Medium",""
"Mongolia","2015-2020","Medium","2.902"
"Montenegro","2015-2020","Medium","1.751"
"Montserrat","2015-2020","Medium",""
"More developed regions","2015-2020","Medium","1.643"
"Morocco","2015-2020","Medium","2.42"
"Mozambique","2015-2020","Medium","4.886"
"Myanmar","2015-2020","Medium","2.17"
"Namibia","2015-2020","Medium","3.415"
"Nauru","2015-2020","Medium",""
"Nepal","2015-2020","Medium","1.934"
"Netherlands","2015-2020","Medium","1.66"
"New Caledonia","2015-2020","Medium","1.97"
"New Zealand","2015-2020","Medium","1.9"
"Nicaragua","2015-2020","Medium","2.42"
"Niger","2015-2020","Medium","6.95"
"Nigeria","2015-2020","Medium","5.417"
"Niue","2015-2020","Medium",""
"No income group available","2015-2020","Medium","2.485"
"North Macedonia","2015-2020","Medium","1.5"
"Northern Africa","2015-2020","Medium","3.252"
"Northern Africa and Western Asia","2015-2020","Medium","2.933"
"Northern America","2015-2020","Medium","1.753"
"Northern America","2015-2020","Medium","1.753"
"Northern Europe","2015-2020","Medium","1.746"
"Northern Mariana Islands","2015-2020","Medium",""
"Norway","2015-2020","Medium","1.68"
"Oceania","2015-2020","Medium","2.357"
"Oceania (excluding Australia and New Zealand)","2015-2020","Medium","3.457"
"Oman","2015-2020","Medium","2.93"
"Pakistan","2015-2020","Medium","3.55"
"Palau","2015-2020","Medium",""
"Panama","2015-2020","Medium","2.469"
"Papua New Guinea","2015-2020","Medium","3.588"
"Paraguay","2015-2020","Medium","2.446"
"Peru","2015-2020","Medium","2.27"
"Philippines","2015-2020","Medium","2.58"
"Poland","2015-2020","Medium","1.42"
"Polynesia","2015-2020","Medium","2.759"
"Portugal","2015-2020","Medium","1.288"
"Puerto Rico","2015-2020","Medium","1.22"
"Qatar","2015-2020","Medium","1.881"
"Republic of Korea","2015-2020","Medium","1.11"
"Republic of Moldova","2015-2020","Medium","1.255"
"Réunion","2015-2020","Medium","2.273"
"Romania","2015-2020","Medium","1.62"
"Russian Federation","2015-2020","Medium","1.821"
"Rwanda","2015-2020","Medium","4.1"
"Saint Helena","2015-2020","Medium",""
"Saint Kitts and Nevis","2015-2020","Medium",""
"Saint Lucia","2015-2020","Medium","1.444"
"Saint Pierre and Miquelon","2015-2020","Medium",""
"Saint Vincent and the Grenadines","2015-2020","Medium","1.902"
"Saint-Barthélemy","2015-2020","Medium",""
"Saint-Martin (French part)","2015-2020","Medium",""
"Samoa","2015-2020","Medium","3.903"
"San Marino","2015-2020","Medium",""
"Sao Tome and Principe","2015-2020","Medium","4.35"
"Saudi Arabia","2015-2020","Medium","2.34"
"Senegal","2015-2020","Medium","4.65"
"Serbia","2015-2020","Medium","1.461"
"Seychelles","2015-2020","Medium","2.46"
"Sierra Leone","2015-2020","Medium","4.319"
"Singapore","2015-2020","Medium","1.209"
"Sint Maarten (Dutch part)","2015-2020","Medium",""
"Slovakia","2015-2020","Medium","1.502"
"Slovenia","2015-2020","Medium","1.6"
"Small Island Developing States (SIDS)","2015-2020","Medium","2.452"
"Solomon Islands","2015-2020","Medium","4.435"
"Somalia","2015-2020","Medium","6.12"
"South Africa","2015-2020","Medium","2.414"
"South America","2015-2020","Medium","1.947"
"South Sudan","2015-2020","Medium","4.736"
"South-Eastern Asia","2015-2020","Medium","2.223"
"Southern Africa","2015-2020","Medium","2.5"
"Southern Asia","2015-2020","Medium","2.396"
"Southern Europe","2015-2020","Medium","1.365"
"Spain","2015-2020","Medium","1.33"
"Sri Lanka","2015-2020","Medium","2.21"
"State of Palestine","2015-2020","Medium","3.668"
"Sub-Saharan Africa","2015-2020","Medium","4.725"
"Sudan","2015-2020","Medium","4.434"
"Suriname","2015-2020","Medium","2.43"
"Sustainable Development Goal (SDG) regions","2015-2020","Medium",""
"Sweden","2015-2020","Medium","1.85"
"Switzerland","2015-2020","Medium","1.535"
"Syrian Arab Republic","2015-2020","Medium","2.84"
"Tajikistan","2015-2020","Medium","3.607"
"Thailand","2015-2020","Medium","1.535"
"Timor-Leste","2015-2020","Medium","4.1"
"Togo","2015-2020","Medium","4.351"
"Tokelau","2015-2020","Medium",""
"Tonga","2015-2020","Medium","3.576"
"Trinidad and Tobago","2015-2020","Medium","1.73"
"Tunisia","2015-2020","Medium","2.2"
"Turkey","2015-2020","Medium","2.08"
"Turkmenistan","2015-2020","Medium","2.785"
"Turks and Caicos Islands","2015-2020","Medium",""
"Tuvalu","2015-2020","Medium",""
"Uganda","2015-2020","Medium","5.01"
"Ukraine","2015-2020","Medium","1.444"
"UN development groups","2015-2020","Medium",""
"United Arab Emirates","2015-2020","Medium","1.42"
"United Kingdom","2015-2020","Medium","1.75"
"United Republic of Tanzania","2015-2020","Medium","4.924"
"United States of America","2015-2020","Medium","1.776"
"United States Virgin Islands","2015-2020","Medium","2.046"
"Upper-middle-income countries","2015-2020","Medium","1.899"
"Uruguay","2015-2020","Medium","1.98"
"Uzbekistan","2015-2020","Medium","2.43"
"Vanuatu","2015-2020","Medium","3.8"
"Venezuela (Bolivarian Republic of)","2015-2020","Medium","2.283"
"Viet Nam","2015-2020","Medium","2.056"
"Wallis and Futuna Islands","2015-2020","Medium",""
"Western Africa","2015-2020","Medium","5.183"
"Western Asia","2015-2020","Medium","2.653"
"Western Europe","2015-2020","Medium","1.683"
"Western Sahara","2015-2020","Medium","2.415"
"World","2015-2020","Medium","2.468"
"World Bank income groups","2015-2020","Medium",""
"Yemen","2015-2020","Medium","3.837"
"Zambia","2015-2020","Medium","4.656"
"Zimbabwe","2015-2020","Medium","3.626"



==> supp/datasets/qMMlasso/lasso_social_original_data_sets/combinedSocial.csv <==
"","suicideRate","CPI","fertility","mobiResource","unemploymentRate","Life.expectancy","Adult.Mortality","infant.deaths","Hepatitis.B","Measles","BMI","under.five.deaths","Polio","Diphtheria","HIV.AIDS","GDP","Population","thinness..1.19.years","thinness.5.9.years","Income.composition.of.resources","Schooling"
"1",4.8,11,4.555,2.01,23.9,65,263,62,65,1154,19.1,83,6,65,0.1,584.25921,33736494,17.2,17.3,0.479,10.1
"2",6,36,1.62,8.99,14,77.8,74,0,99,0,58,0,99,99,0.1,3954.22783,28873,1.2,1.3,0.762,14.2
"3",3.2,36,3.05,10.73,11.7,75.6,19,21,95,63,59.5,24,95,95,0.1,4132.76292,39871528,6,5.8,0.743,14.4
"4",5,15,5.55,4.56,6.6,52.4,335,66,64,118,23.3,98,7,64,1.9,3695.793748,2785935,8.3,8.2,0.531,11.4
"6",8.8,32,2.268,16.5,8.1,76.3,116,8,94,0,62.8,9,93,94,0.1,13467.1236,43417765,1,0.9,0.826,17.3
"7",7,35,1.756,6.12,18.9,74.8,118,1,94,33,54.9,1,96,94,0.1,369.654776,291695,2.1,2.2,0.741,12.7
"8",13.8,79,1.832,17.23,5.6,82.8,59,1,93,74,66.6,1,93,93,0.1,56554.3876,23789338,0.6,0.6,0.937,20.4
"9",16,76,1.529,14.69,5.5,81.5,65,0,93,309,57.6,0,93,93,0.1,43665.947,8633169,1.9,2.1,0.892,15.9
"10",2.7,29,2.083,3.37,6,72.7,118,5,96,0,52.5,6,98,96,0.1,55.31382,9649341,2.8,2.9,0.758,12.7
"13",6.1,25,2.052,3.38,4,71.8,129,92,97,240,18.3,113,97,97,0.1,121.15812,1612886,17.9,18.3,0.575,10.2
"15",26.3,32,1.71,8.83,1,72.3,196,0,99,2,62.3,0,99,99,0.1,5949.11677,9489616,1.9,2,0.798,15.6
"16",20.1,77,1.715,14.7,7.3,81.1,74,0,98,47,63.7,1,99,99,0.1,4356.875,11274196,1,1,0.895,16.6
"18",9.9,37,4.867,3.23,1,60,249,25,82,55,25.7,39,78,82,1,783.94791,1575952,6.9,6.8,0.481,10.7
"19",11.6,65,2,9.95,3.2,69.8,211,0,99,11,24.5,0,98,99,0.5,2613.645177,787386,15.4,16,0.604,12.5
"21",8.9,38,1.27,14.87,20.5,77.4,88,0,82,1677,55.8,0,74,82,0.1,4574.9787,3535961,2.3,2.3,0.747,14.2
"22",9.7,63,2.894,10.42,20,65.7,256,2,95,0,37.9,2,96,95,2.2,6532.651,229197,6.4,6.1,0.698,12.6
"23",6.5,38,1.74,9.89,11.8,75,142,42,96,214,56.1,47,98,96,0.1,8757.2622,2596218,2.7,2.6,0.754,15.2
"25",11.4,41,1.558,10.25,6.2,74.5,137,0,92,0,65.7,1,91,91,0.1,6993.47736,7177991,1.9,1.8,0.792,15
"26",7.7,38,5.231,7.15,77,59.9,26,38,91,99,19.4,61,91,91,0.6,615.592225,1811624,8,7.5,0.399,7.7
"29",5.3,21,2.524,6.63,0.3,68.7,174,10,89,0,19.6,12,87,89,0.2,1163.18977,15517635,1.9,1.9,0.558,10.9
"31",12.5,83,1.525,19.77,6.5,82.2,64,2,55,195,67,2,91,91,0.1,43315.744,3584861,0.6,0.5,0.919,16.3
"32",8.1,24,4.754,3.26,6.9,52.5,397,15,47,150,22.7,21,47,47,4.4,348.381417,45461,8.2,8.2,0.347,7.1
"34",10.9,70,1.65,16.02,7,85,82,2,97,9,63.8,2,96,96,0.1,13653.2264,17762681,0.8,0.8,0.845,16.3
"35",9.6,37,1.69,9.39,3.9,76.1,85,157,99,42361,32.9,183,99,99,0.1,869.211938,137122,3.6,2.9,0.734,13.5
"36",8.3,37,1.82,18.04,10.5,74.8,143,10,91,1,57.9,12,91,91,0.1,644.525556,48228697,2.1,1.9,0.724,13.6
"37",6.8,26,4.237,3.96,6.5,63.5,227,1,91,0,24.2,2,92,91,0.8,727.6463868,777424,6.7,6.5,0.498,11.1
"39",7.9,55,1.764,29.49,8.1,79.6,95,1,92,0,6.5,1,92,92,0.1,1146.36273,487852,1.7,1.7,0.775,14.2
"41",17.8,51,1.446,11.6,12.4,78,95,0,94,206,63.7,0,94,94,0.1,11579.6674,42364,1.5,1.4,0.823,15.3
"43",4.9,61,1.337,7.05,11.8,85,52,0,97,0,6.3,0,97,97,0.1,2375.1127,116985,1,1,0.854,14.3
"48",6.4,34,2.758,4.07,40,63.5,241,1,84,47,35,1,84,84,2.1,1862.167274,927414,5.6,5.4,0.47,6.3
"49",9.7,33,2.36,14.22,5.5,73.9,152,6,81,0,58.9,7,87,85,0.3,6468.471648,1528394,3.3,3.2,0.718,13.2
"50",9.6,32,2.44,10.69,4.6,76.2,118,6,78,0,54.2,7,84,78,0.1,625.62224,16144368,1.2,1.1,0.739,14
"52",14,39,2.053,20.83,7,73.5,178,2,91,0,56.1,2,92,91,0.2,4127.11775,6312478,1.6,1.5,0.678,13.2
"55",15.8,70,1.588,12.19,5.9,77.6,119,0,91,4,59.9,0,93,93,0.1,1774.9291,131547,1.9,1.9,0.863,16.5
"57",7.2,33,4.3,5.57,17.5,64.8,225,136,77,17745,17.6,194,75,77,0.6,645.4637627,9987333,1.4,1.2,0.441,8.4
"60",18,70,1.852,14.62,9.5,82.4,78,2,86,157,62.5,3,98,98,0.1,36526.7711,6662468,0.7,0.6,0.894,16.3
"61",7.3,34,4,7.03,28,66,229,2,8,27,36.3,3,79,8,2.7,7388.984144,193175,6.1,5.9,0.694,12.6
"63",8.1,52,2.062,9.61,11.5,74.4,129,1,94,431,56.2,1,91,94,0.1,3764.64912,37171,2.7,2.8,0.768,13.9
"64",13.8,81,1.586,19.51,3.8,81,68,2,88,2464,62.3,3,94,95,0.1,41176.88158,81686611,1.1,1.1,0.924,17.1
"65",5.3,47,3.893,8.56,11.9,62.4,249,37,88,23,28.6,52,88,88,0.7,1361.11395,27582821,6.2,6.1,0.575,11.4
"66",4.8,46,1.302,8.51,22.3,81,72,0,96,1,66.5,0,99,99,0.1,187.78991,182883,0.8,0.7,0.865,17.2
"68",3.1,28,2.899,18.11,2.3,71.9,186,10,74,0,5.6,12,9,74,0.4,3923.573344,16252429,1.2,1.2,0.637,10.7
"69",6.4,25,4.738,1.98,2.8,59,284,26,54,243,23.3,40,42,54,0.5,554.48766,1291533,7.3,7.3,0.414,8.8
"71",29.1,29,2.473,10.77,11.1,66.2,215,0,95,0,46.7,1,92,95,0.3,4136.689919,768514,5.5,5.3,0.638,10.3
"72",11.7,17,2.96,4.4,40.6,63.5,24,14,6,0,49.9,18,56,6,0.5,814.5463952,171161,3.9,3.9,0.49,9.1
"73",2.8,31,2.487,11.33,5.9,74.6,147,3,97,0,51,4,97,97,0.3,2326.15856,896829,2.1,2.1,0.623,11.2
"76",16.5,38,2.24,3.38,8.8,68.3,181,910,87,90387,18.7,1100,86,87,0.2,1613.18878,1395398,26.7,27.3,0.615,11.6
"77",3.4,36,2.32,7.03,5.6,69.1,176,114,78,15099,27.4,136,8,78,0.3,3336.16686,258162113,1.4,1.2,0.686,12.9
"79",3.1,16,3.682,1.68,16,68.9,182,32,56,1433,59.1,38,63,58,0.1,4974.2693,36115649,5.3,5.1,0.649,10.1
"80",11.5,75,1.841,18.23,6.4,81.4,64,0,95,4,62.8,0,95,95,0.1,6664.144,4676835,0.3,0.2,0.92,18.6
"81",5,61,3.044,11.72,4.3,82.5,58,0,96,80,64.9,1,95,95,0.1,35729.37253,8381,1.2,1.1,0.898,16
"82",8,44,1.33,13.1,11.1,82.7,56,1,93,159,63.6,2,93,93,0.1,349.14755,673582,0.6,0.6,0.881,16.3
"83",2.1,41,1.991,12.82,10.4,76.2,125,1,91,0,54.2,1,91,91,0.5,4965.989857,2871934,1.8,1.7,0.729,12.8
"85",2.9,53,2.772,12.22,18.5,74.1,112,4,99,0,65.6,4,99,99,0.1,496.99275,915932,4,4,0.741,13.1
"86",24.9,28,2.764,8.39,5,72,198,4,98,526,53.1,5,98,98,0.1,159.9817,17544126,2.4,2.5,0.793,15
"87",3.1,25,3.52,7.75,40,63.4,249,54,89,95,22,75,83,89,2.8,1349.97144,47236259,7.8,7.6,0.55,11.1
"92",21.6,56,1.717,8.79,9,74.6,153,0,94,0,61.2,0,95,95,0.1,13666.58336,1977527,2.2,2.1,0.828,16
"95",6.5,37,4.35,3.25,2.8,61.4,259,8,52,1060,27.3,11,52,52,0.9,452.38717,4499621,6.5,6.4,0.427,9.9
"97",34.9,59,1.67,12.22,7,73.6,165,0,94,50,62.4,0,93,93,0.1,14252.42853,29491,2.6,2.6,0.846,16.5
"98",14.7,85,1.45,10.74,6.1,82,63,0,94,0,61.3,0,99,99,0.1,1199.8223,56964,1,0.9,0.896,13.9
"99",4,28,4.109,15.27,2.1,65.5,22,28,69,3,2.5,38,71,69,0.3,41.8575951,2423488,7.1,7.1,0.511,10.3
"100",3.6,31,4.25,9.68,20.4,58.3,365,26,88,0,19.6,38,88,88,4.8,362.6575444,1757367,6.4,6.2,0.473,10.8
"101",5.4,50,2.01,8.23,3.4,75,123,4,99,1318,4.6,4,99,99,0.1,9643.644683,3723155,7.5,7.3,0.787,13.1
"103",4.8,35,5.922,4.39,8.1,58.2,266,52,64,215,23.8,84,66,64,1.5,729.725338,1746795,7.7,7.5,0.438,8.4
"104",8,60,1.45,14.17,4.4,81.7,54,0,95,2,69.6,0,97,97,0.1,23819.4636,431874,0.8,0.8,0.853,14.6
"105",4.3,31,4.585,5.53,11.7,63.1,25,8,73,1,3.8,12,67,73,0.9,1158.256469,4182341,7.8,7.5,0.513,8.5
"106",8.5,53,1.389,9.46,6.9,74.6,146,0,97,0,33.3,0,98,97,0.1,9252.11724,126265,6.9,6.8,0.779,15.2
"107",5.6,31,2.14,11.18,3.6,76.7,122,30,82,0,63.5,35,87,87,0.1,9143.128494,12589949,1.5,1.5,0.758,13.3
"109",13.1,39,2.902,7.75,7.3,68.8,222,1,99,20359,52.7,1,99,99,0.1,3944.1839,2976877,2.2,2.3,0.733,14.8
"111",2.9,36,2.42,6.85,10,74.3,95,17,99,17,58.5,20,99,99,0.1,2847.285569,3483322,6.4,6.2,0.645,12.1
"112",4.9,31,4.886,5.55,24.5,57.6,355,60,8,79,22.6,81,8,8,3.9,528.3125597,281691,3.6,3.5,0.414,9.1
"113",7.6,22,2.17,4.98,4,66.6,199,39,89,6,23.8,50,89,89,0.3,1194.59137,5243669,12.8,13,0.552,9.1
"114",9,53,3.415,9.65,34,65.8,248,2,92,212,35.7,3,92,92,2.1,4737.66996,2425561,8.2,8.1,0.637,11.7
"115",9.1,27,1.934,5.15,3,69.2,165,17,91,1599,19.1,21,9,91,0.1,743.7653489,28656282,15.7,16.1,0.555,12.2
"116",12.5,84,1.66,15.06,4.8,81.9,57,1,94,7,62.1,1,95,95,0.1,44292.88473,16939923,1,0.9,0.923,18.1
"118",12.2,27,2.42,17.47,6.5,74.8,145,2,98,0,54,2,99,98,0.1,295.966488,68235,1.8,1.7,0.642,11.7
"119",4.7,34,6.95,4.59,2.6,61.8,22,49,65,7693,19.3,87,65,65,0.4,358.99731,19896965,9.6,9.4,0.351,5.4
"120",9.6,26,5.417,5.32,13.4,54.5,344,483,49,12423,25.4,747,49,49,3.7,2655.157977,181181744,9.8,9.7,0.525,10
"123",2.9,30,3.55,3.74,6,66.4,161,352,72,386,25.4,433,72,72,0.1,1431.244865,18938513,19.2,19.6,0.548,8.1
"124",3.9,39,2.469,19.37,5.5,77.8,118,1,73,0,57.8,1,72,73,0.1,13134.4367,3969249,1.9,1.8,0.785,13
"126",9.9,27,2.446,15.43,6.5,74,146,2,93,0,5.2,3,89,93,0.2,419.367724,6639119,2,1.9,0.692,12.3
"127",4.9,36,2.27,13.91,6.7,75.5,123,8,9,4,55.6,10,88,9,0.1,63.343259,31376671,1.1,1.1,0.737,13.4
"128",3.2,35,2.58,7.25,5.7,68.5,211,52,6,619,25.4,66,79,6,0.1,2878.33837,11716359,1,9.7,0.679,11.7
"129",15.8,63,1.42,10.64,4.8,77.5,117,2,96,0,61.7,2,92,98,0.1,12565.9876,37986412,1.9,2,0.852,16.4
"130",13.8,64,1.288,12.3,9.7,81.1,76,0,98,8,61.6,0,98,98,0.1,1922.681,135876,0.7,0.5,0.841,16.6
"135",11.6,46,1.62,10.67,5.3,75,133,2,9,4,6.7,2,89,89,0.1,8958.788593,19815481,2.5,2.7,0.798,14.7
"137",6.8,54,4.1,7.91,2.7,66.1,227,11,98,1,21.4,15,99,98,0.4,71.348397,11629553,5.7,5.7,0.493,10.8
"141",2.3,42,4.35,4.94,12.2,67.5,19,0,96,0,3.9,0,96,96,0.2,1624.63963,195553,5.5,5.3,0.565,11.2
"143",6.2,44,4.65,4.69,48,66.7,188,19,89,58,24.3,26,85,89,0.3,98.7256145,14976994,9.5,9.3,0.491,9.5
"144",15,40,1.461,11.92,16,75.6,121,1,94,383,6,1,95,95,0.1,5237.255334,795383,2,2,0.775,14.4
"145",9.4,55,2.46,10.03,4.1,73.2,168,0,98,0,37.4,0,97,97,0.1,1539.464,93419,5.7,6,0.781,14.1
"146",9.3,29,4.319,7.91,9.1,51,413,22,86,607,24.4,30,86,86,0.5,587.538233,723725,7.4,7.3,0.431,9.5
"152",11.8,44,2.414,13.34,27.6,62.9,328,42,75,17,51.1,52,75,75,3.6,5769.77258,5511976.68,4.4,5.3,0.665,13
"154",8.1,58,1.33,14.83,17.1,82.8,56,1,97,115,66.6,1,97,97,0.1,25683.84565,46447697,0.6,0.5,0.882,17.7
"155",14.8,37,2.21,8.4,4.5,74.9,138,3,99,1568,23.4,3,99,99,0.1,3844.89123,2966,15.1,15,0.764,14
"157",23.8,36,2.43,10.85,9.1,71.6,176,0,89,0,58.3,0,89,89,0.4,8818.982566,55328,3.5,3.5,0.723,12.7
"158",15.7,89,1.85,18.4,6.6,82.4,53,0,67,22,59.5,0,98,98,0.1,5585.25847,9799186,1.5,1.4,0.909,15.9
"161",2.5,26,3.607,6.41,2.4,69.7,161,10,96,3,4.7,11,96,96,0.2,918.6771543,8548651,3.6,3.7,0.625,11.3
"162",14.6,38,1.535,14.79,0.7,74.9,148,8,99,154,33.6,9,99,99,0.1,5814.863134,686576,7.7,7.7,0.738,13.6
"163",4.6,28,4.1,4.51,4.4,68.3,152,2,76,43,17.4,2,75,76,0.1,1161.76935,124977,1.9,11.1,0.603,12.5
"164",9.4,32,4.351,4.16,6.9,59.9,287,13,88,20,24.3,20,88,88,1,551.138346,741682,6.5,6.2,0.484,12
"166",13.6,39,1.73,8.31,4.5,71.2,17,0,9,0,47.1,0,88,96,0.3,17321.83373,13692,5.7,5.9,0.779,12.7
"167",3.4,38,2.2,13.7,15.9,75.3,1,3,98,16,61.2,3,98,98,0.1,3828.91589,11273661,6.5,6.4,0.723,14.6
"168",7.3,42,2.08,9.69,11.2,75.8,16,15,97,342,66.1,18,97,97,0.1,1979.52569,78271472,4.9,4.8,0.764,14.5
"169",7.2,18,2.785,8.71,11,66.3,215,6,99,0,48.6,7,99,99,0.1,6432.668768,5565284,3.3,3.3,0.688,10.8
"170",9.9,25,5.01,5.14,9.4,62.3,291,66,78,478,18.5,93,82,78,3.1,693.8963829,414487,5.6,5.6,0.488,10
"171",23.1,27,1.444,8.57,9.5,71.3,195,4,22,105,61.3,5,51,23,0.2,2124.662666,4515429,2.3,2.4,0.748,15.3
"176",19.4,74,1.98,19.82,7.3,77,116,0,95,0,64,0,95,95,0.1,15524.84247,3431552,1.5,1.4,0.794,15.5
"177",7.4,19,2.43,10.15,4.9,69.4,184,15,99,22,44.7,17,99,99,0.1,2137.576852,312989,3,3.1,0.697,12.1
"182",6.1,38,4.656,7.38,15,61.8,33,27,9,9,23.4,40,9,9,4.1,1313.889646,161587,6.3,6.1,0.576,12.5
"183",10.6,21,3.626,7.56,11.3,67,336,22,87,0,31.8,32,88,87,6.2,118.69383,15777451,5.6,5.5,0.507,10.3


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/combinedSocialFull.csv <==
"","Country","suicideRate","CPI","fertility","mobiResource","healthRisks","unemploymentRate","X","Year","Life.expectancy","Adult.Mortality","infant.deaths","Alcohol","percentage.expenditure","Hepatitis.B","Measles","BMI","under.five.deaths","Polio","Total.expenditure","Diphtheria","HIV.AIDS","GDP","Population","thinness..1.19.years","thinness.5.9.years","Income.composition.of.resources","Schooling"
"1","Afghanistan",4.8,11,4.555,2.01,43,23.9,1,2015,65,263,62,0.01,71.27962362,65,1154,19.1,83,6,8.16,65,0.1,584.25921,33736494,17.2,17.3,0.479,10.1
"2","Albania",6,36,1.62,8.99,NA,14,2,2015,77.8,74,0,4.6,364.9752287,99,0,58,0,99,6,99,0.1,3954.22783,28873,1.2,1.3,0.762,14.2
"3","Algeria",3.2,36,3.05,10.73,72,11.7,3,2015,75.6,19,21,NA,0,95,63,59.5,24,95,NA,95,0.1,4132.76292,39871528,6,5.8,0.743,14.4
"4","Angola",5,15,5.55,4.56,NA,6.6,4,2015,52.4,335,66,NA,0,64,118,23.3,98,7,NA,64,1.9,3695.793748,2785935,8.3,8.2,0.531,11.4
"5","Antigua and Barbuda",0.8,NA,2,11.82,87,11,5,2015,76.4,13,0,NA,0,99,0,47.7,0,86,NA,99,0.2,13566.9541,NA,3.3,3.3,0.784,13.9
"6","Argentina",8.8,32,2.268,16.5,83,8.1,6,2015,76.3,116,8,NA,0,94,0,62.8,9,93,NA,94,0.1,13467.1236,43417765,1,0.9,0.826,17.3
"7","Armenia",7,35,1.756,6.12,96,18.9,7,2015,74.8,118,1,NA,0,94,33,54.9,1,96,NA,94,0.1,369.654776,291695,2.1,2.2,0.741,12.7
"8","Australia",13.8,79,1.832,17.23,100,5.6,8,2015,82.8,59,1,NA,0,93,74,66.6,1,93,NA,93,0.1,56554.3876,23789338,0.6,0.6,0.937,20.4
"9","Austria",16,76,1.529,14.69,87,5.5,9,2015,81.5,65,0,NA,0,93,309,57.6,0,93,NA,93,0.1,43665.947,8633169,1.9,2.1,0.892,15.9
"10","Azerbaijan",2.7,29,2.083,3.37,NA,6,10,2015,72.7,118,5,NA,0,96,0,52.5,6,98,NA,96,0.1,55.31382,9649341,2.8,2.9,0.758,12.7
"11","Bahamas",1.8,NA,1.76,12.75,59,10,11,2015,76.1,147,0,NA,0,95,0,64.5,0,95,NA,95,0.1,NA,NA,2.5,2.5,0.79,12.6
"12","Bahrain",5.9,51,1.998,8.83,96,3.8,12,2015,76.9,69,0,NA,0,98,0,63.6,0,98,NA,98,0.1,22688.87824,NA,6.2,6.1,0.823,14.5
"13","Bangladesh",6.1,25,2.052,3.38,85,4,13,2015,71.8,129,92,NA,0,97,240,18.3,113,97,NA,97,0.1,121.15812,1612886,17.9,18.3,0.575,10.2
"14","Barbados",0.7,NA,1.62,9.08,90,10.5,14,2015,75.5,98,0,NA,0,97,0,54.5,0,97,NA,97,0.1,15557.8381,NA,3.8,3.7,0.794,15.3
"15","Belarus",26.3,32,1.71,8.83,NA,1,15,2015,72.3,196,0,NA,0,99,2,62.3,0,99,NA,99,0.1,5949.11677,9489616,1.9,2,0.798,15.6
"16","Belgium",20.1,77,1.715,14.7,82,7.3,16,2015,81.1,74,0,NA,0,98,47,63.7,1,99,NA,99,0.1,4356.875,11274196,1,1,0.895,16.6
"17","Belize",4.8,NA,2.32,11.38,55,10.1,17,2015,71,175,0,NA,0,94,0,5.9,0,94,NA,94,0.2,4849.997495,359288,3.5,3.4,0.706,12.8
"18","Benin",9.9,37,4.867,3.23,NA,1,18,2015,60,249,25,NA,0,82,55,25.7,39,78,NA,82,1,783.94791,1575952,6.9,6.8,0.481,10.7
"19","Bhutan",11.6,65,2,9.95,65,3.2,19,2015,69.8,211,0,NA,0,99,11,24.5,0,98,NA,99,0.5,2613.645177,787386,15.4,16,0.604,12.5
"20","Bolivia (Plurinational State of)",12.4,NA,2.75,9.66,67,NA,20,2015,77,186,8,NA,0,99,0,52.6,10,99,NA,99,0.1,NA,NA,1.2,1.1,0.671,13.8
"21","Bosnia and Herzegovina",8.9,38,1.27,14.87,55,20.5,21,2015,77.4,88,0,NA,0,82,1677,55.8,0,74,NA,82,0.1,4574.9787,3535961,2.3,2.3,0.747,14.2
"22","Botswana",9.7,63,2.894,10.42,56,20,22,2015,65.7,256,2,NA,0,95,0,37.9,2,96,NA,95,2.2,6532.651,229197,6.4,6.1,0.698,12.6
"23","Brazil",6.5,38,1.74,9.89,97,11.8,23,2015,75,142,42,NA,0,96,214,56.1,47,98,NA,96,0.1,8757.2622,2596218,2.7,2.6,0.754,15.2
"24","Brunei Darussalam",4.5,NA,1.848,5.86,91,NA,24,2015,77.7,78,0,NA,0,99,4,41.2,0,99,NA,99,0.1,3967.8951,NA,5.7,5.1,0.864,14.9
"25","Bulgaria",11.4,41,1.558,10.25,NA,6.2,25,2015,74.5,137,0,NA,0,92,0,65.7,1,91,NA,91,0.1,6993.47736,7177991,1.9,1.8,0.792,15
"26","Burkina Faso",7.7,38,5.231,7.15,NA,77,26,2015,59.9,26,38,NA,0,91,99,19.4,61,91,NA,91,0.6,615.592225,1811624,8,7.5,0.399,7.7
"27","Burundi",8.9,21,5.45,9.2,56,NA,27,2015,59.6,288,21,NA,0,94,9,18.7,31,94,NA,94,0.7,33.681223,119927,7.3,7.2,0.406,10.6
"28","Cabo Verde",11,55,2.289,10.09,NA,NA,29,2015,73.3,114,0,NA,0,96,0,31.3,0,93,NA,93,0.2,2954.119467,532913,6.6,6.6,0.646,13.5
"29","Cambodia",5.3,21,2.524,6.63,50,0.3,30,2015,68.7,174,10,NA,0,89,0,19.6,12,87,NA,89,0.2,1163.18977,15517635,1.9,1.9,0.558,10.9
"30","Cameroon",12.3,27,4.603,NA,NA,4.3,31,2015,57.3,357,45,NA,0,84,1809,29,68,83,NA,84,3.5,1244.429421,22834522,5.6,5.5,0.514,10.4
"31","Canada",12.5,83,1.525,19.77,100,6.5,32,2015,82.2,64,2,NA,0,55,195,67,2,91,NA,91,0.1,43315.744,3584861,0.6,0.5,0.919,16.3
"32","Central African Republic",8.1,24,4.754,3.26,NA,6.9,33,2015,52.5,397,15,NA,0,47,150,22.7,21,47,NA,47,4.4,348.381417,45461,8.2,8.2,0.347,7.1
"33","Chad",8.9,22,5.797,5.25,40,NA,34,2015,53.1,356,46,NA,0,46,418,19.1,77,52,NA,46,2.8,777.248751,149413,8.5,8.4,0.394,7.3
"34","Chile",10.9,70,1.65,16.02,75,7,35,2015,85,82,2,NA,0,97,9,63.8,2,96,NA,96,0.1,13653.2264,17762681,0.8,0.8,0.845,16.3
"35","China",9.6,37,1.69,9.39,99,3.9,36,2015,76.1,85,157,NA,0,99,42361,32.9,183,99,NA,99,0.1,869.211938,137122,3.6,2.9,0.734,13.5
"36","Colombia",8.3,37,1.82,18.04,85,10.5,37,2015,74.8,143,10,NA,0,91,1,57.9,12,91,NA,91,0.1,644.525556,48228697,2.1,1.9,0.724,13.6
"37","Comoros",6.8,26,4.237,3.96,NA,6.5,38,2015,63.5,227,1,NA,0,91,0,24.2,2,92,NA,91,0.8,727.6463868,777424,6.7,6.5,0.498,11.1
"38","Congo",6.1,23,4.45,2.71,NA,NA,39,2015,64.7,267,7,NA,0,8,1359,27.4,10,8,NA,8,2.8,NA,NA,7.5,7.1,0.59,11.1
"39","Costa Rica",7.9,55,1.764,29.49,82,8.1,40,2015,79.6,95,1,NA,0,92,0,6.5,1,92,NA,92,0.1,1146.36273,487852,1.7,1.7,0.775,14.2
"40","Côte d'Ivoire",14.4,NA,4.68,4.75,NA,NA,28,2015,53.3,397,57,NA,0,83,65,28,79,81,NA,83,1.9,NA,NA,5.5,5.5,NA,NA
"41","Croatia",17.8,51,1.446,11.6,71,12.4,41,2015,78,95,0,NA,0,94,206,63.7,0,94,NA,94,0.1,11579.6674,42364,1.5,1.4,0.823,15.3
"42","Cuba",13.7,47,1.617,18.25,99,2.2,42,2015,79.1,92,1,NA,0,99,0,61.4,1,99,NA,99,0.1,762.261218,NA,3.5,3.3,0.773,13.9
"43","Cyprus",4.9,61,1.337,7.05,NA,11.8,43,2015,85,52,0,NA,0,97,0,6.3,0,97,NA,97,0.1,2375.1127,116985,1,1,0.854,14.3
"44","Czechia",13.7,56,1.641,14.28,88,NA,44,2015,78.8,86,0,NA,0,97,9,66.1,0,97,NA,97,0.1,NA,NA,1.8,1.8,NA,NA
"45","Democratic People's Republic of Korea",11.4,NA,NA,NA,73,NA,45,2015,76,139,6,NA,0,96,0,32.9,7,99,NA,96,0.1,NA,NA,4.9,4.9,NA,NA
"46","Democratic Republic of the Congo",5.6,22,5.963,3.84,75,NA,46,2015,59.8,258,236,NA,0,81,5020,21.6,308,78,NA,81,1.1,NA,NA,9.5,9.3,NA,NA
"47","Denmark",11.9,91,1.762,15.79,91,5.8,47,2015,86,71,0,NA,0,NA,9,58.8,0,93,NA,93,0.1,5314.64416,5683483,1.1,0.9,0.923,19.2
"48","Djibouti",6.4,34,2.758,4.07,NA,40,48,2015,63.5,241,1,NA,0,84,47,35,1,84,NA,84,2.1,1862.167274,927414,5.6,5.4,0.47,6.3
"49","Dominican Republic",9.7,33,2.36,14.22,70,5.5,49,2015,73.9,152,6,NA,0,81,0,58.9,7,87,NA,85,0.3,6468.471648,1528394,3.3,3.2,0.718,13.2
"50","Ecuador",9.6,32,2.44,10.69,89,4.6,50,2015,76.2,118,6,NA,0,78,0,54.2,7,84,NA,78,0.1,625.62224,16144368,1.2,1.1,0.739,14
"51","Egypt",3.8,36,3.33,5.06,NA,11.9,51,2015,79,159,51,NA,0,93,5432,61.1,60,93,NA,93,0.1,NA,NA,2.8,2.8,0.688,13.1
"52","El Salvador",14,39,2.053,20.83,93,7,52,2015,73.5,178,2,NA,0,91,0,56.1,2,92,NA,91,0.2,4127.11775,6312478,1.6,1.5,0.678,13.2
"53","Equatorial Guinea",16.5,NA,4.554,1.33,NA,8.6,53,2015,58.2,32,3,NA,0,16,1250,24.5,4,17,NA,16,4.2,1347.31257,1175389,8.4,8.3,0.582,9.2
"54","Eritrea",8.1,18,4.1,2.35,71,8.6,54,2015,64.7,255,5,NA,0,95,198,18.6,7,95,NA,95,0.4,NA,NA,8.4,8.2,0.418,5
"55","Estonia",15.8,70,1.588,12.19,72,5.9,55,2015,77.6,119,0,NA,0,91,4,59.9,0,93,NA,93,0.1,1774.9291,131547,1.9,1.9,0.863,16.5
"56","Eswatini",13.1,NA,3.026,8.72,50,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"57","Ethiopia",7.2,33,4.3,5.57,78,17.5,56,2015,64.8,225,136,NA,0,77,17745,17.6,194,75,NA,77,0.6,645.4637627,9987333,1.4,1.2,0.441,8.4
"58","Fiji",5,NA,2.787,7.04,NA,5.5,57,2015,69.9,188,0,NA,0,99,0,62.7,0,99,NA,99,0.1,4921.89629,892149,4,3.7,0.734,15.3
"59","Finland",14.4,90,1.53,13.41,96,8.6,58,2015,81.1,76,0,NA,0,NA,2,62.1,0,97,NA,97,0.1,4245.39744,5479531,0.9,0.8,0.893,17
"60","France",18,70,1.852,14.62,89,9.5,59,2015,82.4,78,2,NA,0,86,157,62.5,3,98,NA,98,0.1,36526.7711,6662468,0.7,0.6,0.894,16.3
"61","Gabon",7.3,34,4,7.03,NA,28,60,2015,66,229,2,NA,0,8,27,36.3,3,79,NA,8,2.7,7388.984144,193175,6.1,5.9,0.694,12.6
"62","Gambia",5.2,28,5.25,5.1,NA,NA,61,2015,61.1,262,3,NA,0,97,71,27.3,5,96,NA,97,1.7,NA,NA,7.3,7.2,0.45,8.9
"63","Georgia",8.1,52,2.062,9.61,81,11.5,62,2015,74.4,129,1,NA,0,94,431,56.2,1,91,NA,94,0.1,3764.64912,37171,2.7,2.8,0.768,13.9
"64","Germany",13.8,81,1.586,19.51,NA,3.8,63,2015,81,68,2,NA,0,88,2464,62.3,3,94,NA,95,0.1,41176.88158,81686611,1.1,1.1,0.924,17.1
"65","Ghana",5.3,47,3.893,8.56,NA,11.9,64,2015,62.4,249,37,NA,0,88,23,28.6,52,88,NA,88,0.7,1361.11395,27582821,6.2,6.1,0.575,11.4
"66","Greece",4.8,46,1.302,8.51,NA,22.3,65,2015,81,72,0,NA,0,96,1,66.5,0,99,NA,99,0.1,187.78991,182883,0.8,0.7,0.865,17.2
"67","Grenada",1.1,NA,2.073,7.54,66,24,66,2015,73.6,142,0,NA,0,92,0,48.4,0,99,NA,92,0.1,9212.192824,NA,3.8,3.8,0.751,15.8
"68","Guatemala",3.1,28,2.899,18.11,85,2.3,67,2015,71.9,186,10,NA,0,74,0,5.6,12,9,NA,74,0.4,3923.573344,16252429,1.2,1.2,0.637,10.7
"69","Guinea",6.4,25,4.738,1.98,51,2.8,68,2015,59,284,26,NA,0,54,243,23.3,40,42,NA,54,0.5,554.48766,1291533,7.3,7.3,0.414,8.8
"70","Guinea-Bissau",3.9,NA,4.51,2.78,50,NA,69,2015,58.9,275,4,NA,0,87,153,26.3,6,87,NA,87,3.2,596.8717189,177526,7.1,7,0.421,9.2
"71","Guyana",29.1,29,2.473,10.77,81,11.1,70,2015,66.2,215,0,NA,0,95,0,46.7,1,92,NA,95,0.3,4136.689919,768514,5.5,5.3,0.638,10.3
"72","Haiti",11.7,17,2.96,4.4,48,40.6,71,2015,63.5,24,14,NA,0,6,0,49.9,18,56,NA,6,0.5,814.5463952,171161,3.9,3.9,0.49,9.1
"73","Honduras",2.8,31,2.487,11.33,74,5.9,72,2015,74.6,147,3,NA,0,97,0,51,4,97,NA,97,0.3,2326.15856,896829,2.1,2.1,0.623,11.2
"74","Hungary",20.3,51,1.491,9.22,86,4.4,73,2015,75.8,134,0,NA,0,NA,0,64.8,0,99,NA,99,0.1,12365.6263,984328,1.6,1.6,0.834,15.6
"75","Iceland",14,79,1.77,15.88,NA,2.8,74,2015,82.7,49,0,NA,0,NA,0,61,0,92,NA,92,0.1,5734.4436,33815,1,0.9,0.919,19
"76","India",16.5,38,2.24,3.38,NA,8.8,75,2015,68.3,181,910,NA,0,87,90387,18.7,1100,86,NA,87,0.2,1613.18878,1395398,26.7,27.3,0.615,11.6
"77","Indonesia",3.4,36,2.32,7.03,96,5.6,76,2015,69.1,176,114,NA,0,78,15099,27.4,136,8,NA,78,0.3,3336.16686,258162113,1.4,1.2,0.686,12.9
"78","Iran (Islamic Republic of)",4,NA,2.15,22.6,85,NA,77,2015,75.5,83,18,NA,0,98,615,59.7,21,98,NA,98,0.1,NA,NA,8.5,8.6,0.774,14.8
"79","Iraq",3.1,16,3.682,1.68,NA,16,78,2015,68.9,182,32,NA,0,56,1433,59.1,38,63,NA,58,0.1,4974.2693,36115649,5.3,5.1,0.649,10.1
"80","Ireland",11.5,75,1.841,18.23,NA,6.4,79,2015,81.4,64,0,NA,0,95,4,62.8,0,95,NA,95,0.1,6664.144,4676835,0.3,0.2,0.92,18.6
"81","Israel",5,61,3.044,11.72,71,4.3,80,2015,82.5,58,0,NA,0,96,80,64.9,1,95,NA,95,0.1,35729.37253,8381,1.2,1.1,0.898,16
"82","Italy",8,44,1.33,13.1,NA,11.1,81,2015,82.7,56,1,NA,0,93,159,63.6,2,93,NA,93,0.1,349.14755,673582,0.6,0.6,0.881,16.3
"83","Jamaica",2.1,41,1.991,12.82,81,10.4,82,2015,76.2,125,1,NA,0,91,0,54.2,1,91,NA,91,0.5,4965.989857,2871934,1.8,1.7,0.729,12.8
"84","Japan",19.4,75,1.37,23.21,100,2.9,83,2015,83.7,55,2,NA,0,NA,35,29,3,99,NA,96,0.1,34474.13736,127141,2.1,1.8,0.902,15.3
"85","Jordan",2.9,53,2.772,12.22,NA,18.5,84,2015,74.1,112,4,NA,0,99,0,65.6,4,99,NA,99,0.1,496.99275,915932,4,4,0.741,13.1
"86","Kazakhstan",24.9,28,2.764,8.39,78,5,85,2015,72,198,4,NA,0,98,526,53.1,5,98,NA,98,0.1,159.9817,17544126,2.4,2.5,0.793,15
"87","Kenya",3.1,25,3.52,7.75,NA,40,86,2015,63.4,249,54,NA,0,89,95,22,75,83,NA,89,2.8,1349.97144,47236259,7.8,7.6,0.55,11.1
"88","Kiribati",14.5,NA,3.584,6.69,NA,30.6,87,2015,66.3,198,0,NA,0,82,0,77.6,0,8,NA,78,0.1,1424.483611,11247,0.1,0.1,0.586,11.9
"89","Kuwait",2.3,49,2.1,6.21,86,2.1,88,2015,74.7,81,0,NA,0,99,18,71.4,1,99,NA,99,0.1,28975.418,NA,3.5,3.4,0.799,13.3
"90","Kyrgyzstan",8.1,28,3,7.08,NA,7.4,89,2015,71.1,166,3,NA,0,97,17779,44.9,3,97,NA,97,0.1,NA,NA,3.3,3.4,0.662,13
"91","Lao People's Democratic Republic",8.5,NA,2.7,3.35,74,NA,90,2015,65.7,194,8,NA,0,89,56,21.7,11,89,NA,89,0.2,NA,NA,8.8,8.9,0.582,10.8
"92","Latvia",21.6,56,1.717,8.79,90,9,91,2015,74.6,153,0,NA,0,94,0,61.2,0,95,NA,95,0.1,13666.58336,1977527,2.2,2.1,0.828,16
"93","Lebanon",3.3,28,2.09,14.33,NA,NA,92,2015,74.9,98,1,NA,0,81,39,66.1,1,75,NA,81,0.1,846.632851,5851479,4.9,4.9,0.763,13.3
"94","Lesotho",21,44,3.164,NA,NA,28.1,93,2015,53.7,484,4,NA,0,93,0,32.6,6,9,NA,93,9.3,173.82893,2174645,5.5,5.3,0.495,10.7
"95","Liberia",6.5,37,4.35,3.25,NA,2.8,94,2015,61.4,259,8,NA,0,52,1060,27.3,11,52,NA,52,0.9,452.38717,4499621,6.5,6.4,0.427,9.9
"96","Libya",4.2,16,2.25,NA,65,30,95,2015,72.7,138,1,NA,0,97,82,64.8,2,97,NA,97,0.1,NA,NA,5.8,5.5,0.719,13.4
"97","Lithuania",34.9,59,1.67,12.22,83,7,96,2015,73.6,165,0,NA,0,94,50,62.4,0,93,NA,93,0.1,14252.42853,29491,2.6,2.6,0.846,16.5
"98","Luxembourg",14.7,85,1.45,10.74,88,6.1,97,2015,82,63,0,NA,0,94,0,61.3,0,99,NA,99,0.1,1199.8223,56964,1,0.9,0.896,13.9
"99","Madagascar",4,28,4.109,15.27,NA,2.1,98,2015,65.5,22,28,NA,0,69,3,2.5,38,71,NA,69,0.3,41.8575951,2423488,7.1,7.1,0.511,10.3
"100","Malawi",3.6,31,4.25,9.68,NA,20.4,99,2015,58.3,365,26,NA,0,88,0,19.6,38,88,NA,88,4.8,362.6575444,1757367,6.4,6.2,0.473,10.8
"101","Malaysia",5.4,50,2.01,8.23,99,3.4,100,2015,75,123,4,NA,0,99,1318,4.6,4,99,NA,99,0.1,9643.644683,3723155,7.5,7.3,0.787,13.1
"102","Maldives",2.6,NA,1.88,18.5,60,2.9,101,2015,78.5,61,0,NA,0,99,0,27.4,0,99,NA,99,0.1,8395.785198,49163,13.6,13.6,0.701,12.7
"103","Mali",4.8,35,5.922,4.39,NA,8.1,102,2015,58.2,266,52,NA,0,64,215,23.8,84,66,NA,64,1.5,729.725338,1746795,7.7,7.5,0.438,8.4
"104","Malta",8,60,1.45,14.17,NA,4.4,103,2015,81.7,54,0,NA,0,95,2,69.6,0,97,NA,97,0.1,23819.4636,431874,0.8,0.8,0.853,14.6
"105","Mauritania",4.3,31,4.585,5.53,28,11.7,104,2015,63.1,25,8,NA,0,73,1,3.8,12,67,NA,73,0.9,1158.256469,4182341,7.8,7.5,0.513,8.5
"106","Mauritius",8.5,53,1.389,9.46,68,6.9,105,2015,74.6,146,0,NA,0,97,0,33.3,0,98,NA,97,0.1,9252.11724,126265,6.9,6.8,0.779,15.2
"107","Mexico",5.6,31,2.14,11.18,96,3.6,106,2015,76.7,122,30,NA,0,82,0,63.5,35,87,NA,87,0.1,9143.128494,12589949,1.5,1.5,0.758,13.3
"108","Micronesia (Federated States of)",11.4,NA,NA,5.77,64,NA,107,2015,69.4,166,0,NA,0,78,0,69.4,0,71,NA,72,0.1,NA,NA,0.2,0.2,0.637,11.7
"109","Mongolia",13.1,39,2.902,7.75,86,7.3,108,2015,68.8,222,1,NA,0,99,20359,52.7,1,99,NA,99,0.1,3944.1839,2976877,2.2,2.3,0.733,14.8
"110","Montenegro",10,44,1.751,NA,55,16.1,109,2015,76.1,16,0,NA,0,82,0,61.8,0,89,NA,89,0.1,6461.192554,622159,1.8,1.8,0.804,15.1
"111","Morocco",2.9,36,2.42,6.85,NA,10,110,2015,74.3,95,17,NA,0,99,17,58.5,20,99,NA,99,0.1,2847.285569,3483322,6.4,6.2,0.645,12.1
"112","Mozambique",4.9,31,4.886,5.55,67,24.5,111,2015,57.6,355,60,NA,0,8,79,22.6,81,8,NA,8,3.9,528.3125597,281691,3.6,3.5,0.414,9.1
"113","Myanmar",7.6,22,2.17,4.98,86,4,112,2015,66.6,199,39,NA,0,89,6,23.8,50,89,NA,89,0.3,1194.59137,5243669,12.8,13,0.552,9.1
"114","Namibia",9,53,3.415,9.65,NA,34,113,2015,65.8,248,2,NA,0,92,212,35.7,3,92,NA,92,2.1,4737.66996,2425561,8.2,8.1,0.637,11.7
"115","Nepal",9.1,27,1.934,5.15,72,3,114,2015,69.2,165,17,NA,0,91,1599,19.1,21,9,NA,91,0.1,743.7653489,28656282,15.7,16.1,0.555,12.2
"116","Netherlands",12.5,84,1.66,15.06,94,4.8,115,2015,81.9,57,1,NA,0,94,7,62.1,1,95,NA,95,0.1,44292.88473,16939923,1,0.9,0.923,18.1
"117","New Zealand",12.1,91,1.9,18.89,98,4.9,116,2015,81.6,66,0,8.7,0,92,10,67.5,0,92,NA,92,0.1,3821.8937,NA,0.4,0.3,0.913,19.2
"118","Nicaragua",12.2,27,2.42,17.47,76,6.5,117,2015,74.8,145,2,NA,0,98,0,54,2,99,NA,98,0.1,295.966488,68235,1.8,1.7,0.642,11.7
"119","Niger",4.7,34,6.95,4.59,73,2.6,118,2015,61.8,22,49,NA,0,65,7693,19.3,87,65,NA,65,0.4,358.99731,19896965,9.6,9.4,0.351,5.4
"120","Nigeria",9.6,26,5.417,5.32,67,13.4,119,2015,54.5,344,483,NA,0,49,12423,25.4,747,49,NA,49,3.7,2655.157977,181181744,9.8,9.7,0.525,10
"121","Norway",12.4,88,1.68,17.58,98,4,120,2015,81.8,59,0,5.97,0,NA,14,61.2,0,95,NA,95,0.1,7455.24654,518867,0.8,0.7,0.948,17.7
"122","Oman",4.1,45,2.93,NA,94,NA,121,2015,76.6,99,1,NA,0,99,0,54.6,1,99,NA,99,0.1,16627.36433,NA,7.1,6.9,0.795,13.7
"123","Pakistan",2.9,30,3.55,3.74,NA,6,122,2015,66.4,161,352,NA,0,72,386,25.4,433,72,NA,72,0.1,1431.244865,18938513,19.2,19.6,0.548,8.1
"124","Panama",3.9,39,2.469,19.37,68,5.5,123,2015,77.8,118,1,NA,0,73,0,57.8,1,72,NA,73,0.1,13134.4367,3969249,1.9,1.8,0.785,13
"125","Papua New Guinea",6,25,3.588,6.02,NA,2.5,124,2015,62.9,275,10,NA,0,67,38,48.6,12,74,NA,73,0.6,NA,7919825,1.3,1.3,0.515,10
"126","Paraguay",9.9,27,2.446,15.43,82,6.5,125,2015,74,146,2,NA,0,93,0,5.2,3,89,NA,93,0.2,419.367724,6639119,2,1.9,0.692,12.3
"127","Peru",4.9,36,2.27,13.91,89,6.7,126,2015,75.5,123,8,NA,0,9,4,55.6,10,88,NA,9,0.1,63.343259,31376671,1.1,1.1,0.737,13.4
"128","Philippines",3.2,35,2.58,7.25,84,5.7,127,2015,68.5,211,52,NA,0,6,619,25.4,66,79,NA,6,0.1,2878.33837,11716359,1,9.7,0.679,11.7
"129","Poland",15.8,63,1.42,10.64,NA,4.8,128,2015,77.5,117,2,NA,0,96,0,61.7,2,92,NA,98,0.1,12565.9876,37986412,1.9,2,0.852,16.4
"130","Portugal",13.8,64,1.288,12.3,94,9.7,129,2015,81.1,76,0,NA,0,98,8,61.6,0,98,NA,98,0.1,1922.681,135876,0.7,0.5,0.841,16.6
"131","Qatar",6.5,71,1.881,NA,NA,0.6,130,2015,78.2,68,0,NA,0,99,18,69.3,0,99,NA,99,0.1,66346.52267,NA,5.2,4.9,0.855,13.4
"132","Republic of Korea",28.3,NA,1.11,12.55,NA,NA,131,2015,82.3,64,1,NA,0,98,7,31.7,2,98,NA,98,0.1,NA,NA,1.5,1,NA,NA
"133","Republic of Moldova",16.4,NA,1.255,12.21,78,NA,132,2015,72.1,157,1,NA,0,88,0,53.4,1,88,NA,87,0.1,NA,NA,2.7,2.8,NA,NA
"134","North Macedonia",7.8,42,1.5,12.78,89,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"135","Romania",11.6,46,1.62,10.67,78,5.3,133,2015,75,133,2,NA,0,9,4,6.7,2,89,NA,89,0.1,8958.788593,19815481,2.5,2.7,0.798,14.7
"136","Russian Federation",32.1,NA,1.821,8.82,81,NA,134,2015,75,222,13,NA,0,97,843,6.5,15,97,NA,97,0.1,9329.298351,1449687,2.3,2.3,0.805,15
"137","Rwanda",6.8,54,4.1,7.91,41,2.7,135,2015,66.1,227,11,NA,0,98,1,21.4,15,99,NA,98,0.4,71.348397,11629553,5.7,5.7,0.493,10.8
"138","Saint Lucia",7.8,NA,1.444,8.4,58,20,136,2015,75.2,138,0,NA,0,99,0,47.5,0,99,NA,99,0.1,NA,NA,4.3,4.3,0.735,13.1
"139","Saint Vincent and the Grenadines",2.7,NA,1.902,9.15,35,18.8,137,2015,73.2,156,0,NA,0,98,0,54.1,0,97,NA,98,0.1,NA,NA,3.5,3.4,0.72,13.3
"140","Samoa",4.5,NA,3.903,11.53,75,NA,138,2015,74,125,0,NA,0,59,0,74.7,0,61,NA,66,0.1,4149.363444,193759,0.2,0.1,0.702,12.9
"141","Sao Tome and Principe",2.3,42,4.35,4.94,16,12.2,139,2015,67.5,19,0,NA,0,96,0,3.9,0,96,NA,96,0.2,1624.63963,195553,5.5,5.3,0.565,11.2
"142","Saudi Arabia",3.2,52,2.34,NA,NA,5.8,140,2015,74.5,88,7,NA,0,98,219,68.2,8,97,NA,98,0.1,2732.86172,NA,7.8,7.6,0.845,16.1
"143","Senegal",6.2,44,4.65,4.69,NA,48,141,2015,66.7,188,19,NA,0,89,58,24.3,26,85,NA,89,0.3,98.7256145,14976994,9.5,9.3,0.491,9.5
"144","Serbia",15,40,1.461,11.92,NA,16,142,2015,75.6,121,1,NA,0,94,383,6,1,95,NA,95,0.1,5237.255334,795383,2,2,0.775,14.4
"145","Seychelles",9.4,55,2.46,10.03,82,4.1,143,2015,73.2,168,0,NA,0,98,0,37.4,0,97,NA,97,0.1,1539.464,93419,5.7,6,0.781,14.1
"146","Sierra Leone",9.3,29,4.319,7.91,NA,9.1,144,2015,51,413,22,NA,0,86,607,24.4,30,86,NA,86,0.5,587.538233,723725,7.4,7.3,0.431,9.5
"147","Singapore",9,85,1.209,13.54,99,2.2,145,2015,83.1,55,0,1.79,0,96,0,33.2,0,96,NA,96,0.1,53629.73746,NA,2.2,2.2,0.924,15.4
"148","Slovakia",12.8,51,1.502,11.71,96,8.1,146,2015,76.7,19,0,NA,0,96,1,59.1,0,96,NA,96,0.1,NA,NA,1.2,1.2,0.842,15
"149","Slovenia",21,60,1.6,12.45,75,6.6,147,2015,88,74,0,NA,0,NA,18,6.1,0,95,NA,95,0.1,2729.86383,263531,1.4,1.3,0.888,17.3
"150","Solomon Islands",4.9,NA,4.435,7.57,57,NA,148,2015,69.2,177,0,NA,0,98,0,5.5,0,99,NA,98,0.1,1922.41388,587482,1.1,1.2,0.514,9.6
"151","Somalia",4.7,8,6.12,NA,NA,NA,149,2015,55,312,50,NA,0,42,7497,24.3,80,47,NA,42,0.7,426.98537,NA,6.6,6.4,NA,NA
"152","South Africa",11.8,44,2.414,13.34,100,27.6,150,2015,62.9,328,42,NA,0,75,17,51.1,52,75,NA,75,3.6,5769.77258,5511976.68,4.4,5.3,0.665,13
"153","South Sudan",3.7,15,4.736,NA,50,NA,151,2015,57.3,332,26,NA,0,31,878,NA,39,41,NA,31,3.4,758.725782,11882136,NA,NA,0.421,4.9
"154","Spain",8.1,58,1.33,14.83,90,17.1,152,2015,82.8,56,1,NA,0,97,115,66.6,1,97,NA,97,0.1,25683.84565,46447697,0.6,0.5,0.882,17.7
"155","Sri Lanka",14.8,37,2.21,8.4,71,4.5,153,2015,74.9,138,3,NA,0,99,1568,23.4,3,99,NA,99,0.1,3844.89123,2966,15.1,15,0.764,14
"156","Sudan",8,12,4.434,18.29,NA,19.6,154,2015,64.1,225,58,NA,0,93,3585,NA,85,93,NA,93,0.3,2513.884661,3864783,NA,NA,0.488,7.2
"157","Suriname",23.8,36,2.43,10.85,71,9.1,155,2015,71.6,176,0,NA,0,89,0,58.3,0,89,NA,89,0.4,8818.982566,55328,3.5,3.5,0.723,12.7
"158","Sweden",15.7,89,1.85,18.4,92,6.6,157,2015,82.4,53,0,NA,0,67,22,59.5,0,98,NA,98,0.1,5585.25847,9799186,1.5,1.4,0.909,15.9
"159","Switzerland",17.1,86,1.535,10.64,91,3,158,2015,83.4,49,0,NA,0,NA,35,57.4,0,97,NA,97,0.1,8989.8424,8282396,0.4,0.3,0.938,16
"160","Syrian Arab Republic",1.9,NA,2.84,NA,NA,NA,159,2015,64.5,293,6,NA,0,41,45,57.1,8,5,NA,41,0.1,NA,18734987,6.3,6.1,0.553,9
"161","Tajikistan",2.5,26,3.607,6.41,89,2.4,160,2015,69.7,161,10,NA,0,96,3,4.7,11,96,NA,96,0.2,918.6771543,8548651,3.6,3.7,0.625,11.3
"162","Thailand",14.6,38,1.535,14.79,NA,0.7,161,2015,74.9,148,8,NA,0,99,154,33.6,9,99,NA,99,0.1,5814.863134,686576,7.7,7.7,0.738,13.6
"163","Timor-Leste",4.6,28,4.1,4.51,66,4.4,163,2015,68.3,152,2,NA,0,76,43,17.4,2,75,NA,76,0.1,1161.76935,124977,1.9,11.1,0.603,12.5
"164","Togo",9.4,32,4.351,4.16,68,6.9,164,2015,59.9,287,13,NA,0,88,20,24.3,20,88,NA,88,1,551.138346,741682,6.5,6.2,0.484,12
"165","Tonga",3.5,NA,3.576,6.84,NA,1.1,165,2015,73.5,133,0,NA,0,78,0,75.2,0,8,NA,78,0.1,493.775387,16364,0.1,0.1,0.718,14.3
"166","Trinidad and Tobago",13.6,39,1.73,8.31,70,4.5,166,2015,71.2,17,0,NA,0,9,0,47.1,0,88,NA,96,0.3,17321.83373,13692,5.7,5.9,0.779,12.7
"167","Tunisia",3.4,38,2.2,13.7,NA,15.9,167,2015,75.3,1,3,NA,0,98,16,61.2,3,98,NA,98,0.1,3828.91589,11273661,6.5,6.4,0.723,14.6
"168","Turkey",7.3,42,2.08,9.69,NA,11.2,168,2015,75.8,16,15,NA,0,97,342,66.1,18,97,NA,97,0.1,1979.52569,78271472,4.9,4.8,0.764,14.5
"169","Turkmenistan",7.2,18,2.785,8.71,NA,11,169,2015,66.3,215,6,NA,0,99,0,48.6,7,99,NA,99,0.1,6432.668768,5565284,3.3,3.3,0.688,10.8
"170","Uganda",9.9,25,5.01,5.14,NA,9.4,170,2015,62.3,291,66,NA,0,78,478,18.5,93,82,NA,78,3.1,693.8963829,414487,5.6,5.6,0.488,10
"171","Ukraine",23.1,27,1.444,8.57,97,9.5,171,2015,71.3,195,4,NA,0,22,105,61.3,5,51,NA,23,0.2,2124.662666,4515429,2.3,2.4,0.748,15.3
"172","United Arab Emirates",2.8,70,1.42,NA,91,1.6,172,2015,77.1,75,1,NA,0,99,347,64.2,1,99,NA,99,0.1,3911.74689,NA,5.3,5.1,0.836,13.3
"173","United Kingdom of Great Britain and Northern Ireland",8.7,NA,NA,18.76,NA,NA,173,2015,81.2,69,3,10.66,0,NA,91,66.6,4,96,NA,96,0.1,NA,NA,0.8,0.6,NA,NA
"174","United Republic of Tanzania",5.4,NA,4.924,7.33,67,NA,174,2015,61.8,279,85,NA,0,98,30,23.8,119,96,NA,98,1.4,NA,NA,6.7,6.5,NA,NA
"175","United States of America",15,76,1.776,22.33,97,NA,175,2015,79.3,13,23,NA,0,92,188,69.6,26,93,NA,95,0.1,NA,NA,0.8,0.6,NA,NA
"176","Uruguay",19.4,74,1.98,19.82,83,7.3,176,2015,77,116,0,NA,0,95,0,64,0,95,NA,95,0.1,15524.84247,3431552,1.5,1.4,0.794,15.5
"177","Uzbekistan",7.4,19,2.43,10.15,NA,4.9,177,2015,69.4,184,15,NA,0,99,22,44.7,17,99,NA,99,0.1,2137.576852,312989,3,3.1,0.697,12.1
"178","Vanuatu",4.5,NA,3.8,5.14,43,1.7,178,2015,72,13,0,NA,0,64,39,53.3,0,65,NA,64,0.1,285.83414,26463,1.5,1.4,0.598,10.8
"179","Venezuela (Bolivarian Republic of)",3.8,NA,2.283,5.74,90,NA,179,2015,74.1,157,9,NA,0,87,0,62.1,10,87,NA,87,0.1,NA,NA,1.6,1.5,0.769,14.3
"180","Viet Nam",7.2,NA,2.056,7.83,99,NA,180,2015,76,127,28,NA,0,97,256,17.5,35,97,NA,97,0.1,NA,NA,14.2,14.5,0.678,12.6
"181","Yemen",8.6,18,3.837,NA,NA,27,181,2015,65.7,224,37,NA,0,69,468,41.3,47,63,NA,69,0.1,NA,NA,13.6,13.4,0.499,9
"182","Zambia",6.1,38,4.656,7.38,NA,15,182,2015,61.8,33,27,NA,0,9,9,23.4,40,9,NA,9,4.1,1313.889646,161587,6.3,6.1,0.576,12.5
"183","Zimbabwe",10.6,21,3.626,7.56,NA,11.3,183,2015,67,336,22,NA,0,87,0,31.8,32,88,NA,87,6.2,118.69383,15777451,5.6,5.5,0.507,10.3
"184","Hong Kong",NA,75,NA,NA,NA,3.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"185","United Kingdom",NA,81,1.75,NA,NA,4.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"186","Taiwan",NA,62,NA,NA,NA,3.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"187","Korea, South",NA,54,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"188","Dominica",NA,NA,NA,9.73,62,23,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"189","Tanzania",NA,30,NA,NA,NA,10.3,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"190","Cote d'Ivoire",NA,32,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"191","Kosovo",NA,33,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"192","Vietnam",NA,31,NA,NA,NA,2.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"193","Moldova",NA,33,NA,NA,NA,4.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"194","Bolivia",NA,34,NA,NA,NA,4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"195","Russia",NA,29,NA,NA,NA,5.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"196","Laos",NA,25,NA,NA,NA,1.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"197","Iran",NA,27,NA,NA,NA,12.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"198","Guinea Bissau",NA,17,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"199","Korea, North",NA,8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"200","Venezuela",NA,17,NA,NA,NA,26.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"201","Syria",NA,18,NA,NA,NA,50,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"202","Africa",NA,NA,4.438,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"203","Aruba",NA,NA,1.9,NA,NA,6.9,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"204","Asia",NA,NA,2.152,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"205","Australia/New Zealand",NA,NA,1.844,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"206","Caribbean",NA,NA,2.201,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"207","Central America",NA,NA,2.234,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"208","Central and Southern Asia",NA,NA,2.409,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"209","Central Asia",NA,NA,2.751,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"210","Channel Islands",NA,NA,1.502,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"211","China, Hong Kong SAR",NA,NA,1.326,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"212","China, Macao SAR",NA,NA,1.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"213","Other non-specified areas",NA,NA,1.15,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"214","Curaçao",NA,NA,1.76,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"215","Dem. People's Republic of Korea",NA,NA,1.91,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"216","Eastern Africa",NA,NA,4.435,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"217","Eastern and South-Eastern Asia",NA,NA,1.834,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"218","Eastern Asia",NA,NA,1.653,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"219","Eastern Europe",NA,NA,1.657,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"220","Europe",NA,NA,1.61,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"221","Europe",NA,NA,1.61,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"222","Europe and Northern America",NA,NA,1.663,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"223","French Guiana",NA,NA,3.36,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"224","French Polynesia",NA,NA,1.95,NA,NA,21.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"225","Guadeloupe",NA,NA,2.17,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"226","Guam",NA,NA,2.319,NA,NA,4.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"227","High-income countries",NA,NA,1.675,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"228","Land-locked Developing Countries (LLDC)",NA,NA,3.983,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"229","Latin America and the Caribbean",NA,NA,2.045,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"230","Latin America and the Caribbean",NA,NA,2.045,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"231","Least developed countries",NA,NA,4.003,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"232","Less developed regions",NA,NA,2.593,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"233","Less developed regions, excluding China",NA,NA,2.836,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"234","Less developed regions, excluding least developed countries",NA,NA,2.325,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"235","Low-income countries",NA,NA,4.52,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"236","Lower-middle-income countries",NA,NA,2.711,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"237","Martinique",NA,NA,1.88,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"238","Mayotte",NA,NA,3.729,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"239","Melanesia",NA,NA,3.53,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"240","Micronesia",NA,NA,2.858,NA,NA,16.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"241","Micronesia (Fed. States of)",NA,NA,3.076,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"242","Middle Africa",NA,NA,5.532,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"243","Middle-income countries",NA,NA,2.346,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"244","More developed regions",NA,NA,1.643,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"245","New Caledonia",NA,NA,1.97,NA,NA,14.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"246","No income group available",NA,NA,2.485,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"247","Northern Africa",NA,NA,3.252,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"248","Northern Africa and Western Asia",NA,NA,2.933,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"249","Northern America",NA,NA,1.753,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"250","Northern America",NA,NA,1.753,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"251","Northern Europe",NA,NA,1.746,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"252","Oceania",NA,NA,2.357,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"253","Oceania (excluding Australia and New Zealand)",NA,NA,3.457,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"254","Polynesia",NA,NA,2.759,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"255","Puerto Rico",NA,NA,1.22,NA,NA,11.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"256","Réunion",NA,NA,2.273,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"257","Small Island Developing States (SIDS)",NA,NA,2.452,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"258","South America",NA,NA,1.947,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"259","South-Eastern Asia",NA,NA,2.223,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"260","Southern Africa",NA,NA,2.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"261","Southern Asia",NA,NA,2.396,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"262","Southern Europe",NA,NA,1.365,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"263","State of Palestine",NA,NA,3.668,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"264","Sub-Saharan Africa",NA,NA,4.725,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"265","United States Virgin Islands",NA,NA,2.046,NA,NA,10.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"266","Upper-middle-income countries",NA,NA,1.899,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"267","Western Africa",NA,NA,5.183,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"268","Western Asia",NA,NA,2.653,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"269","Western Europe",NA,NA,1.683,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"270","Western Sahara",NA,NA,2.415,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"271","World",NA,NA,2.468,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"272","Andorra",NA,NA,NA,13.73,29,3.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"273","Cook Islands",NA,NA,NA,5.16,67,13.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"274","Marshall Islands",NA,NA,NA,11.57,NA,36,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"275","Monaco",NA,NA,NA,8.09,NA,2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"276","Niue",NA,NA,NA,5.59,NA,12,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"277","Palau",NA,NA,NA,10.99,91,1.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"278","Saint Kitts and Nevis",NA,NA,NA,6.57,60,4.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"279","San Marino",NA,NA,NA,22.33,NA,8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"280","Tuvalu",NA,NA,NA,10.86,89,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"281","Republic of the Congo",NA,NA,NA,NA,NA,36,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"282","American Samoa",NA,NA,NA,NA,NA,29.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"283","Swaziland",NA,NA,NA,NA,NA,28,156,2015,58.9,373,2,NA,0,9,0,32.3,3,84,NA,9,7.1,3136.92511,131911,4,4.1,0.541,11.4
"284","North Korea",NA,NA,NA,NA,NA,25.6,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"285","Macedonia",NA,NA,NA,NA,NA,23.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"286","Nauru",NA,NA,NA,NA,NA,23,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"287","Curacao",NA,NA,NA,NA,NA,13,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"288","Sint Maarten",NA,NA,NA,NA,NA,12,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"289","Northern Mariana Islands",NA,NA,NA,NA,NA,11.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"290","Turks and Caicos Islands",NA,NA,NA,NA,NA,10,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"291","Ivory Coast",NA,NA,NA,NA,NA,9.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"292","Greenland",NA,NA,NA,NA,NA,9.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"293","Cape Verde",NA,NA,NA,NA,NA,9,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"294","Wallis and Futuna",NA,NA,NA,NA,NA,8.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"295","Saint Pierre and Miquelon",NA,NA,NA,NA,NA,8.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"296","Anguilla",NA,NA,NA,NA,NA,8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"297","Bermuda",NA,NA,NA,NA,NA,7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"298","Brunei",NA,NA,NA,NA,NA,6.9,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"299","Montserrat",NA,NA,NA,NA,NA,5.6,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"300","United States",NA,NA,NA,NA,NA,4.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"301","Cayman Islands",NA,NA,NA,NA,NA,4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"302","South Korea",NA,NA,NA,NA,NA,3.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"303","British Virgin Islands",NA,NA,NA,NA,NA,2.9,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"304","Czech Republic",NA,NA,NA,NA,NA,2.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"305","Liechtenstein",NA,NA,NA,NA,NA,2.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"306","Faroe Islands",NA,NA,NA,NA,NA,2.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"307","Macau",NA,NA,NA,NA,NA,2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"308","Isle of Man",NA,NA,NA,NA,NA,1.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"309","Falkland Islands",NA,NA,NA,NA,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"310","Gibraltar",NA,NA,NA,NA,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"311","The former Yugoslav republic of Macedonia",NA,NA,NA,NA,NA,NA,162,2015,75.7,12,0,NA,0,92,1,6.3,0,92,NA,91,0.1,NA,NA,2.1,2.1,0.746,12.9


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/healthRisks.csv <==
,"Average of 13 International Health Regulations core capacity scores, SPAR version","Average of 13 International Health Regulations core capacity scores, SPAR version","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire","Average of 13 International Health Regulations core capacity scores, 1st version of the questionnaire"
"Country","2019","2018","2017","2016","2015","2014","2013","2012","2011","2010"
"Afghanistan","43","35","42","42","43","46","36","25","25","45"
"Albania","62","other","46","","","","","","",""
"Algeria","80","80","75","73","72","71","40","19","11","51"
"Andorra","44","37","29","42","29","29","20","31","29","36"
"Angola","63","59","75","","","18","41","","41",""
"Antigua and Barbuda","No data","42","71","81","87","85","73","72","53","66"
"Argentina","61","64","70","76","83","80","75","71","67",""
"Armenia","83","83","95","","96","94","92","89","76","75"
"Australia","92","90","100","100","100","99","98","99","95","93"
"Austria","69","59","68","87","87","91","90","93","96","86"
"Azerbaijan","87","83","","","","84","84","","79","53"
"Bahamas","62","50","78","75","59","61","","","57","59"
"Bahrain","80","88","93","96","96","92","84","85","73","67"
"Bangladesh","67","58","78","76","85","82","77","67","60","68"
"Barbados","No data","No data","92","84","90","71","78","69","73","60"
"Belarus","No data","No data","","","","90","","","73",""
"Belgium","84","80","83","82","82","82","81","82","74","74"
"Belize","No data","33","","","55","","43","49","47","32"
"Benin","35","35","30","28","","44","","43","46","57"
"Bhutan","59","53","73","76","65","59","35","","50","29"
"Bolivia (Plurinational State of)","No data","other","76","77","67","61","64","57","35",""
"Bosnia and Herzegovina","35","33","58","57","55","56","","","45","38"
"Botswana","30","26","42","","56","","35","","","47"
"Brazil","87","87","96","97","97","96","89","","81","53"
"Brunei Darussalam","No data","No data","67","","91","88","82","68","54","51"
"Bulgaria","72","64","","","","69","","","62",""
"Burkina Faso","44","29","45","","","50","64","42","",""
"Burundi","48","23","25","62","56","62","36","39","15",""
"Cabo Verde","48","46","65","62","","","","","","58"
"Cambodia","50","46","81","55","50","41","42","49","49","46"
"Cameroon","42","38","57","54","","91","89","65","65","46"
"Canada","99","99","100","100","100","100","99","98","95","71"
"Central African Republic","17","13","27","29","","24","19","","28",""
"Chad","30","29","44","40","40","","34","","28",""
"Chile","76","74","84","79","75","72","73","66","87",""
"China","93","94","100","98","99","98","94","86","89","87"
"Colombia","69","66","88","89","85","75","74","70","48","78"
"Comoros","27","19","37","","","","29","","",""
"Congo","33","47","31","44","","","28","65","57","15"
"Cook Islands","No data","65","43","56","67","","89","89","",""
"Costa Rica","77","70","87","86","82","89","89","82","69","77"
"Côte d'Ivoire","44","44","87","78","","","87","","52",""
"Croatia","78","73","71","71","71","66","96","","95","95"
"Cuba","78","100","99","99","99","96","99","99","92",""
"Cyprus","74","74","96","93","","62","67","","51","44"
"Czechia","68","67","94","","88","88","88","92","85","86"
"Democratic People's Republic of Korea","69","63","67","73","73","69","64","54","39","59"
"Democratic Republic of the Congo","35","34","65","71","75","69","61","65","60","40"
"Denmark","95","96","90","89","91","91","86","","75","73"
"Djibouti","32","37","33","","","46","43","39","",""
"Dominica","71","70","62","62","62","69","69","57","57","43"
"Dominican Republic","55","48","55","71","70","73","72","54","","52"
"Ecuador","77","73","81","81","89","79","44","40","52","41"
"Egypt","83","82","96","94","","93","88","82","83","88"
"El Salvador","89","75","93","94","93","93","90","81","74",""
"Equatorial Guinea","22","22","27","","","","27","","1",""
"Eritrea","49","35","49","49","71","70","59","","45","44"
"Estonia","74","74","70","71","72","77","77","64","66","65"
"Eswatini","40","42","75","","50","61","40","40","53","46"
"Ethiopia","63","58","79","79","78","77","","77","70","40"
"Fiji","No data","63","","","","98","95","43","","31"
"Finland","94","94","","","96","88","88","96","86","83"
"France","82","82","89","89","89","86","85","81","78","63"
"Gabon","27","40","52","52","","","","","48",""
"Gambia","38","35","27","","","33","62","","53","50"
"Georgia","58","66","74","82","81","90","91","89","91","93"
"Germany","88","91","97","","","99","","92","86","81"
"Ghana","49","47","74","74","","69","66","51","39","57"
"Greece","57","No data","","","","","","","","76"
"Grenada","No data","No data","","66","66","","58","48","57",""
"Guatemala","53","62","","55","85","59","88","66","62",""
"Guinea","44","55","59","","51","52","","","13",""
"Guinea-Bissau","25","40","53","49","50","36","","","",""
"Guyana","88","other","89","","81","79","77","76","73","33"
"Haiti","No data","39","61","56","48","41","45","","30",""
"Honduras","60","34","70","83","74","49","52","49","44","46"
"Hungary","68","67","82","85","86","82","97","81","87","68"
"Iceland","83","84","72","72","","84","","79","61",""
"India","78","75","95","98","","","94","84","68","73"
"Indonesia","73","63","99","99","96","95","93","86","82","83"
"Iran (Islamic Republic of)","No data","85","76","","85","84","92","91","66","64"
"Iraq","58","82","89","","","91","93","72","70","49"
"Ireland","64","67","","","","","","78","51","52"
"Israel","87","91","","71","71","","","","","55"
"Italy","86","85","","90","","","","","77","75"
"Jamaica","84","76","No data","83","81","55","61","79","83","32"
"Japan","95","other","100","100","100","97","99","99","99","94"
"Jordan","43","48","72","78","","97","85","85","88","84"
"Kazakhstan","82","71","","","78","85","82","86","83",""
"Kenya","43","35","58","","","","69","66","73","61"
"Kiribati","No data","51","","","","60","70","65","57","59"
"Kuwait","76","56","85","85","86","85","86","77","73","63"
"Kyrgyzstan","47","57","","","","","","","50",""
"Lao People's Democratic Republic","35","35","No data","75","74","60","55","31","50","51"
"Latvia","77","75","90","91","90","91","","83","79","65"
"Lebanon","73","58","80","","","76","71","57","51","55"
"Lesotho","29","33","62","74","","","63","","47","42"
"Liberia","46","46","76","","","","","","26","38"
"Libya","54","41","64","64","65","65","60","44","55","54"
"Lithuania","83","82","77","82","83","82","85","84","77","71"
"Luxembourg","97","76","88","88","88","88","87","62","64","44"
"Madagascar","29","26","43","","","29","29","","27",""
"Malawi","35","42","56","","","40","","","64",""
"Malaysia","No data","95","","100","99","100","100","100","100","91"
"Maldives","51","44","63","60","60","66","68","58","49","64"
"Mali","48","49","40","","","","","","55",""
"Malta","60","60","79","85","","76","76","70","59",""
"Marshall Islands","No data","49","57","","","","51","46","53","73"
"Mauritania","35","26","32","","28","31","","25","20","27"
"Mauritius","64","62","71","70","68","68","55","","",""
"Mexico","83","86","94","97","96","95","89","76","66","43"
"Micronesia (Federated States of)","35","other","86","86","64","62","35","73","36","32"
"Monaco","81","82","81","79","","79","73","63","59",""
"Mongolia","84","86","87","","86","75","79","69","82","81"
"Montenegro","56","47","56","56","55","55","55","56","",""
"Morocco","75","75","95","95","","95","97","92","89","84"
"Mozambique","60","53","69","","67","","54","51","53","28"
"Myanmar","64","66","62","84","86","84","84","82","93","73"
"Namibia","59","47","79","81","","66","","","",""
"Nauru","No data","34","","","","42","","","","41"
"Nepal","34","23","22","72","72","66","61","42","52","45"
"Netherlands","90","89","95","94","94","91","91","85","72",""
"New Zealand","83","90","98","96","98","99","98","96","93","86"
"Nicaragua","78","73","91","88","76","93","88","76","71",""
"Niger","39","44","74","75","73","","74","","",""
"Nigeria","51","52","51","66","67","57","52","36","38",""
"Niue","67","71","","","","61","54","41","",""
"Norway","93","92","99","98","98","98","98","93","",""
"Oman","86","100","90","95","94","80","86","92","98","75"
"Pakistan","49","51","51","53","","43","42","33","","24"
"Palau","63","60","91","91","91","92","84","90","79","58"
"Panama","76","71","76","71","68","68","71","78","65",""
"Papua New Guinea","21","36","","","","64","54","46","47",""
"Paraguay","65","62","77","79","82","","75","60","83",""
"Peru","48","55","66","70","89","85","75","62","",""
"Philippines","53","other","81","87","84","84","75","75","74","54"
"Poland","70","No data","74","74","","74","82","76","73","66"
"Portugal","82","77","91","93","94","93","","","93",""
"Qatar","96","87","76","","","97","91","83","84","69"
"Republic of Korea","97","94","98","","","100","100","100","","74"
"Republic of Moldova","60","60","","81","78","77","","74","75","66"
"North Macedonia","60","63","90","90","89","88","72","","47",""
"Romania","67","72","76","77","78","76","68","","69","67"
"Russian Federation","99","100","","99","81","81","","","96","94"
"Rwanda","71","67","66","","41","41","35","","",""
"Saint Kitts and Nevis","51","48","52","","60","","58","57","",""
"Saint Lucia","69","60","","77","58","44","","38","38","29"
"Saint Vincent and the Grenadines","49","45","","65","35","49","58","35","",""
"Samoa","No data","73","","","75","76","71","58","67",""
"San Marino","No data","33","61","","","","","","","40"
"Sao Tome and Principe","32","39","16","16","16","16","16","20","22","24"
"Saudi Arabia","75","69","99","97","","99","100","95","96","90"
"Senegal","54","45","44","","","","","30","30",""
"Serbia","69","69","44","40","","47","","","11",""
"Seychelles","53","48","87","88","82","76","54","42","39","18"
"Sierra Leone","40","38","70","47","","64","59","","58","19"
"Singapore","92","91","99","99","99","99","99","99","99","97"
"Slovakia","73","69","95","95","96","95","96","79","73","64"
"Slovenia","86","82","77","74","75","68","61","58","66","70"
"Solomon Islands","No data","34","57","","57","56","48","32","",""
"Somalia","No data","31","29","","","6","16","","",""
"South Africa","70","66","91","","100","100","76","75","80","66"
"South Sudan","34","39","34","","50","46","43","","",""
"Spain","85","84","95","95","90","93","52","87","66","42"
"Sri Lanka","54","46","76","79","71","71","67","73","61","60"
"Sudan","57","65","67","","","71","66","43","28","40"
"Suriname","57","73","72","72","71","71","61","48","43",""
"Sweden","92","92","93","93","92","92","92","97","88","83"
"Switzerland","95","other","91","92","91","91","88","85","86","79"
"Syrian Arab Republic","48","75","64","","","63","54","58","48","45"
"Tajikistan","62","58","","","89","94","","73","80",""
"Thailand","85","79","97","98","","98","93","82","90","65"
"Timor-Leste","37","44","72","66","66","63","51","44","35","37"
"Togo","39","32","64","","68","61","50","","27","11"
"Tonga","No data","57","","","","","74","53","48","59"
"Trinidad and Tobago","53","49","72","73","70","70","68","63","","55"
"Tunisia","71","66","57","55","","65","56","63","63",""
"Turkey","77","73","88","","","78","","82","","62"
"Turkmenistan","69","67","","","","84","","","81",""
"Tuvalu","No data","54","54","","89","","83","91","",""
"Uganda","66","51","58","","","","73","47","58","36"
"Ukraine","66","75","49","","97","","","","",""
"United Arab Emirates","96","95","97","91","91","92","88","56","50","36"
"United Kingdom of Great Britain and Northern Ireland","93","93","89","88","","","","","",""
"United Republic of Tanzania","51","47","69","","67","58","53","49","51",""
"United States of America","92","91","100","96","97","97","96","96","88","87"
"Uruguay","84","85","87","82","83","","89","","",""
"Uzbekistan","57","44","","","","83","","","90",""
"Vanuatu","No data","34","35","","43","","68","11","","8"
"Venezuela (Bolivarian Republic of)","70","67","94","94","90","87","84","78","46",""
"Viet Nam","66","61","95","99","99","96","77","65","69","73"
"Yemen","52","52","48","","","46","43","48","",""
"Zambia","60","31","64","","","92","91","77","66",""
"Zimbabwe","50","55","72","73","","68","","","48",""


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/mobilizationResources.csv <==
,"Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)","Domestic general government health expenditure (GGHE-D) as percentage of general government expenditure (GGE) (%)"
"Country","2018","2017","2016","2015","2014","2013","2012","2011","2010","2009","2008","2007","2006","2005","2004","2003","2002","2001","2000"
"Afghanistan","1.80","2.32","2.14","2.01","1.86","1.78","1.37","2.19","2.26","2.51","3.00","2.61","2.72","3.37","3.60","5.46","1.21","",""
"Albania","9.71","9.18","9.62","8.99","8.17","8.83","8.70","8.18","8.09","7.15","7.16","8.31","8.77","9.23","9.35","9.00","8.21","8.43","8.17"
"Algeria","10.73","10.73","10.73","10.73","11.61","11.85","10.05","9.27","9.54","8.92","7.97","8.02","7.96","8.27","8.22","8.58","8.19","9.36","8.79"
"Andorra","18.60","12.75","10.09","13.73","18.83","9.66","13.39","17.23","19.72","17.44","25.47","22.49","24.12","19.56","28.50","30.98","31.03","18.40","30.57"
"Angola","5.43","5.43","5.43","4.56","3.62","4.58","4.20","4.58","4.25","5.78","4.06","4.52","4.72","4.82","5.66","4.26","4.19","5.97","2.74"
"Antigua and Barbuda","11.66","11.78","11.61","11.82","15.11","13.30","14.63","12.99","13.90","6.33","8.08","8.45","8.37","11.53","12.13","12.45","10.65","12.12","11.86"
"Argentina","15.19","16.05","13.47","16.50","16.29","16.54","16.66","16.28","16.69","16.42","14.66","14.40","15.10","16.02","16.26","17.13","18.46","17.37","17.82"
"Armenia","5.27","5.27","6.05","6.12","6.28","5.78","7.04","6.70","6.44","6.34","6.69","7.20","7.93","7.44","6.28","5.38","5.33","5.66","3.87"
"Australia","17.94","17.66","17.49","17.23","16.61","16.54","17.13","17.60","17.14","17.04","17.36","17.82","17.32","17.16","17.21","16.75","16.65","15.86","15.93"
"Austria","15.50","15.26","14.96","14.69","14.34","14.37","14.51","14.32","14.00","13.76","14.39","14.09","13.78","13.67","13.03","13.62","13.51","13.29","13.38"
"Azerbaijan","2.81","2.82","3.29","3.37","3.10","2.81","3.04","2.81","3.16","3.28","2.75","3.48","3.42","4.08","3.57","3.60","3.17","4.71","4.75"
"Bahamas","15.87","16.89","14.56","12.75","14.44","14.21","13.09","13.28","14.59","13.90","13.93","12.57","12.70","12.85","13.15","13.26","13.05","13.36","12.76"
"Bahrain","7.21","8.49","8.49","8.83","10.09","8.18","8.41","8.06","8.48","10.11","9.18","9.27","8.76","8.62","8.66","8.51","8.07","8.90","10.18"
"Bangladesh","2.98","2.99","3.02","3.38","3.61","3.58","3.96","4.14","4.44","4.12","3.84","5.08","4.73","4.39","4.87","4.76","4.54","3.58","5.21"
"Barbados","9.89","9.08","9.29","9.08","9.92","10.81","12.41","10.25","10.37","11.25","10.89","10.16","11.79","11.78","13.41","11.12","9.01","12.38","12.28"
"Belarus","10.61","10.20","10.31","8.83","8.68","8.74","8.85","7.66","8.69","6.73","5.80","8.12","8.44","10.05","10.00","10.07","9.32","10.04","12.13"
"Belgium","15.00","15.21","14.72","14.70","14.24","14.30","14.22","14.28","14.44","14.40","14.32","13.96","13.96","13.30","14.18","13.31","12.29","12.43","12.07"
"Belize","12.46","11.21","11.99","11.38","12.25","12.61","12.44","12.67","12.73","12.36","13.09","9.97","9.77","8.43","7.55","7.10","7.56","6.83","5.85"
"Benin","2.96","4.58","3.73","3.23","4.04","5.13","5.25","5.40","5.15","4.40","3.87","3.77","5.53","4.83","5.48","4.86","4.75","6.00","5.16"
"Bhutan","7.61","7.90","8.30","9.95","8.03","7.25","6.66","6.33","5.60","6.63","6.64","7.42","6.69","6.77","9.09","7.68","7.80","6.48","7.58"
"Bolivia (Plurinational State of)","12.09","11.52","11.09","9.66","8.54","8.49","8.31","8.54","9.71","8.82","7.65","8.50","8.75","8.30","7.84","8.61","7.82","8.18","8.30"
"Bosnia and Herzegovina","15.14","15.39","15.49","14.87","14.40","14.61","13.88","13.52","12.40","12.53","10.92","11.33","10.96","10.81","11.32","11.59","9.32","8.63","7.26"
"Botswana","14.32","14.32","11.21","10.42","10.96","11.93","10.68","9.63","8.06","6.25","7.64","8.18","8.18","8.18","8.18","8.18","8.18","8.18","8.18"
"Brazil","10.30","10.31","9.97","9.89","9.60","9.48","9.01","9.22","8.97","9.99","9.37","9.26","9.04","8.41","9.08","8.56","9.47","9.70","10.06"
"Brunei Darussalam","7.14","5.87","6.15","5.86","5.20","5.12","5.44","5.74","5.78","6.22","6.21","5.77","5.81","6.43","6.40","6.99","5.11","5.97","5.72"
"Bulgaria","11.59","11.63","11.79","10.25","10.36","10.71","11.18","11.41","10.85","9.04","9.39","9.11","10.79","11.17","10.83","11.33","10.74","9.47","8.51"
"Burkina Faso","8.78","9.99","11.03","7.15","7.77","6.38","4.70","6.59","6.03","7.63","7.32","6.27","6.54","6.05","8.39","5.57","5.43","4.94","4.85"
"Burundi","8.52","8.52","8.52","9.20","8.09","4.43","7.11","8.23","4.86","5.48","3.79","6.32","6.48","6.22","5.80","3.72","6.38","6.66","5.94"
"Cabo Verde","10.39","10.39","10.39","10.09","9.98","9.03","8.86","8.61","7.23","8.31","8.11","10.09","8.92","8.80","9.63","11.37","9.50","11.17","7.50"
"Cambodia","5.21","4.87","6.32","6.63","5.71","6.64","6.49","6.21","6.52","5.97","6.66","6.75","7.41","9.90","9.90","9.43","8.30","7.83","8.59"
"Cameroon","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Canada","19.55","19.62","19.75","19.77","19.67","19.22","18.88","18.32","18.11","18.08","18.05","17.82","17.52","17.13","16.93","16.36","15.88","15.28","14.82"
"Central African Republic","4.23","5.26","4.95","3.26","3.94","7.09","4.29","2.67","3.31","4.31","4.59","9.79","9.05","6.36","11.29","12.56","8.55","10.67","10.00"
"Chad","5.23","4.68","5.73","5.25","5.62","4.98","4.00","3.74","3.50","3.83","4.23","5.99","7.14","12.42","15.03","8.98","11.72","11.87","11.40"
"Chile","18.33","17.97","16.75","16.02","15.69","15.39","14.57","14.01","13.68","13.60","13.46","13.60","13.41","12.87","13.10","12.48","11.66","11.13","10.96"
"China","8.85","9.07","9.06","9.39","9.63","9.42","9.04","8.60","8.75","8.38","7.71","7.90","7.56","7.49","7.27","6.88","6.03","5.59","6.09"
"Colombia","19.62","19.41","19.09","18.04","17.20","16.98","16.73","17.33","17.35","17.74","17.68","16.27","16.05","16.84","15.76","15.60","14.86","15.26","14.87"
"Comoros","2.60","3.06","3.63","3.96","3.80","3.80","3.44","7.51","3.51","3.53","3.66","5.11","5.96","6.68","7.54","7.46","7.32","5.58","9.73"
"Congo","3.48","3.41","2.89","2.71","1.95","2.21","2.67","2.34","3.60","2.53","4.55","2.05","2.08","1.95","1.78","1.86","1.34","3.32","2.27"
"Cook Islands","7.85","8.39","6.97","5.16","6.71","8.07","8.32","8.82","9.54","10.86","9.63","9.63","9.63","9.63","9.63","9.63","10.12","9.63","9.63"
"Costa Rica","27.82","26.91","28.55","29.49","29.14","29.15","31.29","32.77","31.74","33.10","32.38","31.21","29.51","25.71","25.74","26.33","24.76","24.56","25.26"
"Côte d'Ivoire","5.07","5.10","4.82","4.75","5.11","4.59","4.62","4.39","4.06","4.65","4.14","3.96","3.86","3.89","4.15","4.07","4.15","4.46","4.56"
"Croatia","12.35","12.38","11.88","11.60","11.55","11.52","13.33","13.04","13.92","13.86","14.13","14.15","12.70","12.51","10.74","10.33","9.66","12.84","13.85"
"Cuba","15.19","15.87","17.30","18.25","18.02","14.14","11.49","15.09","13.87","14.93","13.18","14.48","11.21","11.67","10.32","10.89","11.19","11.39","10.80"
"Cyprus","6.65","7.51","7.45","7.05","6.00","7.33","7.16","7.25","7.13","6.53","6.52","6.15","6.05","5.74","5.79","6.11","No data","No data","No data"
"Czechia","15.54","15.18","14.83","14.28","14.89","15.28","13.20","13.57","13.24","13.68","12.68","12.49","12.81","12.86","13.14","11.62","12.18","11.92","12.38"
"Democratic Republic of the Congo","4.46","3.98","3.81","3.84","No data","No data","No data","No data","2.49","2.49","2.49","2.49","2.49","2.49","2.49","2.49","2.49","2.49","2.49"
"Denmark","16.64","16.60","16.26","15.79","15.51","15.35","14.84","15.04","15.29","15.95","15.85","15.74","15.43","14.86","14.20","13.93","13.71","13.34","12.78"
"Djibouti","4.31","4.07","4.07","4.07","6.07","6.74","7.13","8.47","6.97","6.14","6.35","6.53","7.23","5.33","5.39","5.82","5.50","5.97","6.08"
"Dominica","7.00","6.80","7.78","9.73","9.92","9.59","9.49","9.09","7.44","7.42","7.29","7.10","8.74","8.71","8.48","8.63","8.30","8.78","8.64"
"Dominican Republic","15.40","15.56","15.72","14.22","14.48","15.70","13.74","17.09","15.93","14.34","11.60","10.35","8.67","9.20","6.72","6.10","10.60","10.83","11.77"
"Ecuador","11.42","11.95","10.99","10.69","10.20","10.03","10.38","9.44","9.20","8.05","6.49","9.25","8.57","7.87","8.46","8.21","6.55","6.21","4.14"
"Egypt","4.72","5.42","5.06","5.06","4.16","4.16","4.39","4.83","4.36","4.72","4.70","5.02","5.05","5.24","5.24","5.44","6.14","6.63","6.66"
"El Salvador","18.84","19.24","20.92","20.83","20.13","19.80","18.59","19.82","17.74","16.60","18.05","18.90","20.57","19.59","19.06","17.45","19.12","18.60","18.47"
"Equatorial Guinea","3.23","2.94","2.50","1.33","1.49","1.46","1.49","1.47","1.46","1.48","1.50","1.47","1.44","1.46","1.49","1.44","1.41","1.41","1.41"
"Eritrea","2.35","2.35","2.35","2.35","2.35","2.35","2.35","2.35","2.35","2.35","2.35","2.35","1.54","1.15","2.20","1.93","2.62","2.01","2.14"
"Estonia","12.54","12.36","12.42","12.19","12.22","11.82","11.32","11.66","11.65","11.02","11.05","11.09","10.65","11.10","11.11","10.56","9.99","10.70","10.80"
"Eswatini","6.00","9.45","7.79","8.72","8.58","11.66","12.65","14.28","13.76","13.33","13.34","12.37","12.62","12.61","9.74","11.40","9.19","9.28","9.79"
"Ethiopia","4.79","4.79","5.02","5.57","4.09","6.19","6.41","2.09","5.11","5.30","2.74","6.50","5.08","7.55","5.72","8.49","8.37","8.98","7.03"
"Fiji","7.17","7.18","7.66","7.04","7.10","7.47","7.51","7.47","8.79","8.37","9.78","10.59","9.97","10.36","9.25","8.61","8.04","7.90","10.59"
"Finland","13.33","13.28","13.12","13.41","13.59","13.71","13.80","13.61","13.32","13.38","13.74","13.65","13.57","13.16","12.77","12.44","12.09","11.69","11.20"
"France","14.79","14.82","14.76","14.62","14.28","14.08","13.93","13.98","13.92","13.97","13.93","13.98","14.01","13.91","13.94","13.75","13.86","13.65","13.50"
"Gabon","9.42","9.72","9.20","7.03","6.38","5.26","6.19","7.29","6.81","6.82","5.61","6.36","5.76","5.08","6.51","6.75","4.66","4.54","5.24"
"Gambia","4.38","4.38","6.23","5.10","5.75","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13","6.13"
"Georgia","10.32","9.52","10.33","9.61","7.78","6.85","5.51","5.04","6.15","5.88","4.83","3.95","5.23","5.58","6.25","7.13","7.02","6.75","4.85"
"Germany","19.99","19.90","19.59","19.51","19.15","18.69","18.22","17.96","17.45","17.64","17.46","17.41","16.93","16.67","16.46","16.67","16.56","16.36","16.19"
"Ghana","6.42","6.04","6.54","8.56","6.72","8.64","8.97","12.09","11.91","12.35","9.89","9.13","9.56","10.60","4.91","6.33","6.10","7.19","6.01"
"Greece","8.53","8.75","8.74","8.51","8.90","8.14","10.02","10.96","12.49","11.88","11.34","11.30","11.28","11.44","9.97","10.86","10.87","10.98","9.61"
"Grenada","7.74","8.35","7.38","7.54","7.17","8.10","8.95","8.39","7.28","7.75","6.93","7.14","6.24","8.99","10.32","7.32","7.46","7.17","7.14"
"Guatemala","16.67","17.21","18.21","18.11","16.46","15.83","14.32","13.76","14.25","16.03","15.49","14.23","14.59","14.20","15.73","14.21","14.79","14.40","14.08"
"Guinea","4.11","4.11","4.11","1.98","3.03","2.62","2.57","3.18","1.77","1.60","2.67","2.77","1.88","2.37","1.86","2.86","4.40","2.47","2.38"
"Guinea-Bissau","3.02","3.01","2.68","2.78","2.89","4.72","4.20","2.87","5.94","13.29","10.52","11.02","12.91","13.68","14.37","13.53","12.69","15.49","13.74"
"Guyana","10.70","10.59","10.00","10.77","9.35","8.75","8.17","8.55","7.52","7.34","7.02","6.61","5.70","6.28","7.36","7.36","7.51","6.80","7.82"
"Haiti","4.79","5.44","4.97","4.40","3.20","3.00","2.78","2.98","6.43","6.77","7.43","7.11","2.99","6.67","7.95","6.61","7.36","11.91","13.94"
"Honduras","10.71","10.56","11.23","11.33","11.55","11.81","12.84","15.03","13.97","13.99","12.57","13.64","13.42","12.37","9.60","9.88","9.47","9.94","13.68"
"Hungary","9.92","9.93","10.11","9.22","9.39","9.57","9.79","10.10","10.17","9.71","9.85","9.79","10.66","11.36","11.09","11.57","9.67","9.66","9.86"
"Iceland","16.62","15.90","14.95","15.88","15.21","15.56","14.95","14.94","14.36","15.34","13.01","17.55","17.77","18.02","18.05","18.39","18.05","No data","No data"
"India","3.39","3.38","3.39","3.38","3.25","3.24","3.44","3.38","3.11","3.19","2.97","2.96","2.95","3.03","2.81","2.75","2.87","3.18","3.29"
"Indonesia","8.51","8.05","8.41","7.03","5.78","4.85","4.63","4.52","4.51","5.41","4.63","5.44","4.49","4.20","4.20","4.50","3.98","3.96","3.59"
"Iran (Islamic Republic of)","21.81","22.94","22.94","22.60","22.60","16.05","15.96","12.04","11.89","12.09","9.20","10.61","9.54","9.36","10.36","10.19","9.36","11.79","10.95"
"Iraq","6.19","4.98","1.68","1.68","2.37","2.38","2.35","4.82","4.81","4.96","4.16","4.42","3.20","3.20","2.98","1.34","","",""
"Ireland","20.19","19.97","19.36","18.23","18.30","18.14","18.31","16.60","12.29","17.18","17.25","17.20","17.26","18.07","17.18","16.72","15.87","15.44","14.82"
"Israel","12.06","12.11","11.74","11.72","11.41","10.93","10.70","10.74","10.65","10.23","10.10","9.79","9.65","9.28","9.21","8.76","8.94","9.02","8.94"
"Italy","13.24","13.15","13.25","13.10","13.15","13.05","13.17","13.74","14.01","13.71","13.86","13.48","13.72","13.68","13.28","12.51","12.63","12.20","11.81"
"Jamaica","13.04","13.95","12.68","12.82","11.25","10.77","9.16","9.53","9.03","7.45","8.36","8.23","6.26","7.43","7.65","6.14","8.67","8.20","11.84"
"Japan","23.65","23.44","23.21","23.21","22.62","22.27","22.26","21.73","18.94","18.08","18.13","18.27","17.90","17.78","17.23","16.41","16.14","16.11","15.33"
"Jordan","12.40","12.39","12.22","12.22","13.06","13.13","13.67","15.42","17.02","17.92","15.13","12.52","11.36","11.79","9.40","11.37","13.38","13.61","12.69"
"Kazakhstan","9.10","7.86","9.48","8.39","10.03","9.32","9.45","8.68","8.21","11.32","8.37","7.56","11.69","11.51","10.91","9.56","9.42","8.41","9.25"
"Kenya","8.55","7.89","7.96","7.75","7.52","7.32","7.53","7.61","7.32","7.26","7.18","7.04","6.82","6.91","7.02","7.05","7.11","7.11","7.11"
"Kiribati","5.99","7.36","6.47","6.69","7.28","9.10","8.31","9.29","10.45","10.90","12.69","11.38","11.41","11.41","11.41","11.41","11.41","11.41","11.41"
"Kuwait","8.91","8.91","6.21","6.21","6.21","5.73","5.64","5.78","5.22","7.99","3.74","5.58","5.72","6.75","6.43","7.01","6.80","6.84","5.22"
"Kyrgyzstan","8.39","6.13","6.26","7.08","7.06","10.35","10.40","9.88","9.20","10.70","10.39","10.43","14.46","13.07","8.21","8.07","7.56","7.13","7.06"
"Lao People's Democratic Republic","4.37","4.12","3.63","3.35","2.74","2.94","1.77","1.82","2.69","5.70","3.20","3.78","4.36","5.91","5.85","6.83","6.13","7.06","6.20"
"Latvia","9.60","9.03","9.40","8.79","8.57","8.59","8.62","8.77","8.15","8.24","8.98","9.89","9.80","9.55","10.10","8.17","8.16","8.11","7.43"
"Lebanon","13.27","14.33","14.33","14.33","13.68","13.02","13.24","12.43","10.29","8.56","8.98","10.00","9.83","9.23","8.92","8.07","8.29","8.87","7.54"
"Lesotho","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Liberia","5.23","4.20","3.90","3.25","2.51","1.03","2.84","5.05","3.17","4.06","6.34","4.77","6.33","4.49","5.69","5.42","3.69","6.38","4.96"
"Libya","","","","","","","","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Lithuania","12.70","12.72","12.77","12.22","11.88","11.32","11.57","10.73","11.43","11.78","11.67","10.75","10.62","10.05","10.13","13.68","12.71","11.37","10.57"
"Luxembourg","10.70","10.63","10.77","10.74","10.92","10.70","10.60","12.16","13.69","14.10","14.44","14.08","14.17","13.87","14.17","13.44","13.68","14.09","12.99"
"Madagascar","No data","15.03","17.51","15.27","13.92","10.27","12.94","13.94","15.21","9.88","8.87","11.71","10.18","10.57","10.10","12.91","14.38","12.27","11.52"
"Malawi","9.78","9.78","9.78","9.68","8.48","7.04","5.08","6.78","5.79","5.26","6.62","3.54","5.31","6.06","5.01","7.66","7.07","7.07","7.07"
"Malaysia","8.47","8.92","8.33","8.23","7.82","6.81","6.54","6.51","6.31","5.86","5.93","6.27","6.55","5.55","5.63","5.41","5.04","4.79","4.58"
"Maldives","21.44","21.44","20.43","18.50","14.62","15.74","14.36","12.28","13.60","15.76","18.06","11.29","8.51","7.70","9.66","8.21","8.63","9.08","8.84"
"Mali","5.43","5.43","5.43","4.39","4.45","4.13","2.66","2.94","3.30","2.92","3.79","4.64","5.55","6.46","7.30","6.78","5.55","5.73","6.65"
"Malta","15.55","16.17","15.77","14.17","14.02","14.22","13.23","13.37","12.92","12.52","12.09","13.34","14.30","14.21","13.37","12.28","13.11","11.58","11.78"
"Marshall Islands","12.08","9.67","12.15","11.57","11.64","11.92","11.40","10.53","7.67","8.69","8.98","10.59","6.82","6.55","12.14","11.41","11.45","13.46","17.09"
"Mauritania","6.07","6.07","5.76","5.53","5.22","5.39","4.17","4.40","4.22","4.48","4.48","3.89","3.56","3.84","2.96","2.61","3.58","2.42","2.51"
"Mauritius","9.97","9.97","9.99","9.46","10.53","8.01","8.32","7.36","8.30","6.28","6.12","6.84","7.30","7.36","7.99","7.12","7.25","7.02","6.88"
"Mexico","10.47","11.05","10.75","11.18","10.72","11.28","10.68","10.56","10.50","10.29","9.43","10.71","10.73","11.14","12.07","10.69","10.43","10.26","9.90"
"Micronesia (Federated States of)","4.80","4.95","5.64","5.77","6.16","4.64","3.95","4.65","3.40","3.44","4.97","4.16","4.32","4.46","3.93","3.15","2.87","2.86","2.59"
"Monaco","6.65","6.75","6.70","8.09","8.29","9.23","9.06","8.98","9.17","9.02","7.68","7.29","7.56","7.90","8.10","8.63","7.07","6.70","6.90"
"Mongolia","7.73","7.64","6.62","7.75","7.38","7.03","6.49","5.62","7.74","8.75","8.55","8.16","9.51","9.05","8.35","8.28","10.05","9.95","12.25"
"Montenegro","10.60","","","","","","","","","","","","","","","","","",""
"Morocco","7.17","7.49","7.29","6.85","6.55","7.65","6.94","6.96","7.53","8.28","6.96","7.70","6.48","3.99","4.86","4.79","4.38","4.23","3.98"
"Mozambique","5.55","5.55","5.55","5.55","4.28","4.71","4.38","4.34","4.67","4.97","5.67","5.60","5.67","8.40","6.32","6.32","6.32","6.32","6.32"
"Myanmar","3.49","3.61","3.10","4.98","4.47","2.71","2.32","1.65","1.35","1.44","1.32","1.43","1.91","1.29","1.92","1.88","2.60","1.41","1.36"
"Namibia","10.65","10.65","10.47","9.65","9.29","10.91","11.05","10.64","11.91","10.82","14.55","17.98","15.75","16.27","17.39","16.82","17.18","15.98","15.98"
"Nauru","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Nepal","4.58","4.51","5.31","5.15","5.27","4.88","4.69","4.87","4.81","4.69","5.31","5.18","7.58","6.25","5.48","5.52","6.10","4.53","4.25"
"Netherlands","15.40","15.29","15.06","15.06","15.63","15.31","15.05","14.72","14.27","14.00","14.33","14.81","14.82","14.73","14.38","14.27","13.89","13.09","12.62"
"New Zealand","19.27","19.29","19.21","18.89","19.48","19.21","19.20","17.86","17.61","18.72","18.36","18.14","17.94","17.38","17.00","16.22","16.28","15.17","14.71"
"Nicaragua","18.76","17.96","17.36","17.47","16.91","15.99","15.57","15.00","15.74","16.76","14.57","14.67","13.39","11.78","10.91","12.21","13.11","12.75","12.50"
"Niger","8.35","9.66","5.69","4.59","5.40","6.56","6.25","8.94","8.70","8.69","9.19","8.63","13.54","12.34","7.37","7.63","8.35","8.32","8.36"
"Nigeria","4.44","4.44","5.00","5.32","3.53","3.66","3.87","2.76","2.69","3.68","4.60","4.31","7.28","6.41","6.55","4.01","2.74","2.78","2.37"
"Niue","5.03","5.08","4.97","5.59","6.03","5.59","4.82","9.11","6.94","18.99","15.79","11.84","39.68","7.17","9.99","9.38","9.89","30.24","6.55"
"Norway","17.44","17.40","17.55","17.58","17.23","17.10","17.18","16.79","16.61","16.48","16.51","16.14","16.01","16.28","16.12","15.86","15.81","15.03","14.85"
"Oman","7.98","7.57","7.57","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Pakistan","5.26","4.30","4.12","3.74","3.48","3.22","3.13","3.16","2.81","2.95","2.62","3.44","2.87","3.71","4.31","3.78","5.93","5.93","5.88"
"Palau","16.83","17.39","16.51","10.99","11.03","11.55","9.80","9.20","8.54","9.43","6.88","6.94","7.98","8.73","8.50","8.38","7.39","7.97","8.19"
"Panama","21.37","20.09","21.70","19.37","18.49","17.23","16.82","17.72","18.86","20.20","19.77","20.73","18.55","16.47","19.21","17.18","18.84","18.73","19.78"
"Papua New Guinea","7.39","9.15","8.04","6.02","7.47","7.19","8.13","7.60","7.07","6.32","7.66","9.07","8.38","7.83","8.75","7.63","8.48","7.73","8.32"
"Paraguay","15.30","15.54","16.18","15.43","17.60","15.02","16.23","15.53","14.43","13.95","12.64","12.31","11.57","10.69","10.14","10.07","8.15","10.09","11.69"
"Peru","15.32","14.90","15.10","13.91","13.38","12.24","12.54","12.21","11.60","11.62","10.74","11.12","11.68","12.17","13.85","14.19","14.59","12.65","10.64"
"Philippines","6.60","7.11","7.17","7.25","6.29","6.27","6.08","6.19","7.18","6.64","6.51","6.46","6.63","6.61","5.62","5.46","4.75","5.50","6.52"
"Poland","10.83","10.96","10.95","10.64","10.48","10.52","10.10","10.09","10.00","10.54","10.31","9.54","9.01","9.00","9.08","8.93","9.37","8.87","8.59"
"Portugal","13.39","12.55","12.91","12.30","11.52","12.16","12.54","12.90","13.22","13.75","14.08","13.99","13.95","14.38","14.29","13.94","14.21","13.49","13.83"
"Qatar","6.29","6.29","6.29","No data","6.29","6.18","4.47","4.13","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Republic of Korea","14.04","13.60","13.13","12.55","12.20","11.99","11.48","11.58","11.86","10.60","10.37","10.75","10.08","9.30","8.71","7.86","9.30","9.63","8.14"
"Republic of Moldova","11.95","11.58","12.12","12.21","12.76","12.50","13.17","13.04","13.63","12.88","12.72","13.20","12.89","13.58","15.25","9.59","11.54","9.71","8.53"
"North Macedonia","12.41","11.83","13.05","12.78","12.67","13.93","12.43","12.74","12.51","12.19","12.54","12.85","13.40","13.47","13.83","13.76","12.39","12.20","14.71"
"Romania","12.69","12.05","11.30","10.67","11.23","11.58","9.71","8.91","11.53","10.55","10.82","10.91","11.28","13.16","11.96","13.00","10.55","9.61","8.66"
"Russian Federation","9.76","8.78","8.23","8.82","9.16","9.15","9.24","9.03","8.59","9.08","9.59","9.22","10.13","9.90","9.44","9.20","9.52","9.67","9.72"
"Rwanda","8.88","8.88","8.88","7.91","7.98","8.30","8.36","8.90","8.56","8.43","8.08","7.79","7.20","8.09","10.79","12.45","3.71","3.66","3.54"
"Saint Kitts and Nevis","7.39","8.12","8.12","6.57","6.70","6.45","7.06","6.31","5.87","6.29","5.95","6.48","6.86","6.41","6.42","6.79","5.45","6.17","5.81"
"Saint Lucia","8.23","8.78","8.52","8.40","8.12","8.16","7.28","6.73","6.98","7.40","7.22","6.90","6.31","6.16","6.86","7.16","7.77","8.09","8.09"
"Saint Vincent and the Grenadines","10.08","9.46","9.56","9.15","8.33","9.07","10.48","8.16","8.21","8.07","8.15","7.86","8.33","9.01","9.93","10.12","10.87","11.24","11.68"
"Samoa","11.00","11.69","11.58","11.53","10.12","10.62","10.12","10.24","10.38","12.67","12.52","10.56","12.42","10.40","11.04","9.87","11.10","10.39","11.80"
"San Marino","23.36","23.38","23.38","22.33","25.87","20.91","21.47","23.87","21.97","20.11","19.72","19.72","19.72","19.72","19.72","19.72","19.72","19.72","19.72"
"Sao Tome and Principe","10.76","10.76","8.00","4.94","7.78","8.44","4.57","4.31","4.10","3.27","4.02","4.28","1.69","11.52","8.56","11.67","8.31","6.86","31.96"
"Saudi Arabia","10.86","13.51","10.06","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Senegal","4.26","4.26","4.46","4.69","4.68","5.30","5.31","5.63","5.35","6.66","6.62","5.95","8.27","8.54","8.97","9.05","8.63","9.01","8.96"
"Serbia","12.45","11.79","11.65","11.92","12.02","13.17","12.84","13.38","13.56","13.47","13.73","13.56","12.53","13.62","13.71","13.56","13.57","13.57","13.57"
"Seychelles","10.18","10.14","9.50","10.03","9.73","8.48","10.41","8.29","8.98","7.43","8.90","7.26","7.91","9.29","9.55","9.29","6.46","8.03","6.83"
"Sierra Leone","7.25","7.91","7.91","7.91","7.58","5.15","4.68","4.13","6.29","5.34","3.92","8.29","6.52","9.54","11.58","11.69","14.01","13.15","12.70"
"Singapore","15.28","15.28","13.40","13.54","13.66","13.96","13.21","11.97","10.94","7.15","8.65","10.35","7.85","7.89","7.13","8.33","6.54","4.87","7.39"
"Slovakia","12.65","12.90","13.29","11.71","12.68","13.08","13.21","13.01","13.13","13.08","14.07","13.50","12.20","12.33","13.12","11.75","10.70","10.40","8.89"
"Slovenia","13.80","13.34","13.26","12.45","11.79","10.20","12.51","12.13","12.35","12.46","12.58","12.15","12.32","12.45","12.26","12.36","12.29","11.41","11.72"
"Solomon Islands","7.88","7.44","7.53","7.57","7.49","6.74","7.11","6.96","6.75","6.90","7.72","13.38","15.43","19.95","17.47","26.15","42.05","35.97","23.11"
"South Africa","13.34","13.34","13.34","13.34","13.37","13.33","13.59","13.22","12.45","11.34","11.57","11.74","11.53","9.77","11.08","9.31","9.27","10.72","10.86"
"South Sudan","2.11","2.11","","","","","","","","","","","","","","","","",""
"Spain","15.18","15.34","15.09","14.83","14.16","14.05","13.57","14.60","14.75","14.79","14.82","14.58","14.69","14.38","14.07","14.02","12.68","12.69","12.58"
"Sri Lanka","8.29","8.43","8.56","8.40","9.03","10.10","8.06","7.97","7.83","7.84","8.73","9.33","9.56","10.14","11.05","10.38","10.37","9.52","10.14"
"Sudan","6.81","8.28","13.12","18.29","10.62","7.52","9.06","7.04","9.49","14.02","8.79","10.47","9.44","8.10","9.53","10.07","10.71","11.37","11.77"
"Suriname","16.81","11.24","14.05","10.85","6.90","7.03","6.59","8.51","9.47","9.52","10.23","11.44","12.23","10.64","11.68","11.15","11.07","8.52","11.65"
"Sweden","18.60","18.57","18.40","18.40","18.14","17.76","17.77","17.72","13.62","13.85","13.54","13.39","13.01","12.83","12.85","12.85","12.64","12.36","11.67"
"Switzerland","10.99","10.99","10.61","10.64","10.45","10.37","10.78","10.35","10.08","10.05","9.85","9.62","9.41","9.46","9.38","9.38","8.91","8.79","7.93"
"Syrian Arab Republic","","","","","","","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Tajikistan","6.14","5.88","5.14","6.41","7.28","6.83","6.55","4.83","4.52","3.79","5.04","3.85","4.27","4.30","4.41","4.03","4.21","4.76","4.62"
"Thailand","15.03","15.03","15.06","14.79","14.45","13.74","14.39","14.04","14.36","14.38","15.28","14.59","14.80","13.14","12.99","13.77","10.28","10.58","12.67"
"Timor-Leste","5.36","5.19","3.12","4.51","3.72","4.62","3.21","2.68","2.71","2.66","2.78","1.27","4.00","3.63","2.25","1.62","","",""
"Togo","4.26","4.26","4.26","4.16","5.07","5.01","6.11","5.67","7.45","4.78","4.84","4.34","3.83","3.80","4.21","4.24","4.05","2.99","2.44"
"Tonga","7.47","7.15","7.33","6.84","8.08","8.36","8.06","8.68","9.03","11.15","12.16","12.85","11.62","10.59","12.07","11.95","11.86","11.40","11.41"
"Trinidad and Tobago","10.95","11.21","9.76","8.31","7.47","7.89","7.66","8.01","8.04","7.05","6.55","7.05","6.45","8.87","8.27","8.56","8.05","7.02","6.79"
"Tunisia","13.63","13.63","13.72","13.70","13.28","12.50","12.64","12.39","13.03","12.08","11.84","11.85","11.73","11.35","11.55","11.41","10.99","10.58","10.54"
"Turkey","9.30","9.73","9.65","9.69","10.15","10.09","10.30","11.12","10.92","11.67","11.09","10.77","10.41","10.32","10.19","9.29","8.64","7.46","7.19"
"Turkmenistan","8.71","8.71","8.71","8.71","8.71","8.71","8.71","8.70","8.71","8.71","8.71","10.32","10.34","10.27","12.82","14.00","13.47","13.36","13.34"
"Tuvalu","13.74","9.85","9.55","10.86","12.87","16.03","16.72","16.70","14.79","11.72","11.15","10.81","10.16","11.62","11.94","12.86","11.25","11.46","11.94"
"Uganda","5.14","5.14","5.14","5.14","5.60","7.72","8.02","7.84","7.60","13.61","12.91","16.73","16.32","14.23","13.29","9.54","9.92","9.86","9.46"
"Ukraine","8.87","8.48","8.97","8.57","7.71","6.94","7.64","7.49","7.50","7.91","6.78","8.16","8.70","8.43","8.18","9.39","8.11","7.63","7.08"
"United Arab Emirates","7.25","7.43","7.89","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"United Kingdom of Great Britain and Northern Ireland","19.20","18.99","19.10","18.76","18.50","18.15","17.92","17.87","17.35","17.58","16.89","17.48","17.56","16.84","17.04","16.66","16.60","16.13","15.83"
"United Republic of Tanzania","9.44","9.52","9.52","7.33","6.94","6.29","6.03","6.82","7.26","7.47","12.38","10.88","13.51","12.62","11.55","9.71","9.79","8.80","6.05"
"United States of America","22.50","22.49","22.45","22.33","21.48","20.35","19.65","18.87","18.42","18.21","18.21","18.50","18.57","17.94","17.93","17.51","17.22","16.76","16.16"
"Uruguay","20.22","20.53","20.28","19.82","18.82","18.63","18.64","18.49","17.25","17.27","17.33","13.54","13.71","13.28","16.25","18.08","16.74","15.75","14.34"
"Uzbekistan","7.87","9.19","9.11","10.15","9.52","9.75","9.84","9.00","8.04","7.27","7.23","7.24","7.80","6.47","6.14","6.01","5.58","6.64","6.11"
"Vanuatu","6.97","4.04","3.73","5.14","2.06","9.80","9.40","9.39","6.85","7.27","8.18","9.90","10.67","11.70","12.56","13.21","11.75","11.27","9.70"
"Venezuela (Bolivarian Republic of)","3.68","7.63","7.33","5.74","4.84","5.63","6.59","7.80","8.19","7.94","7.55","11.32","11.75","8.39","11.51","11.75","11.67","11.06","11.89"
"Viet Nam","9.35","9.35","9.64","7.83","8.51","9.78","8.93","8.41","7.88","6.07","7.17","6.86","7.45","7.15","6.97","5.44","6.65","6.23","7.49"
"Yemen","","","","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data","No data"
"Zambia","7.04","7.04","7.04","7.38","7.67","5.50","6.03","6.17","4.66","2.46","2.98","4.91","8.76","8.16","10.38","8.94","10.73","11.11","14.86"
"Zimbabwe","7.56","7.56","7.56","7.56","13.36","9.65","9.80","9.12","15.22","","","","","","","","","",""


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/socialDataNew.csv <==
"","Country","suicideRate","CPI","fertility","mobiResource","healthRisks","unemploymentRate"
"1","Afghanistan",4.8,11,4.555,2.01,43,23.9
"2","Albania",6,36,1.62,8.99,NA,14
"3","Algeria",3.2,36,3.05,10.73,72,11.7
"4","Angola",5,15,5.55,4.56,NA,6.6
"5","Antigua and Barbuda",0.8,NA,2,11.82,87,11
"6","Argentina",8.8,32,2.268,16.5,83,8.1
"7","Armenia",7,35,1.756,6.12,96,18.9
"8","Australia",13.8,79,1.832,17.23,100,5.6
"9","Austria",16,76,1.529,14.69,87,5.5
"10","Azerbaijan",2.7,29,2.083,3.37,NA,6
"11","Bahamas",1.8,NA,1.76,12.75,59,10
"12","Bahrain",5.9,51,1.998,8.83,96,3.8
"13","Bangladesh",6.1,25,2.052,3.38,85,4
"14","Barbados",0.7,NA,1.62,9.08,90,10.5
"15","Belarus",26.3,32,1.71,8.83,NA,1
"16","Belgium",20.1,77,1.715,14.7,82,7.3
"17","Belize",4.8,NA,2.32,11.38,55,10.1
"18","Benin",9.9,37,4.867,3.23,NA,1
"19","Bhutan",11.6,65,2,9.95,65,3.2
"20","Bolivia (Plurinational State of)",12.4,NA,2.75,9.66,67,NA
"21","Bosnia and Herzegovina",8.9,38,1.27,14.87,55,20.5
"22","Botswana",9.7,63,2.894,10.42,56,20
"23","Brazil",6.5,38,1.74,9.89,97,11.8
"24","Brunei Darussalam",4.5,NA,1.848,5.86,91,NA
"25","Bulgaria",11.4,41,1.558,10.25,NA,6.2
"26","Burkina Faso",7.7,38,5.231,7.15,NA,77
"27","Burundi",8.9,21,5.45,9.2,56,NA
"28","Cabo Verde",11,55,2.289,10.09,NA,NA
"29","Cambodia",5.3,21,2.524,6.63,50,0.3
"30","Cameroon",12.3,27,4.603,NA,NA,4.3
"31","Canada",12.5,83,1.525,19.77,100,6.5
"32","Central African Republic",8.1,24,4.754,3.26,NA,6.9
"33","Chad",8.9,22,5.797,5.25,40,NA
"34","Chile",10.9,70,1.65,16.02,75,7
"35","China",9.6,37,1.69,9.39,99,3.9
"36","Colombia",8.3,37,1.82,18.04,85,10.5
"37","Comoros",6.8,26,4.237,3.96,NA,6.5
"38","Congo",6.1,23,4.45,2.71,NA,NA
"39","Costa Rica",7.9,55,1.764,29.49,82,8.1
"40","Côte d'Ivoire",14.4,NA,4.68,4.75,NA,NA
"41","Croatia",17.8,51,1.446,11.6,71,12.4
"42","Cuba",13.7,47,1.617,18.25,99,2.2
"43","Cyprus",4.9,61,1.337,7.05,NA,11.8
"44","Czechia",13.7,56,1.641,14.28,88,NA
"45","Democratic People's Republic of Korea",11.4,NA,NA,NA,73,NA
"46","Democratic Republic of the Congo",5.6,22,5.963,3.84,75,NA
"47","Denmark",11.9,91,1.762,15.79,91,5.8
"48","Djibouti",6.4,34,2.758,4.07,NA,40
"49","Dominican Republic",9.7,33,2.36,14.22,70,5.5
"50","Ecuador",9.6,32,2.44,10.69,89,4.6
"51","Egypt",3.8,36,3.33,5.06,NA,11.9
"52","El Salvador",14,39,2.053,20.83,93,7
"53","Equatorial Guinea",16.5,NA,4.554,1.33,NA,8.6
"54","Eritrea",8.1,18,4.1,2.35,71,8.6
"55","Estonia",15.8,70,1.588,12.19,72,5.9
"56","Eswatini",13.1,NA,3.026,8.72,50,NA
"57","Ethiopia",7.2,33,4.3,5.57,78,17.5
"58","Fiji",5,NA,2.787,7.04,NA,5.5
"59","Finland",14.4,90,1.53,13.41,96,8.6
"60","France",18,70,1.852,14.62,89,9.5
"61","Gabon",7.3,34,4,7.03,NA,28
"62","Gambia",5.2,28,5.25,5.1,NA,NA
"63","Georgia",8.1,52,2.062,9.61,81,11.5
"64","Germany",13.8,81,1.586,19.51,NA,3.8
"65","Ghana",5.3,47,3.893,8.56,NA,11.9
"66","Greece",4.8,46,1.302,8.51,NA,22.3
"67","Grenada",1.1,NA,2.073,7.54,66,24
"68","Guatemala",3.1,28,2.899,18.11,85,2.3
"69","Guinea",6.4,25,4.738,1.98,51,2.8
"70","Guinea-Bissau",3.9,NA,4.51,2.78,50,NA
"71","Guyana",29.1,29,2.473,10.77,81,11.1
"72","Haiti",11.7,17,2.96,4.4,48,40.6
"73","Honduras",2.8,31,2.487,11.33,74,5.9
"74","Hungary",20.3,51,1.491,9.22,86,4.4
"75","Iceland",14,79,1.77,15.88,NA,2.8
"76","India",16.5,38,2.24,3.38,NA,8.8
"77","Indonesia",3.4,36,2.32,7.03,96,5.6
"78","Iran (Islamic Republic of)",4,NA,2.15,22.6,85,NA
"79","Iraq",3.1,16,3.682,1.68,NA,16
"80","Ireland",11.5,75,1.841,18.23,NA,6.4
"81","Israel",5,61,3.044,11.72,71,4.3
"82","Italy",8,44,1.33,13.1,NA,11.1
"83","Jamaica",2.1,41,1.991,12.82,81,10.4
"84","Japan",19.4,75,1.37,23.21,100,2.9
"85","Jordan",2.9,53,2.772,12.22,NA,18.5
"86","Kazakhstan",24.9,28,2.764,8.39,78,5
"87","Kenya",3.1,25,3.52,7.75,NA,40
"88","Kiribati",14.5,NA,3.584,6.69,NA,30.6
"89","Kuwait",2.3,49,2.1,6.21,86,2.1
"90","Kyrgyzstan",8.1,28,3,7.08,NA,7.4
"91","Lao People's Democratic Republic",8.5,NA,2.7,3.35,74,NA
"92","Latvia",21.6,56,1.717,8.79,90,9
"93","Lebanon",3.3,28,2.09,14.33,NA,NA
"94","Lesotho",21,44,3.164,NA,NA,28.1
"95","Liberia",6.5,37,4.35,3.25,NA,2.8
"96","Libya",4.2,16,2.25,NA,65,30
"97","Lithuania",34.9,59,1.67,12.22,83,7
"98","Luxembourg",14.7,85,1.45,10.74,88,6.1
"99","Madagascar",4,28,4.109,15.27,NA,2.1
"100","Malawi",3.6,31,4.25,9.68,NA,20.4
"101","Malaysia",5.4,50,2.01,8.23,99,3.4
"102","Maldives",2.6,NA,1.88,18.5,60,2.9
"103","Mali",4.8,35,5.922,4.39,NA,8.1
"104","Malta",8,60,1.45,14.17,NA,4.4
"105","Mauritania",4.3,31,4.585,5.53,28,11.7
"106","Mauritius",8.5,53,1.389,9.46,68,6.9
"107","Mexico",5.6,31,2.14,11.18,96,3.6
"108","Micronesia (Federated States of)",11.4,NA,NA,5.77,64,NA
"109","Mongolia",13.1,39,2.902,7.75,86,7.3
"110","Montenegro",10,44,1.751,NA,55,16.1
"111","Morocco",2.9,36,2.42,6.85,NA,10
"112","Mozambique",4.9,31,4.886,5.55,67,24.5
"113","Myanmar",7.6,22,2.17,4.98,86,4
"114","Namibia",9,53,3.415,9.65,NA,34
"115","Nepal",9.1,27,1.934,5.15,72,3
"116","Netherlands",12.5,84,1.66,15.06,94,4.8
"117","New Zealand",12.1,91,1.9,18.89,98,4.9
"118","Nicaragua",12.2,27,2.42,17.47,76,6.5
"119","Niger",4.7,34,6.95,4.59,73,2.6
"120","Nigeria",9.6,26,5.417,5.32,67,13.4
"121","Norway",12.4,88,1.68,17.58,98,4
"122","Oman",4.1,45,2.93,NA,94,NA
"123","Pakistan",2.9,30,3.55,3.74,NA,6
"124","Panama",3.9,39,2.469,19.37,68,5.5
"125","Papua New Guinea",6,25,3.588,6.02,NA,2.5
"126","Paraguay",9.9,27,2.446,15.43,82,6.5
"127","Peru",4.9,36,2.27,13.91,89,6.7
"128","Philippines",3.2,35,2.58,7.25,84,5.7
"129","Poland",15.8,63,1.42,10.64,NA,4.8
"130","Portugal",13.8,64,1.288,12.3,94,9.7
"131","Qatar",6.5,71,1.881,NA,NA,0.6
"132","Republic of Korea",28.3,NA,1.11,12.55,NA,NA
"133","Republic of Moldova",16.4,NA,1.255,12.21,78,NA
"134","North Macedonia",7.8,42,1.5,12.78,89,NA
"135","Romania",11.6,46,1.62,10.67,78,5.3
"136","Russian Federation",32.1,NA,1.821,8.82,81,NA
"137","Rwanda",6.8,54,4.1,7.91,41,2.7
"138","Saint Lucia",7.8,NA,1.444,8.4,58,20
"139","Saint Vincent and the Grenadines",2.7,NA,1.902,9.15,35,18.8
"140","Samoa",4.5,NA,3.903,11.53,75,NA
"141","Sao Tome and Principe",2.3,42,4.35,4.94,16,12.2
"142","Saudi Arabia",3.2,52,2.34,NA,NA,5.8
"143","Senegal",6.2,44,4.65,4.69,NA,48
"144","Serbia",15,40,1.461,11.92,NA,16
"145","Seychelles",9.4,55,2.46,10.03,82,4.1
"146","Sierra Leone",9.3,29,4.319,7.91,NA,9.1
"147","Singapore",9,85,1.209,13.54,99,2.2
"148","Slovakia",12.8,51,1.502,11.71,96,8.1
"149","Slovenia",21,60,1.6,12.45,75,6.6
"150","Solomon Islands",4.9,NA,4.435,7.57,57,NA
"151","Somalia",4.7,8,6.12,NA,NA,NA
"152","South Africa",11.8,44,2.414,13.34,100,27.6
"153","South Sudan",3.7,15,4.736,NA,50,NA
"154","Spain",8.1,58,1.33,14.83,90,17.1
"155","Sri Lanka",14.8,37,2.21,8.4,71,4.5
"156","Sudan",8,12,4.434,18.29,NA,19.6
"157","Suriname",23.8,36,2.43,10.85,71,9.1
"158","Sweden",15.7,89,1.85,18.4,92,6.6
"159","Switzerland",17.1,86,1.535,10.64,91,3
"160","Syrian Arab Republic",1.9,NA,2.84,NA,NA,NA
"161","Tajikistan",2.5,26,3.607,6.41,89,2.4
"162","Thailand",14.6,38,1.535,14.79,NA,0.7
"163","Timor-Leste",4.6,28,4.1,4.51,66,4.4
"164","Togo",9.4,32,4.351,4.16,68,6.9
"165","Tonga",3.5,NA,3.576,6.84,NA,1.1
"166","Trinidad and Tobago",13.6,39,1.73,8.31,70,4.5
"167","Tunisia",3.4,38,2.2,13.7,NA,15.9
"168","Turkey",7.3,42,2.08,9.69,NA,11.2
"169","Turkmenistan",7.2,18,2.785,8.71,NA,11
"170","Uganda",9.9,25,5.01,5.14,NA,9.4
"171","Ukraine",23.1,27,1.444,8.57,97,9.5
"172","United Arab Emirates",2.8,70,1.42,NA,91,1.6
"173","United Kingdom of Great Britain and Northern Ireland",8.7,NA,NA,18.76,NA,NA
"174","United Republic of Tanzania",5.4,NA,4.924,7.33,67,NA
"175","United States of America",15,76,1.776,22.33,97,NA
"176","Uruguay",19.4,74,1.98,19.82,83,7.3
"177","Uzbekistan",7.4,19,2.43,10.15,NA,4.9
"178","Vanuatu",4.5,NA,3.8,5.14,43,1.7
"179","Venezuela (Bolivarian Republic of)",3.8,NA,2.283,5.74,90,NA
"180","Viet Nam",7.2,NA,2.056,7.83,99,NA
"181","Yemen",8.6,18,3.837,NA,NA,27
"182","Zambia",6.1,38,4.656,7.38,NA,15
"183","Zimbabwe",10.6,21,3.626,7.56,NA,11.3
"184","Hong Kong",NA,75,NA,NA,NA,3.1
"185","United Kingdom",NA,81,1.75,NA,NA,4.4
"186","Taiwan",NA,62,NA,NA,NA,3.8
"187","Korea, South",NA,54,NA,NA,NA,NA
"188","Dominica",NA,NA,NA,9.73,62,23
"189","Tanzania",NA,30,NA,NA,NA,10.3
"190","Cote d'Ivoire",NA,32,NA,NA,NA,NA
"191","Kosovo",NA,33,NA,NA,NA,NA
"192","Vietnam",NA,31,NA,NA,NA,2.2
"193","Moldova",NA,33,NA,NA,NA,4.1
"194","Bolivia",NA,34,NA,NA,NA,4
"195","Russia",NA,29,NA,NA,NA,5.5
"196","Laos",NA,25,NA,NA,NA,1.5
"197","Iran",NA,27,NA,NA,NA,12.4
"198","Guinea Bissau",NA,17,NA,NA,NA,NA
"199","Korea, North",NA,8,NA,NA,NA,NA
"200","Venezuela",NA,17,NA,NA,NA,26.4
"201","Syria",NA,18,NA,NA,NA,50
"202","Africa",NA,NA,4.438,NA,NA,NA
"203","Aruba",NA,NA,1.9,NA,NA,6.9
"204","Asia",NA,NA,2.152,NA,NA,NA
"205","Australia/New Zealand",NA,NA,1.844,NA,NA,NA
"206","Caribbean",NA,NA,2.201,NA,NA,NA
"207","Central America",NA,NA,2.234,NA,NA,NA
"208","Central and Southern Asia",NA,NA,2.409,NA,NA,NA
"209","Central Asia",NA,NA,2.751,NA,NA,NA
"210","Channel Islands",NA,NA,1.502,NA,NA,NA
"211","China, Hong Kong SAR",NA,NA,1.326,NA,NA,NA
"212","China, Macao SAR",NA,NA,1.2,NA,NA,NA
"213","Other non-specified areas",NA,NA,1.15,NA,NA,NA
"214","Curaçao",NA,NA,1.76,NA,NA,NA
"215","Dem. People's Republic of Korea",NA,NA,1.91,NA,NA,NA
"216","Eastern Africa",NA,NA,4.435,NA,NA,NA
"217","Eastern and South-Eastern Asia",NA,NA,1.834,NA,NA,NA
"218","Eastern Asia",NA,NA,1.653,NA,NA,NA
"219","Eastern Europe",NA,NA,1.657,NA,NA,NA
"220","Europe",NA,NA,1.61,NA,NA,NA
"221","Europe",NA,NA,1.61,NA,NA,NA
"222","Europe and Northern America",NA,NA,1.663,NA,NA,NA
"223","French Guiana",NA,NA,3.36,NA,NA,NA
"224","French Polynesia",NA,NA,1.95,NA,NA,21.8
"225","Guadeloupe",NA,NA,2.17,NA,NA,NA
"226","Guam",NA,NA,2.319,NA,NA,4.5
"227","High-income countries",NA,NA,1.675,NA,NA,NA
"228","Land-locked Developing Countries (LLDC)",NA,NA,3.983,NA,NA,NA
"229","Latin America and the Caribbean",NA,NA,2.045,NA,NA,NA
"230","Latin America and the Caribbean",NA,NA,2.045,NA,NA,NA
"231","Least developed countries",NA,NA,4.003,NA,NA,NA
"232","Less developed regions",NA,NA,2.593,NA,NA,NA
"233","Less developed regions, excluding China",NA,NA,2.836,NA,NA,NA
"234","Less developed regions, excluding least developed countries",NA,NA,2.325,NA,NA,NA
"235","Low-income countries",NA,NA,4.52,NA,NA,NA
"236","Lower-middle-income countries",NA,NA,2.711,NA,NA,NA
"237","Martinique",NA,NA,1.88,NA,NA,NA
"238","Mayotte",NA,NA,3.729,NA,NA,NA
"239","Melanesia",NA,NA,3.53,NA,NA,NA
"240","Micronesia",NA,NA,2.858,NA,NA,16.2
"241","Micronesia (Fed. States of)",NA,NA,3.076,NA,NA,NA
"242","Middle Africa",NA,NA,5.532,NA,NA,NA
"243","Middle-income countries",NA,NA,2.346,NA,NA,NA
"244","More developed regions",NA,NA,1.643,NA,NA,NA
"245","New Caledonia",NA,NA,1.97,NA,NA,14.7
"246","No income group available",NA,NA,2.485,NA,NA,NA
"247","Northern Africa",NA,NA,3.252,NA,NA,NA
"248","Northern Africa and Western Asia",NA,NA,2.933,NA,NA,NA
"249","Northern America",NA,NA,1.753,NA,NA,NA
"250","Northern America",NA,NA,1.753,NA,NA,NA
"251","Northern Europe",NA,NA,1.746,NA,NA,NA
"252","Oceania",NA,NA,2.357,NA,NA,NA
"253","Oceania (excluding Australia and New Zealand)",NA,NA,3.457,NA,NA,NA
"254","Polynesia",NA,NA,2.759,NA,NA,NA
"255","Puerto Rico",NA,NA,1.22,NA,NA,11.5
"256","Réunion",NA,NA,2.273,NA,NA,NA
"257","Small Island Developing States (SIDS)",NA,NA,2.452,NA,NA,NA
"258","South America",NA,NA,1.947,NA,NA,NA
"259","South-Eastern Asia",NA,NA,2.223,NA,NA,NA
"260","Southern Africa",NA,NA,2.5,NA,NA,NA
"261","Southern Asia",NA,NA,2.396,NA,NA,NA
"262","Southern Europe",NA,NA,1.365,NA,NA,NA
"263","State of Palestine",NA,NA,3.668,NA,NA,NA
"264","Sub-Saharan Africa",NA,NA,4.725,NA,NA,NA
"265","United States Virgin Islands",NA,NA,2.046,NA,NA,10.4
"266","Upper-middle-income countries",NA,NA,1.899,NA,NA,NA
"267","Western Africa",NA,NA,5.183,NA,NA,NA
"268","Western Asia",NA,NA,2.653,NA,NA,NA
"269","Western Europe",NA,NA,1.683,NA,NA,NA
"270","Western Sahara",NA,NA,2.415,NA,NA,NA
"271","World",NA,NA,2.468,NA,NA,NA
"272","Andorra",NA,NA,NA,13.73,29,3.7
"273","Cook Islands",NA,NA,NA,5.16,67,13.1
"274","Marshall Islands",NA,NA,NA,11.57,NA,36
"275","Monaco",NA,NA,NA,8.09,NA,2
"276","Niue",NA,NA,NA,5.59,NA,12
"277","Palau",NA,NA,NA,10.99,91,1.7
"278","Saint Kitts and Nevis",NA,NA,NA,6.57,60,4.5
"279","San Marino",NA,NA,NA,22.33,NA,8
"280","Tuvalu",NA,NA,NA,10.86,89,NA
"281","Republic of the Congo",NA,NA,NA,NA,NA,36
"282","American Samoa",NA,NA,NA,NA,NA,29.8
"283","Swaziland",NA,NA,NA,NA,NA,28
"284","North Korea",NA,NA,NA,NA,NA,25.6
"285","Macedonia",NA,NA,NA,NA,NA,23.4
"286","Nauru",NA,NA,NA,NA,NA,23
"287","Curacao",NA,NA,NA,NA,NA,13
"288","Sint Maarten",NA,NA,NA,NA,NA,12
"289","Northern Mariana Islands",NA,NA,NA,NA,NA,11.2
"290","Turks and Caicos Islands",NA,NA,NA,NA,NA,10
"291","Ivory Coast",NA,NA,NA,NA,NA,9.4
"292","Greenland",NA,NA,NA,NA,NA,9.1
"293","Cape Verde",NA,NA,NA,NA,NA,9
"294","Wallis and Futuna",NA,NA,NA,NA,NA,8.8
"295","Saint Pierre and Miquelon",NA,NA,NA,NA,NA,8.7
"296","Anguilla",NA,NA,NA,NA,NA,8
"297","Bermuda",NA,NA,NA,NA,NA,7
"298","Brunei",NA,NA,NA,NA,NA,6.9
"299","Montserrat",NA,NA,NA,NA,NA,5.6
"300","United States",NA,NA,NA,NA,NA,4.4
"301","Cayman Islands",NA,NA,NA,NA,NA,4
"302","South Korea",NA,NA,NA,NA,NA,3.7
"303","British Virgin Islands",NA,NA,NA,NA,NA,2.9
"304","Czech Republic",NA,NA,NA,NA,NA,2.8
"305","Liechtenstein",NA,NA,NA,NA,NA,2.4
"306","Faroe Islands",NA,NA,NA,NA,NA,2.2
"307","Macau",NA,NA,NA,NA,NA,2
"308","Isle of Man",NA,NA,NA,NA,NA,1.1
"309","Falkland Islands",NA,NA,NA,NA,NA,1
"310","Gibraltar",NA,NA,NA,NA,NA,1


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/suicideRateCrude.csv <==
,,"Crude suicide rates (per 100 000 population)","Crude suicide rates (per 100 000 population)","Crude suicide rates (per 100 000 population)","Crude suicide rates (per 100 000 population)","Crude suicide rates (per 100 000 population)"
"Country","Sex","2016","2015","2010","2005","2000"
"Afghanistan","Both sexes","4.7","4.8","5.1","6.3","5.7"
"Afghanistan","Male","7.6","7.8","8.6","10.8","10.0"
"Afghanistan","Female","1.5","1.5","1.4","1.5","1.0"
"Albania","Both sexes","6.3","6.0","7.8","6.7","5.5"
"Albania","Male","7.9","7.6","9.5","7.7","7.4"
"Albania","Female","4.7","4.4","6.1","5.7","3.5"
"Algeria","Both sexes","3.2","3.2","3.3","3.8","4.1"
"Algeria","Male","4.7","4.8","4.9","5.3","5.6"
"Algeria","Female","1.7","1.7","1.8","2.2","2.5"
"Angola","Both sexes","4.7","5.0","5.7","7.2","7.9"
"Angola","Male","7.0","7.5","8.7","11.0","11.9"
"Angola","Female","2.5","2.6","2.8","3.7","4.0"
"Antigua and Barbuda","Both sexes","0.5","0.8","0.3","1.2","2.0"
"Antigua and Barbuda","Male","0.0","0.0","0.5","2.4","4.2"
"Antigua and Barbuda","Female","0.9","1.5","0.0","0.0","0.1"
"Argentina","Both sexes","9.2","8.8","8.7","9.0","9.5"
"Argentina","Male","15.1","14.5","14.3","14.4","15.6"
"Argentina","Female","3.5","3.4","3.3","3.9","3.7"
"Armenia","Both sexes","6.6","7.0","6.0","4.4","3.3"
"Armenia","Male","10.8","11.5","10.1","7.4","5.5"
"Armenia","Female","2.8","3.0","2.4","1.7","1.3"
"Australia","Both sexes","13.2","13.8","12.5","12.3","13.2"
"Australia","Male","19.5","20.4","18.6","18.6","20.4"
"Australia","Female","7.0","7.2","6.3","6.0","6.1"
"Austria","Both sexes","15.6","16.0","16.0","17.3","20.0"
"Austria","Male","23.9","24.9","25.0","26.6","30.0"
"Austria","Female","7.7","7.5","7.5","8.6","10.5"
"Azerbaijan","Both sexes","2.6","2.7","3.1","3.2","2.2"
"Azerbaijan","Male","4.2","4.3","5.0","5.2","3.5"
"Azerbaijan","Female","1.1","1.1","1.2","1.3","0.9"
"Bahamas","Both sexes","1.7","1.8","2.0","2.2","2.0"
"Bahamas","Male","3.0","3.0","3.4","3.8","3.4"
"Bahamas","Female","0.5","0.5","0.6","0.7","0.7"
"Bahrain","Both sexes","5.9","5.9","5.2","7.0","6.7"
"Bahrain","Male","8.4","8.3","6.9","9.9","9.4"
"Bahrain","Female","1.9","2.0","2.4","2.7","3.1"
"Bangladesh","Both sexes","5.9","6.1","6.4","6.3","6.7"
"Bangladesh","Male","4.7","4.7","4.3","4.5","5.7"
"Bangladesh","Female","7.0","7.4","8.5","8.2","7.7"
"Barbados","Both sexes","0.8","0.7","2.1","3.7","2.1"
"Barbados","Male","1.0","1.0","3.0","3.9","3.7"
"Barbados","Female","0.5","0.5","1.3","3.4","0.6"
"Belarus","Both sexes","26.2","26.3","38.2","45.1","43.1"
"Belarus","Male","46.9","47.0","68.1","80.0","76.6"
"Belarus","Female","8.2","8.3","12.3","14.5","13.5"
"Belgium","Both sexes","20.7","20.1","21.3","21.2","22.7"
"Belgium","Male","27.8","27.0","29.3","30.6","31.9"
"Belgium","Female","13.8","13.4","13.6","12.1","14.0"
"Belize","Both sexes","4.7","4.8","4.9","4.9","5.5"
"Belize","Male","7.9","7.9","8.0","8.0","9.0"
"Belize","Female","1.6","1.7","1.9","1.9","2.0"
"Benin","Both sexes","9.9","9.9","9.6","9.7","9.5"
"Benin","Male","13.9","13.9","13.4","13.5","13.2"
"Benin","Female","5.9","6.0","5.9","6.1","6.0"
"Bhutan","Both sexes","11.4","11.6","11.1","12.2","12.4"
"Bhutan","Male","14.0","14.1","13.4","14.9","15.2"
"Bhutan","Female","8.5","8.7","8.4","9.2","9.6"
"Bolivia (Plurinational State of)","Both sexes","12.2","12.4","14.1","15.3","16.4"
"Bolivia (Plurinational State of)","Male","15.8","15.9","17.7","19.2","20.0"
"Bolivia (Plurinational State of)","Female","8.6","8.8","10.4","11.4","12.7"
"Bosnia and Herzegovina","Both sexes","8.8","8.9","8.0","9.3","10.7"
"Bosnia and Herzegovina","Male","14.1","14.3","12.9","15.0","17.3"
"Bosnia and Herzegovina","Female","3.6","3.7","3.3","3.7","4.4"
"Botswana","Both sexes","9.3","9.7","11.1","12.6","11.8"
"Botswana","Male","14.2","14.8","17.1","20.4","19.7"
"Botswana","Female","4.5","4.6","5.3","5.0","4.1"
"Brazil","Both sexes","6.5","6.5","5.7","5.5","4.8"
"Brazil","Male","10.0","9.9","8.7","8.5","7.6"
"Brazil","Female","3.1","3.2","2.8","2.5","2.0"
"Brunei Darussalam","Both sexes","4.6","4.5","3.7","3.3","2.8"
"Brunei Darussalam","Male","6.4","6.2","5.3","4.8","4.1"
"Brunei Darussalam","Female","2.7","2.6","2.0","1.7","1.4"
"Bulgaria","Both sexes","11.5","11.4","12.5","13.4","18.5"
"Bulgaria","Male","18.2","18.1","19.4","20.3","27.2"
"Bulgaria","Female","5.1","5.1","6.0","6.7","10.2"
"Burkina Faso","Both sexes","7.7","7.7","7.5","7.6","8.2"
"Burkina Faso","Male","10.2","10.2","10.3","10.6","11.7"
"Burkina Faso","Female","5.3","5.3","4.8","4.7","4.8"
"Burundi","Both sexes","9.1","8.9","9.0","8.4","7.1"
"Burundi","Male","13.4","13.1","12.9","11.5","9.4"
"Burundi","Female","4.9","4.8","5.2","5.5","4.8"
"Cabo Verde","Both sexes","11.3","11.0","11.1","10.1","9.4"
"Cabo Verde","Male","16.5","16.1","15.7","14.2","13.3"
"Cabo Verde","Female","6.1","6.1","6.6","6.1","5.7"
"Cambodia","Both sexes","5.3","5.3","5.4","5.9","5.6"
"Cambodia","Male","7.8","7.8","7.8","8.3","7.7"
"Cambodia","Female","2.9","2.9","3.2","3.6","3.6"
"Cameroon","Both sexes","12.2","12.3","11.7","11.9","13.3"
"Cameroon","Male","17.1","17.3","16.4","16.4","17.9"
"Cameroon","Female","7.4","7.3","6.9","7.3","8.8"
"Canada","Both sexes","12.5","12.5","13.0","13.2","13.0"
"Canada","Male","18.1","18.2","19.0","19.5","19.6"
"Canada","Female","7.0","7.0","7.1","6.9","6.5"
"Central African Republic","Both sexes","7.7","8.1","9.5","8.8","8.8"
"Central African Republic","Male","11.5","11.9","13.9","13.0","12.9"
"Central African Republic","Female","4.0","4.3","5.1","4.8","4.8"
"Chad","Both sexes","8.8","8.9","8.7","8.5","8.0"
"Chad","Male","10.3","10.2","9.5","9.2","8.8"
"Chad","Female","7.4","7.5","7.9","7.8","7.2"
"Chile","Both sexes","10.6","10.9","12.2","10.6","10.9"
"Chile","Male","17.2","17.5","19.9","17.8","18.8"
"Chile","Female","4.0","4.4","4.7","3.5","3.1"
"China","Both sexes","9.7","9.6","10.9","11.7","13.2"
"China","Male","9.1","8.9","9.3","10.1","11.2"
"China","Female","10.3","10.3","12.5","13.4","15.4"
"Colombia","Both sexes","7.2","8.3","7.2","6.7","7.6"
"Colombia","Male","11.6","13.4","11.7","10.5","11.8"
"Colombia","Female","2.8","3.3","2.7","3.0","3.5"
"Comoros","Both sexes","6.8","6.8","6.6","6.5","5.1"
"Comoros","Male","9.9","9.9","9.7","9.4","7.2"
"Comoros","Female","3.6","3.6","3.4","3.6","2.9"
"Congo","Both sexes","5.9","6.1","7.4","9.1","10.0"
"Congo","Male","8.4","8.7","10.2","12.5","13.9"
"Congo","Female","3.3","3.5","4.5","5.7","6.1"
"Costa Rica","Both sexes","7.9","7.9","8.6","7.9","7.3"
"Costa Rica","Male","13.5","13.4","14.7","13.3","12.8"
"Costa Rica","Female","2.4","2.4","2.5","2.4","1.7"
"Côte d'Ivoire","Both sexes","14.5","14.4","12.7","11.2","9.5"
"Côte d'Ivoire","Male","20.6","20.5","18.3","16.3","13.7"
"Côte d'Ivoire","Female","8.3","8.2","6.9","5.9","5.0"
"Croatia","Both sexes","16.5","17.8","18.6","20.2","21.3"
"Croatia","Male","25.6","26.8","28.4","31.1","33.0"
"Croatia","Female","7.9","9.4","9.4","10.1","10.4"
"Cuba","Both sexes","13.9","13.7","14.4","13.0","17.4"
"Cuba","Male","22.1","21.8","22.7","19.4","24.7"
"Cuba","Female","5.8","5.6","6.1","6.5","10.0"
"Cyprus","Both sexes","5.3","4.9","5.7","2.6","2.2"
"Cyprus","Male","8.2","7.3","8.7","3.7","2.8"
"Cyprus","Female","2.3","2.5","2.7","1.5","1.6"
"Czechia","Both sexes","13.1","13.7","15.4","16.5","17.0"
"Czechia","Male","21.4","22.6","26.0","27.6","27.5"
"Czechia","Female","5.1","5.0","5.2","6.0","7.0"
"Democratic People's Republic of Korea","Both sexes","11.2","11.4","11.9","10.9","10.0"
"Democratic People's Republic of Korea","Male","14.1","14.3","14.6","13.0","12.3"
"Democratic People's Republic of Korea","Female","8.5","8.7","9.3","8.9","7.9"
"Democratic Republic of the Congo","Both sexes","5.7","5.6","5.5","6.1","6.6"
"Democratic Republic of the Congo","Male","8.4","8.3","8.2","8.9","9.4"
"Democratic Republic of the Congo","Female","2.9","2.9","2.9","3.4","3.8"
"Denmark","Both sexes","12.8","11.9","12.7","16.2","16.0"
"Denmark","Male","17.3","15.5","16.8","21.0","22.9"
"Denmark","Female","8.2","8.4","8.7","11.4","9.4"
"Djibouti","Both sexes","6.7","6.4","5.2","5.9","5.8"
"Djibouti","Male","9.0","8.6","6.8","7.5","7.3"
"Djibouti","Female","4.3","4.1","3.5","4.3","4.3"
"Dominican Republic","Both sexes","9.9","9.7","8.0","8.2","9.1"
"Dominican Republic","Male","16.8","16.2","13.1","13.3","15.0"
"Dominican Republic","Female","3.1","3.1","3.0","3.2","3.2"
"Ecuador","Both sexes","7.1","9.6","8.5","8.9","6.1"
"Ecuador","Male","10.3","14.3","12.3","12.7","8.4"
"Ecuador","Female","3.9","4.9","4.8","5.1","3.7"
"Egypt","Both sexes","4.0","3.8","3.6","3.4","3.3"
"Egypt","Male","6.4","6.0","5.7","5.3","5.2"
"Egypt","Female","1.5","1.5","1.5","1.5","1.3"
"El Salvador","Both sexes","13.7","14.0","10.8","9.9","13.4"
"El Salvador","Male","24.2","24.5","18.1","15.8","20.9"
"El Salvador","Female","4.5","4.6","4.2","4.6","6.4"
"Equatorial Guinea","Both sexes","16.4","16.5","16.7","13.7","15.5"
"Equatorial Guinea","Male","23.5","23.8","24.9","20.4","24.4"
"Equatorial Guinea","Female","7.7","7.6","7.0","6.1","6.0"
"Eritrea","Both sexes","7.9","8.1","9.0","10.4","11.6"
"Eritrea","Male","12.3","12.5","13.8","15.4","16.5"
"Eritrea","Female","3.6","3.7","4.1","5.5","6.7"
"Estonia","Both sexes","17.8","15.8","18.3","22.5","29.5"
"Estonia","Male","30.6","27.6","31.7","39.0","48.7"
"Estonia","Female","6.6","5.3","6.6","8.3","12.7"
"Eswatini","Both sexes","13.3","13.1","11.9","12.0","11.6"
"Eswatini","Male","19.5","19.3","18.2","18.9","17.5"
"Eswatini","Female","7.5","7.2","6.0","5.6","6.1"
"Ethiopia","Both sexes","7.2","7.2","7.3","7.9","8.0"
"Ethiopia","Male","11.2","11.2","11.3","12.1","12.2"
"Ethiopia","Female","3.1","3.2","3.3","3.7","3.9"
"Fiji","Both sexes","5.0","5.0","4.8","3.5","4.3"
"Fiji","Male","7.5","7.5","7.2","4.5","5.6"
"Fiji","Female","2.4","2.4","2.4","2.4","2.9"
"Finland","Both sexes","15.9","14.4","18.9","20.4","24.6"
"Finland","Male","23.9","21.8","28.4","29.6","36.8"
"Finland","Female","8.1","7.2","9.8","11.5","12.9"
"France","Both sexes","17.7","18.0","20.2","21.1","22.3"
"France","Male","23.9","24.4","27.7","29.0","30.5"
"France","Female","11.7","11.8","13.0","13.5","14.4"
"Gabon","Both sexes","7.1","7.3","6.9","6.1","6.7"
"Gabon","Male","10.7","11.1","10.5","9.2","10.0"
"Gabon","Female","3.2","3.3","3.1","3.1","3.5"
"Gambia","Both sexes","5.1","5.2","5.1","5.7","6.6"
"Gambia","Male","6.6","6.7","6.7","7.1","8.1"
"Gambia","Female","3.7","3.8","3.6","4.3","5.2"
"Georgia","Both sexes","8.2","8.1","6.9","5.0","6.0"
"Georgia","Male","14.2","14.0","11.8","8.2","10.2"
"Georgia","Female","2.7","2.7","2.3","2.0","2.3"
"Germany","Both sexes","13.6","13.8","13.7","13.6","14.7"
"Germany","Male","19.7","19.9","20.6","20.4","22.1"
"Germany","Female","7.7","7.8","7.0","7.2","7.7"
"Ghana","Both sexes","5.4","5.3","4.7","4.3","4.0"
"Ghana","Male","8.7","8.5","7.5","6.7","6.1"
"Ghana","Female","2.1","2.1","2.1","1.9","1.9"
"Greece","Both sexes","5.0","4.8","3.3","3.5","3.4"
"Greece","Male","8.1","7.8","6.0","5.7","5.4"
"Greece","Female","2.0","1.9","0.7","1.4","1.5"
"Grenada","Both sexes","1.7","1.1","0.9","2.7","1.9"
"Grenada","Male","1.5","1.0","1.8","4.9","2.7"
"Grenada","Female","1.9","1.1","0.0","0.6","1.1"
"Guatemala","Both sexes","2.7","3.1","2.9","3.2","3.2"
"Guatemala","Male","3.7","4.3","4.3","4.6","4.9"
"Guatemala","Female","1.8","1.9","1.5","1.8","1.6"
"Guinea","Both sexes","6.3","6.4","6.6","6.8","6.3"
"Guinea","Male","7.5","7.6","8.1","8.3","7.2"
"Guinea","Female","5.0","5.2","5.1","5.4","5.4"
"Guinea-Bissau","Both sexes","4.0","3.9","4.2","4.4","5.0"
"Guinea-Bissau","Male","4.7","4.6","4.9","5.0","5.7"
"Guinea-Bissau","Female","3.3","3.3","3.4","3.9","4.4"
"Guyana","Both sexes","29.2","29.1","26.8","24.4","23.4"
"Guyana","Male","43.7","43.4","39.9","35.9","34.6"
"Guyana","Female","14.4","14.5","13.6","12.8","12.3"
"Haiti","Both sexes","11.7","11.7","10.2","9.5","8.7"
"Haiti","Male","17.0","17.0","14.8","14.1","13.1"
"Haiti","Female","6.5","6.5","5.7","5.0","4.4"
"Honduras","Both sexes","2.9","2.8","2.5","2.5","2.3"
"Honduras","Male","4.4","4.2","3.6","3.6","3.4"
"Honduras","Female","1.5","1.5","1.3","1.4","1.3"
"Hungary","Both sexes","19.1","20.3","26.0","26.7","32.5"
"Hungary","Male","29.7","31.6","42.1","43.1","51.5"
"Hungary","Female","9.6","10.1","11.4","11.8","15.3"
"Iceland","Both sexes","14.0","14.0","13.3","12.2","16.2"
"Iceland","Male","22.3","22.3","20.5","15.9","25.5"
"Iceland","Female","5.6","5.7","6.0","8.5","6.9"
"India","Both sexes","16.3","16.5","16.5","17.6","17.4"
"India","Male","17.8","18.0","17.7","18.1","18.6"
"India","Female","14.7","14.9","15.2","17.1","16.0"
"Indonesia","Both sexes","3.4","3.4","3.6","3.8","3.9"
"Indonesia","Male","4.8","4.8","5.1","5.3","5.3"
"Indonesia","Female","2.0","2.0","2.2","2.3","2.5"
"Iran (Islamic Republic of)","Both sexes","4.1","4.0","6.6","10.7","10.7"
"Iran (Islamic Republic of)","Male","5.0","5.0","8.7","13.1","12.0"
"Iran (Islamic Republic of)","Female","3.1","3.0","4.4","8.2","9.3"
"Iraq","Both sexes","3.0","3.1","2.8","2.5","2.7"
"Iraq","Male","3.4","3.5","3.3","3.1","3.4"
"Iraq","Female","2.6","2.6","2.2","1.9","1.9"
"Ireland","Both sexes","11.5","11.5","12.0","11.9","12.4"
"Ireland","Male","18.5","18.5","18.5","18.8","20.2"
"Ireland","Female","4.6","4.5","5.6","4.9","4.8"
"Israel","Both sexes","5.4","5.0","7.3","7.6","7.5"
"Israel","Male","8.1","7.6","12.0","11.0","11.8"
"Israel","Female","2.7","2.4","2.7","4.2","3.3"
"Italy","Both sexes","8.2","8.0","7.5","7.0","7.8"
"Italy","Male","12.1","11.8","11.4","10.3","11.7"
"Italy","Female","4.5","4.5","3.8","3.9","4.1"
"Jamaica","Both sexes","2.2","2.1","2.0","1.9","2.3"
"Jamaica","Male","3.3","3.3","3.1","3.0","3.8"
"Jamaica","Female","1.0","1.0","0.9","0.8","0.8"
"Japan","Both sexes","18.5","19.4","24.4","24.9","24.7"
"Japan","Male","26.0","27.4","35.1","36.8","35.8"
"Japan","Female","11.4","11.8","14.1","13.6","13.9"
"Jordan","Both sexes","2.9","2.9","2.8","3.1","3.4"
"Jordan","Male","3.6","3.6","3.5","3.8","4.2"
"Jordan","Female","2.2","2.2","2.1","2.3","2.6"
"Kazakhstan","Both sexes","22.5","24.9","32.7","39.4","34.0"
"Kazakhstan","Male","38.3","42.5","55.7","68.4","59.5"
"Kazakhstan","Female","7.6","8.4","11.2","12.4","10.4"
"Kenya","Both sexes","3.2","3.1","3.1","3.9","4.4"
"Kenya","Male","5.1","5.0","5.0","6.2","7.0"
"Kenya","Female","1.2","1.2","1.2","1.6","1.9"
"Kiribati","Both sexes","14.4","14.5","14.5","13.9","13.7"
"Kiribati","Male","24.1","24.2","24.0","22.4","21.9"
"Kiribati","Female","5.0","5.0","5.4","5.7","5.8"
"Kuwait","Both sexes","2.3","2.3","1.9","2.3","2.0"
"Kuwait","Male","2.8","2.8","2.2","2.9","2.1"
"Kuwait","Female","1.7","1.8","1.5","1.5","1.8"
"Kyrgyzstan","Both sexes","8.3","8.1","11.3","10.9","12.6"
"Kyrgyzstan","Male","13.2","12.9","18.5","18.1","20.7"
"Kyrgyzstan","Female","3.5","3.3","4.3","3.9","4.7"
"Lao People's Democratic Republic","Both sexes","8.6","8.5","8.9","9.4","10.1"
"Lao People's Democratic Republic","Male","11.4","11.3","11.7","12.3","13.3"
"Lao People's Democratic Republic","Female","5.7","5.7","6.1","6.6","7.0"
"Latvia","Both sexes","21.2","21.6","22.7","26.7","34.7"
"Latvia","Male","37.6","37.4","42.3","46.2","60.4"
"Latvia","Female","7.3","8.2","6.0","10.2","12.9"
"Lebanon","Both sexes","3.3","3.3","3.2","3.1","3.0"
"Lebanon","Male","4.2","4.2","3.9","3.9","4.0"
"Lebanon","Female","2.4","2.4","2.5","2.3","2.1"
"Lesotho","Both sexes","21.2","21.0","20.1","18.6","18.0"
"Lesotho","Male","17.8","17.6","16.8","15.4","14.6"
"Lesotho","Female","24.4","24.1","23.2","21.5","21.2"
"Liberia","Both sexes","6.8","6.5","6.5","6.8","5.7"
"Liberia","Male","7.1","6.7","6.8","7.1","6.6"
"Liberia","Female","6.6","6.3","6.1","6.6","4.7"
"Libya","Both sexes","5.2","4.2","5.4","5.6","5.3"
"Libya","Male","8.1","6.3","8.3","8.3","7.7"
"Libya","Female","2.2","2.0","2.4","2.7","2.7"
"Lithuania","Both sexes","31.9","34.9","37.3","43.9","50.7"
"Lithuania","Male","58.1","61.7","66.1","77.6","87.2"
"Lithuania","Female","9.5","11.9","12.8","14.7","18.7"
"Luxembourg","Both sexes","13.5","14.7","12.9","14.3","16.8"
"Luxembourg","Male","18.6","21.4","18.2","21.7","23.4"
"Luxembourg","Female","8.3","7.9","7.7","7.1","10.3"
"Madagascar","Both sexes","3.9","4.0","4.3","4.5","4.7"
"Madagascar","Male","5.6","5.7","6.2","6.4","6.5"
"Madagascar","Female","2.2","2.2","2.5","2.7","2.8"
"Malawi","Both sexes","3.7","3.6","3.8","4.5","6.2"
"Malawi","Male","5.8","5.7","6.1","7.2","10.2"
"Malawi","Female","1.6","1.6","1.6","1.8","2.4"
"Malaysia","Both sexes","5.5","5.4","5.1","5.4","5.3"
"Malaysia","Male","7.8","7.6","7.3","7.7","7.5"
"Malaysia","Female","3.2","3.1","2.8","2.9","3.1"
"Maldives","Both sexes","2.3","2.6","3.2","3.3","4.4"
"Maldives","Male","3.0","3.5","4.1","4.3","5.4"
"Maldives","Female","1.3","1.5","2.0","2.1","3.4"
"Mali","Both sexes","4.8","4.8","4.8","4.9","5.5"
"Mali","Male","6.9","6.9","7.0","7.2","7.8"
"Mali","Female","2.7","2.7","2.7","2.7","3.2"
"Malta","Both sexes","7.5","8.0","8.0","5.6","6.5"
"Malta","Male","12.1","12.6","13.6","8.1","10.0"
"Malta","Female","2.8","3.3","2.5","3.1","3.0"
"Mauritania","Both sexes","4.4","4.3","3.9","3.5","3.4"
"Mauritania","Male","6.6","6.4","5.8","5.3","5.1"
"Mauritania","Female","2.2","2.1","1.9","1.7","1.7"
"Mauritius","Both sexes","7.8","8.5","8.1","8.8","11.1"
"Mauritius","Male","13.3","12.8","12.7","13.7","17.6"
"Mauritius","Female","2.4","4.2","3.6","3.9","4.7"
"Mexico","Both sexes","5.1","5.6","4.6","4.3","3.6"
"Mexico","Male","8.0","8.8","7.4","7.1","6.1"
"Mexico","Female","2.3","2.4","1.9","1.5","1.1"
"Micronesia (Federated States of)","Both sexes","11.1","11.4","11.1","11.9","10.8"
"Micronesia (Federated States of)","Male","15.8","16.1","15.3","16.2","14.0"
"Micronesia (Federated States of)","Female","6.3","6.5","6.7","7.6","7.5"
"Mongolia","Both sexes","13.0","13.1","16.6","17.1","17.9"
"Mongolia","Male","22.6","22.8","28.5","28.3","28.2"
"Mongolia","Female","3.5","3.7","4.9","6.0","7.6"
"Montenegro","Both sexes","10.3","10.0","10.4","11.4","10.4"
"Montenegro","Male","15.4","14.9","15.2","16.4","14.3"
"Montenegro","Female","5.3","5.2","5.7","6.6","6.7"
"Morocco","Both sexes","2.9","2.9","3.7","5.3","6.9"
"Morocco","Male","2.3","2.3","2.7","4.2","5.8"
"Morocco","Female","3.4","3.6","4.7","6.3","8.1"
"Mozambique","Both sexes","4.9","4.9","5.6","6.7","8.8"
"Mozambique","Male","7.4","7.4","8.2","9.8","13.2"
"Mozambique","Female","2.5","2.6","3.0","3.8","4.8"
"Myanmar","Both sexes","7.8","7.6","7.3","7.7","7.3"
"Myanmar","Male","5.9","5.8","5.6","5.4","4.2"
"Myanmar","Female","9.5","9.3","8.9","9.9","10.2"
"Namibia","Both sexes","8.7","9.0","10.4","10.4","10.9"
"Namibia","Male","14.1","14.5","16.9","16.9","17.8"
"Namibia","Female","3.6","3.8","4.3","4.2","4.3"
"Nepal","Both sexes","8.8","9.1","10.5","12.5","15.4"
"Nepal","Male","9.7","10.0","10.7","13.0","16.8"
"Nepal","Female","7.9","8.3","10.2","12.0","14.0"
"Netherlands","Both sexes","12.6","12.5","10.0","9.9","9.8"
"Netherlands","Male","16.2","16.0","14.0","13.5","13.1"
"Netherlands","Female","9.0","9.0","6.0","6.4","6.5"
"New Zealand","Both sexes","12.1","12.1","13.0","13.3","12.9"
"New Zealand","Male","17.9","17.9","18.6","19.7","21.2"
"New Zealand","Female","6.6","6.6","7.5","7.1","5.0"
"Nicaragua","Both sexes","12.2","12.2","12.5","14.4","17.2"
"Nicaragua","Male","19.3","19.3","19.3","21.8","26.2"
"Nicaragua","Female","5.3","5.4","5.9","7.1","8.4"
"Niger","Both sexes","4.6","4.7","4.9","4.9","4.6"
"Niger","Male","5.9","6.0","6.1","6.1","5.6"
"Niger","Female","3.3","3.3","3.6","3.7","3.5"
"Nigeria","Both sexes","9.5","9.6","10.0","9.6","10.2"
"Nigeria","Male","9.9","9.7","9.0","9.2","9.3"
"Nigeria","Female","9.2","9.5","10.9","10.1","11.0"
"Norway","Both sexes","12.2","12.4","12.6","12.7","13.3"
"Norway","Male","15.9","15.6","16.5","16.5","19.5"
"Norway","Female","8.4","9.1","8.6","8.9","7.1"
"Oman","Both sexes","3.9","4.1","3.7","3.4","4.3"
"Oman","Male","5.6","5.9","5.5","5.3","6.6"
"Oman","Female","0.8","0.8","0.8","0.9","1.2"
"Pakistan","Both sexes","2.9","2.9","3.1","3.5","3.4"
"Pakistan","Male","2.7","2.8","2.8","3.0","2.9"
"Pakistan","Female","3.0","3.1","3.4","4.1","4.0"
"Panama","Both sexes","4.3","3.9","5.1","6.3","6.0"
"Panama","Male","7.4","6.5","8.6","10.7","10.4"
"Panama","Female","1.2","1.3","1.5","1.8","1.6"
"Papua New Guinea","Both sexes","6.0","6.0","5.4","5.8","7.1"
"Papua New Guinea","Male","8.6","8.5","7.6","8.1","9.8"
"Papua New Guinea","Female","3.3","3.4","3.2","3.4","4.3"
"Paraguay","Both sexes","9.5","9.9","9.3","10.1","10.1"
"Paraguay","Male","12.4","13.0","12.2","13.3","13.9"
"Paraguay","Female","6.5","6.6","6.3","6.8","6.3"
"Peru","Both sexes","4.9","4.9","4.6","4.6","5.1"
"Peru","Male","7.2","7.2","6.7","6.6","7.3"
"Peru","Female","2.7","2.7","2.5","2.6","2.9"
"Philippines","Both sexes","3.2","3.2","3.3","2.6","2.5"
"Philippines","Male","4.3","4.5","4.7","3.7","3.5"
"Philippines","Female","2.0","2.0","1.9","1.5","1.6"
"Poland","Both sexes","16.2","15.8","18.6","17.7","16.9"
"Poland","Male","28.9","28.4","33.4","31.1","29.0"
"Poland","Female","4.3","4.1","4.8","5.2","5.5"
"Portugal","Both sexes","14.0","13.8","13.5","11.1","7.5"
"Portugal","Male","22.2","22.0","21.1","17.4","12.2"
"Portugal","Female","6.5","6.4","6.6","5.2","3.0"
"Qatar","Both sexes","6.6","6.5","6.1","3.2","3.4"
"Qatar","Male","8.5","8.3","7.7","4.4","4.7"
"Qatar","Female","0.9","0.9","0.9","0.8","1.1"
"Republic of Korea","Both sexes","26.9","28.3","34.1","26.8","14.8"
"Republic of Korea","Male","38.4","39.9","45.1","35.7","20.3"
"Republic of Korea","Female","15.4","16.5","23.1","17.8","9.3"
"Republic of Moldova","Both sexes","15.9","16.4","20.9","19.2","16.4"
"Republic of Moldova","Male","27.9","28.5","37.0","33.8","29.4"
"Republic of Moldova","Female","4.7","5.2","5.9","5.8","4.5"
"North Macedonia","Both sexes","7.9","7.8","5.9","7.2","7.7"
"North Macedonia","Male","11.9","11.7","8.4","10.4","10.7"
"North Macedonia","Female","3.9","3.9","3.4","4.0","4.6"
"Romania","Both sexes","10.4","11.6","14.0","12.5","13.2"
"Romania","Male","17.9","20.3","23.9","20.9","22.1"
"Romania","Female","3.3","3.5","4.8","4.4","4.8"
"Russian Federation","Both sexes","31.0","32.1","40.0","51.6","52.6"
"Russian Federation","Male","55.9","57.8","71.7","92.5","93.5"
"Russian Federation","Female","9.4","9.9","12.5","16.0","16.5"
"Rwanda","Both sexes","6.7","6.8","7.5","10.9","15.6"
"Rwanda","Male","9.7","9.7","10.7","14.0","19.0"
"Rwanda","Female","3.8","3.9","4.5","7.9","12.4"
"Saint Lucia","Both sexes","7.8","7.8","6.1","3.0","6.4"
"Saint Lucia","Male","13.5","13.6","10.8","6.1","10.9"
"Saint Lucia","Female","2.2","2.2","1.6","0.0","2.1"
"Saint Vincent and the Grenadines","Both sexes","2.4","2.7","3.3","9.9","6.3"
"Saint Vincent and the Grenadines","Male","3.9","4.4","6.0","16.7","11.5"
"Saint Vincent and the Grenadines","Female","0.9","1.0","0.6","2.9","0.9"
"Samoa","Both sexes","4.4","4.5","5.0","6.5","8.3"
"Samoa","Male","6.7","6.8","7.8","10.0","12.6"
"Samoa","Female","1.9","1.9","2.1","2.7","3.6"
"Sao Tome and Principe","Both sexes","2.3","2.3","2.0","1.8","2.0"
"Sao Tome and Principe","Male","3.0","3.0","2.7","2.4","2.7"
"Sao Tome and Principe","Female","1.6","1.5","1.4","1.2","1.3"
"Saudi Arabia","Both sexes","3.2","3.2","3.4","3.0","2.8"
"Saudi Arabia","Male","4.5","4.4","5.0","4.4","4.2"
"Saudi Arabia","Female","1.5","1.5","1.4","1.2","1.1"
"Senegal","Both sexes","6.0","6.2","6.9","8.1","7.7"
"Senegal","Male","9.3","9.6","10.4","12.0","11.4"
"Senegal","Female","2.9","3.0","3.6","4.3","4.1"
"Serbia","Both sexes","15.6","15.0","15.9","18.8","21.0"
"Serbia","Male","23.5","22.3","23.9","26.8","29.8"
"Serbia","Female","8.1","8.1","8.2","11.2","12.5"
"Seychelles","Both sexes","9.3","9.4","9.4","9.1","8.7"
"Seychelles","Male","16.4","16.5","15.9","15.8","15.0"
"Seychelles","Female","2.4","2.5","2.5","2.5","2.5"
"Sierra Leone","Both sexes","9.7","9.3","9.2","10.4","11.1"
"Sierra Leone","Male","11.3","10.8","10.8","12.7","13.2"
"Sierra Leone","Female","8.1","7.9","7.7","8.2","9.1"
"Singapore","Both sexes","9.9","9.0","10.0","11.6","12.4"
"Singapore","Male","13.8","12.1","13.0","15.7","16.2"
"Singapore","Female","6.1","6.1","7.0","7.6","8.7"
"Slovakia","Both sexes","12.8","12.8","13.9","13.8","14.4"
"Slovakia","Male","22.7","22.6","24.4","24.3","24.2"
"Slovakia","Female","3.5","3.5","3.9","3.9","5.1"
"Slovenia","Both sexes","18.6","21.0","20.7","27.1","32.4"
"Slovenia","Male","30.4","33.3","34.0","42.9","48.0"
"Slovenia","Female","6.9","8.9","7.6","12.0","17.6"
"Solomon Islands","Both sexes","4.7","4.9","5.8","7.6","11.2"
"Solomon Islands","Male","6.8","7.0","8.0","10.3","14.5"
"Solomon Islands","Female","2.6","2.7","3.4","4.8","7.7"
"Somalia","Both sexes","4.7","4.7","4.3","4.8","4.7"
"Somalia","Male","6.3","6.3","5.7","6.5","6.2"
"Somalia","Female","3.1","3.1","2.9","3.2","3.2"
"South Africa","Both sexes","11.6","11.8","12.2","11.8","11.6"
"South Africa","Male","18.7","19.0","19.2","18.2","17.7"
"South Africa","Female","4.7","4.8","5.4","5.6","5.7"
"South Sudan","Both sexes","3.7","3.7","4.1","4.6","4.8"
"South Sudan","Male","4.9","4.7","5.4","6.1","6.3"
"South Sudan","Female","2.6","2.6","2.8","3.1","3.2"
"Spain","Both sexes","8.7","8.1","7.0","8.1","8.6"
"Spain","Male","13.1","12.0","10.9","12.2","13.1"
"Spain","Female","4.5","4.3","3.2","4.2","4.3"
"Sri Lanka","Both sexes","14.6","14.8","19.1","23.1","28.8"
"Sri Lanka","Male","23.5","24.0","30.4","37.0","44.5"
"Sri Lanka","Female","6.4","6.2","8.3","9.6","13.2"
"Sudan","Both sexes","8.1","8.0","8.0","8.4","7.9"
"Sudan","Male","12.2","12.1","11.9","12.7","12.0"
"Sudan","Female","4.0","4.0","4.0","4.1","3.8"
"Suriname","Both sexes","22.8","23.8","27.0","26.5","23.5"
"Suriname","Male","34.7","36.3","40.9","42.1","36.4"
"Suriname","Female","10.9","11.3","13.0","10.7","10.4"
"Sweden","Both sexes","14.8","15.7","15.3","16.4","15.6"
"Sweden","Male","19.1","20.9","21.0","21.6","20.5"
"Sweden","Female","10.5","10.5","9.5","11.2","10.8"
"Switzerland","Both sexes","17.2","17.1","16.2","20.8","21.8"
"Switzerland","Male","22.0","22.0","21.1","27.0","29.7"
"Switzerland","Female","12.4","12.3","11.4","14.8","14.2"
"Syrian Arab Republic","Both sexes","1.9","1.9","1.9","1.6","1.3"
"Syrian Arab Republic","Male","2.9","2.9","3.0","2.5","2.1"
"Syrian Arab Republic","Female","0.9","0.9","0.8","0.6","0.6"
"Tajikistan","Both sexes","2.5","2.5","2.5","2.9","3.0"
"Tajikistan","Male","3.7","3.7","3.6","4.2","4.3"
"Tajikistan","Female","1.3","1.3","1.3","1.6","1.6"
"Thailand","Both sexes","14.4","14.6","14.3","12.7","16.2"
"Thailand","Male","23.4","23.6","22.6","19.4","24.2"
"Thailand","Female","5.9","5.9","6.4","6.2","8.4"
"Timor-Leste","Both sexes","4.6","4.6","5.3","6.2","9.3"
"Timor-Leste","Male","6.2","6.2","7.3","8.3","12.7"
"Timor-Leste","Female","2.9","2.9","3.3","4.0","5.9"
"Togo","Both sexes","9.6","9.4","9.5","9.9","9.6"
"Togo","Male","12.8","12.5","12.9","13.3","12.8"
"Togo","Female","6.4","6.2","6.2","6.6","6.5"
"Tonga","Both sexes","3.5","3.5","3.6","3.4","3.6"
"Tonga","Male","4.3","4.2","4.3","4.0","3.9"
"Tonga","Female","2.7","2.7","2.8","2.9","3.3"
"Trinidad and Tobago","Both sexes","13.6","13.6","14.5","12.3","14.9"
"Trinidad and Tobago","Male","23.0","22.9","23.6","19.4","23.3"
"Trinidad and Tobago","Female","4.5","4.5","5.6","5.4","6.5"
"Tunisia","Both sexes","3.4","3.4","3.6","3.6","3.5"
"Tunisia","Male","4.4","4.5","5.0","5.1","4.9"
"Tunisia","Female","2.3","2.3","2.3","2.2","2.1"
"Turkey","Both sexes","7.3","7.3","8.4","7.6","7.2"
"Turkey","Male","11.4","11.4","13.1","12.2","11.5"
"Turkey","Female","3.3","3.4","3.8","3.2","2.9"
"Turkmenistan","Both sexes","6.7","7.2","7.6","11.7","9.1"
"Turkmenistan","Male","10.1","10.8","11.7","18.8","14.6"
"Turkmenistan","Female","3.5","3.6","3.7","4.8","3.7"
"Uganda","Both sexes","9.9","9.9","10.5","10.5","11.1"
"Uganda","Male","10.7","10.6","10.6","10.6","11.0"
"Uganda","Female","9.1","9.3","10.4","10.4","11.3"
"Ukraine","Both sexes","22.4","23.1","27.1","34.5","36.9"
"Ukraine","Male","41.1","42.0","48.9","62.0","65.1"
"Ukraine","Female","6.3","6.8","8.4","10.7","12.3"
"United Arab Emirates","Both sexes","2.8","2.8","3.0","3.1","3.2"
"United Arab Emirates","Male","3.6","3.6","3.8","4.1","4.2"
"United Arab Emirates","Female","0.7","0.7","0.7","1.0","1.1"
"United Kingdom of Great Britain and Northern Ireland","Both sexes","8.9","8.7","7.8","8.2","9.1"
"United Kingdom of Great Britain and Northern Ireland","Male","13.5","13.1","11.9","12.0","13.7"
"United Kingdom of Great Britain and Northern Ireland","Female","4.4","4.5","3.9","4.5","4.8"
"United Republic of Tanzania","Both sexes","5.4","5.4","5.3","5.5","6.9"
"United Republic of Tanzania","Male","7.7","7.6","7.5","7.9","10.0"
"United Republic of Tanzania","Female","3.2","3.2","3.1","3.2","3.8"
"United States of America","Both sexes","15.3","15.0","13.2","11.9","11.3"
"United States of America","Male","23.6","23.0","20.7","18.6","17.9"
"United States of America","Female","7.2","7.1","5.9","5.4","4.9"
"Uruguay","Both sexes","18.4","19.4","16.6","15.3","17.4"
"Uruguay","Male","29.2","31.4","26.3","24.2","29.4"
"Uruguay","Female","8.3","8.2","7.5","7.0","6.1"
"Uzbekistan","Both sexes","7.4","7.4","6.0","5.8","7.6"
"Uzbekistan","Male","9.9","10.0","8.3","8.9","11.3"
"Uzbekistan","Female","4.8","4.8","3.6","2.8","4.0"
"Vanuatu","Both sexes","4.5","4.5","5.1","5.7","7.3"
"Vanuatu","Male","6.6","6.8","7.5","8.3","10.2"
"Vanuatu","Female","2.2","2.3","2.6","3.0","4.3"
"Venezuela (Bolivarian Republic of)","Both sexes","3.7","3.8","4.3","5.9","8.0"
"Venezuela (Bolivarian Republic of)","Male","6.3","6.4","7.2","9.7","13.8"
"Venezuela (Bolivarian Republic of)","Female","1.1","1.2","1.5","2.1","2.2"
"Viet Nam","Both sexes","7.3","7.2","7.0","6.7","6.7"
"Viet Nam","Male","10.9","10.8","10.5","10.1","10.0"
"Viet Nam","Female","3.7","3.7","3.6","3.5","3.6"
"Yemen","Both sexes","8.5","8.6","8.8","8.1","6.8"
"Yemen","Male","11.3","11.4","11.8","11.0","9.2"
"Yemen","Female","5.6","5.7","5.7","5.1","4.2"
"Zambia","Both sexes","6.1","6.1","6.3","6.5","8.1"
"Zambia","Male","8.8","8.7","9.0","9.3","11.8"
"Zambia","Female","3.5","3.5","3.6","3.8","4.6"
"Zimbabwe","Both sexes","10.7","10.6","11.9","13.9","12.9"
"Zimbabwe","Male","15.7","15.5","18.1","21.7","20.6"
"Zimbabwe","Female","6.0","6.0","6.1","6.4","5.5"


==> supp/datasets/qMMlasso/lasso_social_original_data_sets/unemploymentRate.csv <==
"country","unemploymentRate","pop2021"
"Burkina Faso","77","21497.0960"
"Syria","50","18275.7020"
"Senegal","48","17196.3010"
"Haiti","40.6000","11541.6850"
"Djibouti","40","1002.1870"
"Kenya","40","54985.6980"
"Marshall Islands","36","59.6100"
"Republic of the Congo","36","5657.0130"
"Namibia","34","2587.3440"
"Kiribati","30.6000","121.3920"
"Libya","30","6958.5320"
"American Samoa","29.8000","55.1000"
"Lesotho","28.1000","2159.0790"
"Swaziland","28","1172.3620"
"Gabon","28","2278.8250"
"South Africa","27.6000","60041.9940"
"Yemen","27","30490.6400"
"Venezuela","26.4000","28704.9540"
"North Korea","25.6000","25887.0410"
"Mozambique","24.5000","32163.0470"
"Grenada","24","113.0210"
"Afghanistan","23.9000","39835.4280"
"Macedonia","23.4000","2082.6580"
"Nauru","23","10.8760"
"Dominica","23","72.1670"
"Greece","22.3000","10370.7440"
"French Polynesia","21.8000","282.5300"
"Bosnia and Herzegovina","20.5000","3263.4660"
"Malawi","20.4000","19647.6840"
"Saint Lucia","20","184.4000"
"Botswana","20","2397.2410"
"Sudan","19.6000","44909.3530"
"Armenia","18.9000","2968.1270"
"Saint Vincent and the Grenadines","18.8000","111.2630"
"Jordan","18.5000","10269.0210"
"Ethiopia","17.5000","117876.2270"
"Spain","17.1000","46745.2160"
"Micronesia","16.2000","116.2540"
"Montenegro","16.1000","628.0530"
"Serbia","16","8697.5500"
"Iraq","16","41179.3500"
"Tunisia","15.9000","11935.7660"
"Zambia","15","18920.6510"
"New Caledonia","14.7000","288.2180"
"Albania","14","2872.9330"
"Nigeria","13.4000","211400.7080"
"Cook Islands","13.1000","17.5650"
"Curacao","13","164.7980"
"Croatia","12.4000","4081.6510"
"Iran","12.4000","85028.7590"
"Sao Tome and Principe","12.2000","223.3680"
"Niue","12","1.6190"
"Sint Maarten","12","43.4120"
"Ghana","11.9000","31732.1290"
"Egypt","11.9000","104258.3270"
"Cyprus","11.8000","1215.5840"
"Brazil","11.8000","213993.4370"
"Mauritania","11.7000","4775.1190"
"Algeria","11.7000","44616.6240"
"Puerto Rico","11.5000","2828.2550"
"Georgia","11.5000","3979.7650"
"Zimbabwe","11.3000","15092.1710"
"Northern Mariana Islands","11.2000","57.9170"
"Turkey","11.2000","85042.7380"
"Guyana","11.1000","790.3260"
"Italy","11.1000","60367.4770"
"Antigua and Barbuda","11","98.7310"
"Turkmenistan","11","6117.9240"
"Barbados","10.5000","287.7110"
"Colombia","10.5000","51265.8440"
"United States Virgin Islands","10.4000","104.2260"
"Jamaica","10.4000","2973.4630"
"Tanzania","10.3000","61498.4370"
"Belize","10.1000","404.9140"
"Turks and Caicos Islands","10","39.2310"
"Bahamas","10","396.9130"
"Morocco","10","37344.7950"
"Portugal","9.7000","10167.9250"
"Ukraine","9.5000","43466.8190"
"France","9.5000","65426.1790"
"Ivory Coast","9.4000","27053.6290"
"Uganda","9.4000","47123.5310"
"Greenland","9.1000","56.8770"
"Suriname","9.1000","591.8000"
"Sierra Leone","9.1000","8141.3430"
"Cape Verde","9","561.8980"
"Latvia","9","1866.9420"
"Wallis and Futuna","8.8000","11.0940"
"India","8.8000","1393409.0380"
"Saint Pierre and Miquelon","8.7000","5.7660"
"Equatorial Guinea","8.6000","1449.8960"
"Eritrea","8.6000","3601.4670"
"Finland","8.6000","5548.3600"
"Costa Rica","8.1000","5139.0520"
"Slovakia","8.1000","5460.7210"
"Mali","8.1000","20855.7350"
"Argentina","8.1000","45605.8260"
"Anguilla","8","15.1170"
"San Marino","8","34.0170"
"Kyrgyzstan","7.4000","6628.3560"
"Mongolia","7.3000","3329.2890"
"Uruguay","7.3000","3485.1510"
"Belgium","7.3000","11632.3260"
"Bermuda","7","62.0900"
"Lithuania","7","2689.8620"
"El Salvador","7","6518.4990"
"Chile","7","19212.3610"
"Aruba","6.9000","107.2040"
"Brunei","6.9000","441.5320"
"Mauritius","6.9000","1273.4330"
"Central African Republic","6.9000","4919.9810"
"Togo","6.9000","8478.2500"
"Peru","6.7000","33359.4180"
"Slovenia","6.6000","2078.7240"
"Sweden","6.6000","10160.1690"
"Angola","6.6000","33933.6100"
"Comoros","6.5000","888.4510"
"Nicaragua","6.5000","6702.3850"
"Paraguay","6.5000","7219.6380"
"Canada","6.5000","38067.9030"
"Ireland","6.4000","4982.9070"
"Bulgaria","6.2000","6896.6630"
"Luxembourg","6.1000","634.8140"
"Azerbaijan","6","10223.3420"
"Pakistan","6","225199.9370"
"Estonia","5.9000","1325.1850"
"Honduras","5.9000","10062.9910"
"Denmark","5.8000","5813.2980"
"Saudi Arabia","5.8000","35340.6830"
"Philippines","5.7000","111046.9130"
"Montserrat","5.6000","4.9770"
"Australia","5.6000","25788.2150"
"Indonesia","5.6000","276361.7830"
"Fiji","5.5000","902.9060"
"Panama","5.5000","4381.5790"
"Austria","5.5000","9043.0700"
"Dominican Republic","5.5000","10953.7030"
"Russia","5.5000","145912.0250"
"Romania","5.3000","19127.7740"
"Kazakhstan","5","18994.9620"
"New Zealand","4.9000","4860.6430"
"Uzbekistan","4.9000","33935.7630"
"Netherlands","4.8000","17173.0990"
"Poland","4.8000","37797.0050"
"Ecuador","4.6000","17888.4750"
"Saint Kitts and Nevis","4.5000","53.5440"
"Guam","4.5000","170.1790"
"Trinidad and Tobago","4.5000","1403.3750"
"Sri Lanka","4.5000","21497.3100"
"Malta","4.4000","442.7840"
"Timor-Leste","4.4000","1343.8730"
"Hungary","4.4000","9634.1640"
"United Kingdom","4.4000","68207.1160"
"United States","4.4000","332915.0730"
"Israel","4.3000","8789.7740"
"Cameroon","4.3000","27224.2650"
"Seychelles","4.1000","98.9080"
"Moldova","4.1000","4024.0190"
"Cayman Islands","4","66.4970"
"Norway","4","5465.6300"
"Bolivia","4","11832.9400"
"Myanmar","4","54806.0120"
"Bangladesh","4","166303.4980"
"China","3.9000","1444216.1070"
"Bahrain","3.8000","1748.2960"
"Taiwan","3.8000","23855.0100"
"Germany","3.8000","83900.4730"
"Andorra","3.7000","77.3550"
"South Korea","3.7000","51305.1860"
"Mexico","3.6000","130262.2160"
"Malaysia","3.4000","32776.1940"
"Bhutan","3.2000","779.8980"
"Hong Kong","3.1000","7552.8100"
"Switzerland","3","8715.4940"
"Nepal","3","29674.9200"
"British Virgin Islands","2.9000","30.4210"
"Maldives","2.9000","543.6170"
"Japan","2.9000","126050.8040"
"Iceland","2.8000","343.3530"
"Liberia","2.8000","5180.2030"
"Czech Republic","2.8000","10724.5550"
"Guinea","2.8000","13497.2440"
"Rwanda","2.7000","13276.5130"
"Niger","2.6000","25130.8170"
"Papua New Guinea","2.5000","9119.0100"
"Liechtenstein","2.4000","38.2500"
"Tajikistan","2.4000","9749.6270"
"Guatemala","2.3000","18249.8600"
"Faroe Islands","2.2000","49.0490"
"Singapore","2.2000","5896.6860"
"Cuba","2.2000","11317.5050"
"Vietnam","2.2000","98168.8330"
"Kuwait","2.1000","4328.5500"
"Madagascar","2.1000","28427.3280"
"Monaco","2","39.5110"
"Macau","2","658.3940"
"Palau","1.7000","18.1690"
"Vanuatu","1.7000","314.4640"
"United Arab Emirates","1.6000","9991.0890"
"Laos","1.5000","7379.3580"
"Isle of Man","1.1000","85.4100"
"Tonga","1.1000","106.7600"
"Falkland Islands","1","3.5330"
"Gibraltar","1","33.6980"
"Belarus","1","9442.8620"
"Benin","1","12451.0400"
"Thailand","0.7000","69950.8500"
"Qatar","0.6000","2930.5280"
"Cambodia","0.3000","16946.4380"

==> supp/datasets/qMMlasso/unemployment.csv <==
DATE,UNRATE,PCE,PSAVERT,POPTHM,INDPRO,CPIAUSCL,USnewsBasedPolicyUncertaintyIndex,TPUM,GPR,PPIACO,FRBKCLMCIM
1/1/1959,6,306.1,11.3,175818,22.625,29.01,,,,31.7,
2/1/1959,5.9,309.6,10.6,176044,23.0681,29,,,,31.7,
3/1/1959,5.6,312.7,10.3,176274,23.4004,28.97,,,,31.7,
4/1/1959,5.2,312.2,11.2,176503,23.8989,28.98,,,,31.8,
5/1/1959,5.1,316.1,10.6,176723,24.2589,29.04,,,,31.8,
6/1/1959,5,318.2,10.5,176954,24.2866,29.11,,,,31.7,
7/1/1959,5.1,317.8,10.7,177208,23.705,29.15,,,,31.7,
8/1/1959,5.2,320.2,9.6,177479,22.9019,29.18,,,,31.6,
9/1/1959,5.5,324.2,8.7,177755,22.8743,29.25,,,,31.7,
10/1/1959,5.7,322.8,9.4,178026,22.7081,29.35,,,,31.6,
11/1/1959,5.8,322.9,10.1,178273,22.8466,29.35,,,,31.5,
12/1/1959,5.3,322.9,11,178504,24.2589,29.41,,,,31.5,
1/1/1960,5.2,323.6,10.9,178925,24.8958,29.37,,18.13,,31.6,
2/1/1960,4.8,325.3,10.6,179326,24.6743,29.41,,11.49,,31.6,
3/1/1960,5.4,330.2,9.4,179707,24.4528,29.41,,15.23,,31.8,
4/1/1960,5.2,336.5,8.4,180067,24.2589,29.54,,18.05,,31.8,
5/1/1960,5.1,330,10.4,180408,24.2312,29.57,,17.72,,31.7,
6/1/1960,5.4,330.1,10.4,180728,23.9266,29.61,,15.02,,31.7,
7/1/1960,5.5,331.4,10.4,181028,23.8435,29.55,,18.53,,31.7,
8/1/1960,5.6,331.6,10.3,181308,23.8158,29.61,,13.32,,31.6,
9/1/1960,5.5,333.4,10,181567,23.5666,29.61,,14.66,,31.6,
10/1/1960,6.1,335.4,9.8,181807,23.5389,29.75,,13.77,,31.7,
11/1/1960,6.1,335.4,9.8,182026,23.2066,29.78,,17.65,,31.7,
12/1/1960,6.6,331.3,10.4,182225,22.7635,29.81,,18.16,,31.7,
1/1/1961,6.6,332.2,11.1,182404,22.7912,29.84,,14.09,,31.8,
2/1/1961,6.9,333.7,11.1,182631,22.7635,29.84,,21.04,,31.8,
3/1/1961,6.9,337.7,10.4,182867,22.902,29.84,,20.09,,31.8,
4/1/1961,7,337.6,10.6,183105,23.3727,29.81,,9.65,,31.6,
5/1/1961,7.1,339.9,10.8,183335,23.7327,29.84,,17.75,,31.5,
6/1/1961,6.9,340.9,11.5,183572,24.065,29.84,,17.39,,31.3,
7/1/1961,7,340.6,12,183825,24.342,29.92,,20.19,,31.5,
8/1/1961,6.6,342.1,11.7,184101,24.5635,29.94,,15.21,,31.5,
9/1/1961,6.7,344.4,11.3,184384,24.5358,29.98,,16.49,,31.5,
10/1/1961,6.5,346.5,11.7,184654,25.0066,29.98,,14.71,,31.5,
11/1/1961,6.1,349.9,11.6,184900,25.3943,29.98,,38.55,,31.5,
12/1/1961,6,352.4,11.6,185129,25.6158,30.01,,40.57,,31.6,
1/1/1962,5.8,353.2,11.3,185347,25.3943,30.04,,56.67,,31.7,
2/1/1962,5.5,354,11.8,185551,25.8097,30.11,,28.54,,31.7,
3/1/1962,5.6,357.4,11.6,185762,25.9482,30.17,,31.09,,31.7,
4/1/1962,5.6,359,11.7,185981,26.0035,30.21,,25.07,,31.6,
5/1/1962,5.5,362,11.1,186201,25.9758,30.24,,29.84,,31.5,
6/1/1962,5.5,360.4,11.5,186426,25.9205,30.21,,39.29,,31.5,
7/1/1962,5.4,361.4,11.6,186664,26.1697,30.22,,29.18,,31.6,
8/1/1962,5.7,362.9,11.4,186924,26.1974,30.28,,25.89,,31.6,
9/1/1962,5.6,368.8,10.4,187191,26.3635,30.42,,39.68,,31.9,
10/1/1962,5.4,366.5,11.3,187449,26.3912,30.38,,24.53,,31.7,
11/1/1962,5.7,371.7,10.4,187685,26.502,30.38,,21.27,,31.7,
12/1/1962,5.5,373.6,10.3,187905,26.502,30.38,,24.77,,31.6,
1/1/1963,5.7,374.4,10.9,188113,26.6958,30.44,,43.79,,31.6,
2/1/1963,5.9,373.4,10.7,188300,27.0005,30.48,,41.83,,31.5,
3/1/1963,5.7,375,10.6,188484,27.1666,30.51,,26.33,,31.5,
4/1/1963,5.7,376.4,10.7,188685,27.4159,30.48,,25.79,,31.4,
5/1/1963,5.9,377.2,10.9,188904,27.7482,30.51,,27.71,,31.5,
6/1/1963,5.6,381.7,10.5,189130,27.8313,30.61,,20.65,,31.6,
7/1/1963,5.6,384.4,10.1,189369,27.7205,30.69,,24.52,,31.7,
8/1/1963,5.4,386.3,10.2,189629,27.7759,30.75,,23.16,,31.6,
9/1/1963,5.5,385.5,11,189895,28.0528,30.72,,26.95,,31.6,
10/1/1963,5.5,386,11.5,190147,28.2466,30.75,,24.17,,31.6,
11/1/1963,5.7,389.4,11,190369,28.3851,30.78,,25.32,,31.7,
12/1/1963,5.5,394.7,10.7,190570,28.3297,30.88,,27.98,,31.6,
1/1/1964,5.6,396.8,10.7,190763,28.579,30.94,,30.74,,31.8,
2/1/1964,5.4,400.2,10.4,190953,28.7728,30.91,,20.38,,31.6,
3/1/1964,5.4,401.8,12.1,191146,28.7728,30.94,,24.72,,31.6,
4/1/1964,5.3,402.8,12.4,191346,29.2436,30.95,,15.76,,31.6,
5/1/1964,5.1,408.4,11.7,191557,29.4098,30.98,,25.10,,31.5,
6/1/1964,5.2,411.4,11.5,191778,29.4928,31.01,,17.18,,31.5,
7/1/1964,4.9,414.9,11.2,192010,29.6867,31.02,,12.89,,31.6,
8/1/1964,5,417.7,11.1,192254,29.8805,31.05,,15.66,,31.6,
9/1/1964,5.1,416.6,11.8,192504,29.9913,31.08,,13.09,,31.7,
10/1/1964,5.1,419.6,11.2,192739,29.5759,31.12,,25.74,,31.7,
11/1/1964,4.8,416.4,12.5,192943,30.4898,31.21,,43.54,,31.7,
12/1/1964,5,421,12.5,193131,30.8498,31.25,,29.31,,31.7,
1/1/1965,4.9,424.4,12.1,193308,31.1821,31.28,,35.02,,31.8,
2/1/1965,5.1,431.4,10.7,193467,31.376,31.28,,27.75,,31.9,
3/1/1965,4.7,433.3,10.8,193625,31.7913,31.31,,15.80,,31.9,
4/1/1965,4.8,437.1,10.2,193799,31.9298,31.38,,16.16,,32,
5/1/1965,4.6,437.6,11.2,193988,32.179,31.48,,14.71,,32.1,
6/1/1965,4.6,435.2,12.1,194195,32.4283,31.61,,17.28,,32.4,
7/1/1965,4.4,441,11.9,194416,32.7329,31.58,,17.75,,32.4,
8/1/1965,4.4,444.4,11.7,194645,32.8713,31.55,,10.97,,32.4,
9/1/1965,4.3,452,12.5,194879,32.9544,31.62,,17.86,,32.4,
10/1/1965,4.2,458.5,10.9,195096,33.2868,31.65,,17.99,,32.5,
11/1/1965,4.1,459.1,11.5,195284,33.4252,31.75,,18.86,,32.6,
12/1/1965,4,461.7,11.7,195456,33.8406,31.85,,13.41,,32.8,
1/1/1966,4,465.2,11.2,195614,34.1729,31.88,,18.45,,32.9,
2/1/1966,3.8,470.2,11,195760,34.3945,32.08,,9.88,,33.2,
3/1/1966,3.8,475,10.7,195915,34.8652,32.18,,13.33,,33.2,
4/1/1966,3.8,476.9,10.3,196089,34.9206,32.28,,17.82,,33.2,
5/1/1966,3.9,473.1,11.2,196275,35.2529,32.35,,17.83,,33.2,
6/1/1966,3.8,475.5,11.4,196466,35.4191,32.38,,14.18,,33.3,
7/1/1966,3.8,480.6,10.9,196661,35.6129,32.45,,11.99,,33.5,
8/1/1966,3.8,483.2,11.2,196873,35.6406,32.65,,11.45,,33.6,
9/1/1966,3.7,489.2,11,197096,35.9729,32.75,,17.64,,33.6,
10/1/1966,3.7,488.3,11.6,197303,36.2221,32.85,,14.08,,33.4,
11/1/1966,3.6,490.1,11.8,197485,35.9729,32.88,,16.53,,33.3,
12/1/1966,3.8,491.8,11.6,197654,36.056,32.92,,19.40,,33.3,
1/1/1967,3.9,494.2,12.1,197814,36.2261,32.9,,19.86,,33.4,
2/1/1967,3.8,493,12.6,197965,35.8152,33,,22.50,,33.4,
3/1/1967,3.8,495.8,12.8,198122,35.6133,33,,22.17,,33.3,
4/1/1967,3.8,501.3,11.9,198287,35.9492,33.1,,28.19,,33.1,
5/1/1967,3.8,502.2,12,198452,35.6356,33.1,,41.56,,33.3,
6/1/1967,3.9,506.8,11.9,198627,35.6311,33.3,,17.67,,33.5,
7/1/1967,3.8,506.7,12.6,198812,35.55,33.4,,19.30,,33.5,
8/1/1967,3.8,509.8,12.6,199012,36.2311,33.5,,12.79,,33.4,
9/1/1967,3.8,515.6,11.9,199212,36.1723,33.6,,19.89,,33.4,
10/1/1967,4,512.2,12.9,199405,36.4669,33.7,,25.90,,33.4,
11/1/1967,3.9,517.4,12.8,199578,36.9884,33.9,,29.19,,33.4,
12/1/1967,3.8,525.1,11.8,199733,37.3868,34,,18.75,,33.7,
1/1/1968,3.7,530.9,11.7,199864,37.3465,34.1,,32.95,,33.8,
2/1/1968,3.8,533.6,12.3,199988,37.4804,34.2,,23.23,,34,
3/1/1968,3.7,544.3,11.7,200132,37.5974,34.3,,28.35,,34.1,
4/1/1968,3.5,544,12.3,200285,37.6518,34.4,,16.86,,34.1,
5/1/1968,3.5,549.8,12,200449,38.0741,34.5,,23.36,,34.2,
6/1/1968,3.7,556.3,11.7,200621,38.214,34.7,,22.87,,34.2,
7/1/1968,3.7,563.2,10.7,200802,38.1554,34.9,,20.21,,34.3,
8/1/1968,3.5,567,10.5,200997,38.2619,35,,19.12,,34.2,
9/1/1968,3.4,568.2,10.6,201193,38.4068,35.1,,12.46,,34.4,
10/1/1968,3.4,571.6,10.8,201378,38.483,35.3,,17.47,,34.4,
11/1/1968,3.4,576.7,10.6,201544,38.9808,35.4,,29.45,,34.5,
12/1/1968,3.4,576.5,11.1,201691,39.1039,35.6,,19.36,,34.6,
1/1/1969,3.4,583.5,10.3,201821,39.3405,35.7,,22.04,,34.8,
2/1/1969,3.4,588.7,9.7,201952,39.5922,35.8,,18.09,,35,
3/1/1969,3.4,588.9,10.2,202092,39.9027,36.1,,19.12,,35.2,
4/1/1969,3.4,593.9,9.7,202246,39.7559,36.3,,15.28,,35.3,
5/1/1969,3.4,600.3,10.1,202419,39.6056,36.4,,23.60,,35.5,
6/1/1969,3.5,600.9,11.1,202592,39.9925,36.6,,20.51,,35.7,
7/1/1969,3.5,602.7,11.8,202777,40.2037,36.8,,16.43,,35.8,
8/1/1969,3.5,609.9,11.5,202984,40.2961,36.9,,17.88,,35.7,
9/1/1969,3.7,613.2,11.6,203196,40.287,37.1,,11.91,,35.8,
10/1/1969,3.7,618.5,11.4,203401,40.2988,37.3,,21.80,,35.9,
11/1/1969,3.5,620.5,11.6,203588,39.9189,37.5,,23.37,,36.1,
12/1/1969,3.5,622.8,11.8,203762,39.8118,37.7,,18.85,,36.3,
1/1/1970,3.9,628.7,11.8,203929,39.0746,37.9,,23.12,,36.5,
2/1/1970,4.2,634,11.7,204082,39.0488,38.1,,36.10,,36.7,
3/1/1970,4.4,632.3,12.4,204246,38.9981,38.3,,26.01,,36.7,
4/1/1970,4.6,636,13.3,204504,38.8979,38.5,,20.79,,36.8,
5/1/1970,4.8,642.4,12.4,204719,38.8525,38.6,,19.10,,36.8,
6/1/1970,4.9,646.3,12.3,204941,38.7269,38.8,,18.97,,36.9,
7/1/1970,5,648.5,13.5,205174,38.8219,38.9,,32.68,,37.1,
8/1/1970,5.1,652.9,13.4,205418,38.7527,39,,48.29,,36.9,
9/1/1970,5.4,659.1,12.9,205664,38.4856,39.2,,20.72,,37.1,
10/1/1970,5.5,658.3,13.1,205906,37.7157,39.4,,22.68,,37.1,
11/1/1970,5.9,656.6,13.6,206131,37.4873,39.6,,27.09,,37.1,
12/1/1970,6.1,665.6,13.2,206352,38.3482,39.8,,27.29,,37.1,
1/1/1971,5.9,676.1,13.3,206567,38.6432,39.9,,26.35,,37.3,
2/1/1971,5.9,679.4,13.3,206762,38.5695,39.9,,24.50,,37.7,
3/1/1971,6,682,13.5,206960,38.5278,40,,20.77,,37.8,
4/1/1971,5.9,688.8,13.2,207163,38.7441,40.1,,17.61,,37.9,
5/1/1971,5.9,691.1,13.6,207361,38.9407,40.3,,21.07,,38.1,
6/1/1971,5.9,699.8,14.7,207562,39.104,40.5,,29.39,,38.2,
7/1/1971,6,698.9,13.8,207771,38.9905,40.6,,27.36,,38.3,
8/1/1971,6.1,704.9,13.6,207998,38.7642,40.7,,95.83,,38.5,
9/1/1971,6,713,13.3,208230,39.3942,40.8,,90.22,,38.3,
10/1/1971,5.8,715.8,13.3,208450,39.6891,40.9,,67.18,,38.3,
11/1/1971,6,720.9,13.1,208648,39.8576,41,,69.19,,38.3,
12/1/1971,6,728.4,13,208829,40.3177,41.1,,53.95,,38.6,
1/1/1972,5.8,731.5,12.5,208989,41.2876,41.2,,42.12,,38.8,
2/1/1972,5.7,736.2,12.8,209137,41.6865,41.4,,28.65,,39.2,
3/1/1972,5.8,749.2,11.8,209299,41.9746,41.4,,32.20,,39.2,
4/1/1972,5.7,752.5,11.5,209466,42.4183,41.5,,26.64,,39.3,
5/1/1972,5.7,758,11.7,209635,42.3963,41.6,,32.87,,39.5,
6/1/1972,5.7,761.6,11.7,209811,42.5166,41.7,,32.06,,39.7,
7/1/1972,5.6,769.9,11.7,209986,42.498,41.8,,27.25,,40,
8/1/1972,5.6,776.3,12,210177,43.0629,41.9,,23.22,,40.1,
9/1/1972,5.5,781.1,12.2,210379,43.3918,42.1,,31.42,,40.2,
10/1/1972,5.6,794.9,13,210568,43.9718,42.2,,28.91,,40.1,
11/1/1972,5.3,800.5,13.6,210739,44.4919,42.4,,27.24,,40.3,
12/1/1972,5.2,806.1,13.7,210903,45.0015,42.5,,20.59,,41.1,
1/1/1973,4.9,816.5,12.4,211053,45.2942,42.7,,26.11,,41.6,
2/1/1973,5,825.8,12.5,211187,45.9656,43,,52.30,,42.4,
3/1/1973,4.9,832.8,12.7,211337,45.9872,43.4,,38.21,,43.4,
4/1/1973,5,835.7,13.2,211499,45.9237,43.7,,37.18,,43.6,
5/1/1973,4.9,841.6,13.2,211662,46.2192,43.9,,23.89,,44.5,
6/1/1973,4.9,844.3,13.6,211828,46.2509,44.2,,31.74,,45.5,
7/1/1973,4.8,854.1,13.2,212001,46.4421,44.2,,27.59,,44.9,
8/1/1973,4.8,853.3,13.9,212191,46.3648,45,,19.87,,47.5,
9/1/1973,4.8,869.2,13.1,212382,46.7803,45.2,,26.88,,46.7,
10/1/1973,4.6,868.2,14.4,212555,47.0954,45.6,,26.89,,46.3,
11/1/1973,4.8,876.9,14.4,212710,47.3445,45.9,,23.33,,46.5,
12/1/1973,4.9,876.6,14.8,212859,47.2315,46.3,,28.07,,47.4,
1/1/1974,5.1,884.5,14.3,213003,46.8994,46.8,,25.55,,49,
2/1/1974,5.2,889.7,14.2,213143,46.7538,47.3,,20.72,,50,
3/1/1974,5.1,901.4,13.4,213286,46.7685,47.8,,31.79,,50.6,
4/1/1974,5.1,910.8,13.1,213437,46.6069,48.1,,25.01,,51,
5/1/1974,5.1,922.4,12.8,213600,46.9743,48.6,,21.42,,51.8,
6/1/1974,5.4,928,12.8,213770,46.9233,49,,22.53,,52,
7/1/1974,5.5,937.9,12.8,213948,46.9464,49.3,,26.61,,54,
8/1/1974,5.5,954.8,12.1,214144,46.4907,49.9,,19.37,,55.9,
9/1/1974,5.9,955.1,12.9,214349,46.5136,50.6,,22.62,,55.9,
10/1/1974,6,959.2,13.4,214538,46.3401,51,,29.37,,56.9,
11/1/1974,6.6,956.2,13.8,214704,44.8209,51.5,,30.00,,57.4,
12/1/1974,7.2,961.8,14,214857,43.234,51.9,,42.46,,57.3,
1/1/1975,8.1,975.6,13.2,214998,42.6409,52.3,,90.68,,57.4,
2/1/1975,8.1,989.4,12.5,215132,41.6602,52.6,,70.44,,57.2,
3/1/1975,8.6,990.6,12.7,215276,41.2135,52.8,,48.97,,56.9,
4/1/1975,8.8,995,14.2,215438,41.246,53,,39.72,,57.5,
5/1/1975,9,1018.9,17.3,215646,41.1515,53.1,,51.62,,57.9,
6/1/1975,8.8,1026.8,14.3,215871,41.4224,53.5,,42.26,,58,
7/1/1975,8.6,1039.8,12.6,216084,41.8234,54,,32.08,,58.7,
8/1/1975,8.4,1047,13,216294,42.2573,54.2,,47.29,,59,
9/1/1975,8.4,1054.8,13,216490,42.7796,54.6,,31.36,,59.4,
10/1/1975,8.4,1060.9,13.4,216679,42.9687,54.9,,26.00,,59.8,
11/1/1975,8.3,1075.8,12.7,216851,43.0614,55.3,,30.02,,59.5,
12/1/1975,8.2,1092.1,12,217013,43.5973,55.6,,24.40,,59.7,
1/1/1976,7.9,1107.1,11.7,217172,44.2288,55.8,,26.32,,59.9,
2/1/1976,7.7,1107.7,12.3,217315,44.6725,55.9,,21.68,,59.9,
3/1/1976,7.6,1114.9,12.2,217455,44.7125,56,,28.75,,60,
4/1/1976,7.7,1125.4,11.7,217607,44.9643,56.1,,19.27,,60.6,
5/1/1976,7.4,1122.7,12.3,217773,45.1741,56.4,,25.87,,60.8,
6/1/1976,7.6,1140.5,11.4,217948,45.183,56.7,,21.73,,61.2,
7/1/1976,7.8,1149.6,11.7,218134,45.4535,57,,25.60,,61.6,
8/1/1976,7.8,1158,11.7,218337,45.7737,57.3,,27.23,,61.4,
9/1/1976,7.6,1168.8,11.4,218542,45.9031,57.6,,23.39,,61.8,
10/1/1976,7.7,1176.8,11.1,218739,45.9207,57.9,,25.69,,61.9,
11/1/1976,7.8,1189,11.4,218920,46.5978,58.1,,28.33,,62,
12/1/1976,7.8,1211.5,10.6,219093,47.0854,58.4,,26.96,,62.5,
1/1/1977,7.5,1215,10.6,219262,46.8276,58.7,,28.29,,62.8,
2/1/1977,7.6,1231.3,9.3,219424,47.5417,59.3,,24.57,,63.5,
3/1/1977,7.4,1238.3,10.5,219594,48.131,59.6,,26.65,,64.1,
4/1/1977,7.2,1247.3,10.5,219772,48.5838,60,,36.85,,64.9,
5/1/1977,7,1257.1,10.3,219953,48.9891,60.2,,33.42,,65.2,
6/1/1977,7.2,1263.6,10.6,220143,49.3428,60.5,,35.66,,65,
7/1/1977,6.9,1280.5,10.5,220349,49.412,60.8,,25.79,,65.1,
8/1/1977,7,1285.7,10.9,220573,49.4259,61.1,,20.03,,65,
9/1/1977,6.8,1294.5,11.1,220796,49.6639,61.3,,27.28,,65.3,
10/1/1977,6.8,1311.4,11,221007,49.7592,61.6,,46.58,,65.6,
11/1/1977,6.8,1327,11.2,221206,49.8117,62,,38.66,,65.8,
12/1/1977,6.4,1336,11.4,221390,49.8949,62.3,,51.10,,66.2,
1/1/1978,6.4,1329.5,11.9,221553,49.2066,62.7,,49.08,,66.8,
2/1/1978,6.3,1355.1,11.1,221711,49.4502,63,,30.59,,67.5,
3/1/1978,6.3,1377.5,11,221892,50.3928,63.4,,37.64,,68.1,
4/1/1978,6.1,1396.4,10.8,222084,51.4368,63.9,,39.05,,69,
5/1/1978,6,1412,10.3,222278,51.6276,64.5,,26.44,,69.5,
6/1/1978,5.9,1425.8,10,222482,51.9833,65,,32.79,,70,
7/1/1978,6.2,1426.8,10.9,222697,51.9592,65.5,,40.18,,70.4,
8/1/1978,5.9,1447,10.5,222933,52.1543,65.9,,27.25,,70.4,
9/1/1978,6,1452.9,10.6,223168,52.286,66.5,,24.23,,71,
10/1/1978,5.8,1466.9,10.7,223383,52.7054,67.1,,23.93,,71.8,
11/1/1978,5.9,1480.6,10.5,223585,53.1047,67.5,,34.36,,72.1,
12/1/1978,6,1496.5,10.4,223781,53.3886,67.9,,35.09,,72.7,
1/1/1979,5.9,1502.4,11.1,223973,53.0453,68.5,,30.26,,73.8,
2/1/1979,5.9,1517.8,11.1,224150,53.3303,69.2,,47.65,,74.9,
3/1/1979,5.8,1531.2,11.2,224333,53.4973,69.9,,34.96,,75.8,
4/1/1979,5.8,1538.4,11,224529,52.8938,70.6,,47.45,,76.9,
5/1/1979,5.6,1558.8,10.3,224734,53.3187,71.4,,41.20,,77.5,
6/1/1979,5.7,1575.7,9.9,224948,53.3157,72.2,,35.37,,78,
7/1/1979,5.7,1586.1,10.6,225174,53.2433,73,,36.59,,79.2,
8/1/1979,6,1615.6,9.7,225419,52.8899,73.7,,33.19,,79.6,
9/1/1979,5.9,1633.9,9.4,225662,52.9486,74.4,,27.45,,80.9,
10/1/1979,6,1641.6,9.7,225893,53.239,75.2,,39.09,,82.1,
11/1/1979,5.9,1657.3,9.7,226120,53.1918,76,,30.58,,82.6,
12/1/1979,6,1666.3,10.1,226339,53.2603,76.9,,36.32,,83.4,
1/1/1980,6.3,1697.3,9.9,226554,53.5037,78,,34.16,,85.2,
2/1/1980,6.3,1701.4,10.1,226753,53.5053,79,,36.05,,86.9,
3/1/1980,6.3,1708.2,10.2,226955,53.3294,80.1,,69.25,,87.5,
4/1/1980,6.9,1695.2,11.3,227156,52.2336,80.9,,50.10,,87.8,
5/1/1980,7.5,1700.1,11.4,227387,50.9638,81.7,,57.85,,88.3,
6/1/1980,7.6,1718.8,11.2,227624,50.3348,82.5,,45.76,,88.7,
7/1/1980,7.8,1747.1,11.3,227840,49.9462,82.6,,35.74,,90.3,
8/1/1980,7.7,1763.8,11.3,228070,50.1256,83.2,,39.65,,91.5,
9/1/1980,7.5,1780.5,11.7,228302,50.9386,83.9,,38.50,,91.7,
10/1/1980,7.5,1817.1,11.3,228515,51.5813,84.7,,45.48,,92.8,
11/1/1980,7.5,1826.8,11.6,228696,52.4717,85.6,,37.68,,93.2,
12/1/1980,7.2,1851.7,11.4,228858,52.7685,86.4,,33.74,,93.8,
1/1/1981,7.5,1870,10.9,229004,52.4668,87.2,,32.26,,95.2,
2/1/1981,7.4,1884.2,10.8,229148,52.226,88,,29.38,,96.1,
3/1/1981,7.4,1902.9,10.8,229314,52.5025,88.6,,30.68,,97,
4/1/1981,7.2,1904.4,10.9,229489,52.2691,89.1,,22.61,,98,
5/1/1981,7.5,1913.8,11,229668,52.5803,89.7,,27.57,,98.3,
6/1/1981,7.5,1934.5,10.8,229864,52.8284,90.5,,30.93,,98.5,
7/1/1981,7.2,1942.1,12.3,230077,53.1751,91.5,,26.85,,99,
8/1/1981,7.4,1966.6,12,230300,53.1679,92.2,,22.05,,99,
9/1/1981,7.6,1965.5,12.4,230527,52.8514,93.1,,24.10,,98.8,
10/1/1981,7.9,1963.9,13,230732,52.4949,93.4,,32.92,,98.9,
11/1/1981,8.3,1970.6,13.2,230906,51.894,93.8,,40.49,,98.8,
12/1/1981,8.5,1988.8,12.5,231073,51.3274,94.1,,27.79,,98.8,
1/1/1982,8.6,1997.1,12.7,231235,50.3043,94.4,,43.97,,99.7,
2/1/1982,8.9,2021.2,12.1,231392,51.3016,94.7,,38.37,,99.8,
3/1/1982,9,2024.1,12.2,231558,50.9104,94.7,,34.47,,99.6,
4/1/1982,9.3,2026.3,12.9,231727,50.4627,95,,39.74,,99.6,
5/1/1982,9.4,2044.5,12.3,231901,50.138,95.9,,33.27,,99.8,
6/1/1982,9.6,2048.1,12.3,232090,49.9692,97,,26.42,,100,
7/1/1982,9.8,2072.2,12.5,232290,49.8138,97.5,,36.59,,100.4,
8/1/1982,9.8,2080.1,12.6,232496,49.3773,97.7,,35.14,,100.3,
9/1/1982,10.1,2104.6,11.8,232708,49.226,97.7,,30.57,,100,
10/1/1982,10.4,2125.8,11.3,232905,48.7874,98.1,,42.99,,100.2,
11/1/1982,10.8,2149.3,10.9,233077,48.592,98,,48.00,,100.3,
12/1/1982,10.8,2161.6,10.9,233241,48.2424,97.7,,43.67,,100.5,
1/1/1983,10.4,2174,11.1,233398,49.1762,97.9,,44.22,,100.2,
2/1/1983,10.4,2177,11.1,233543,48.8688,98,,47.94,,100.5,
3/1/1983,10.3,2202.8,10.6,233697,49.2654,98.1,,39.36,,100.4,
4/1/1983,10.2,2226.4,10.3,233852,49.8675,98.8,,33.67,,100.4,
5/1/1983,10.1,2245.9,9.9,234020,50.2084,99.2,,40.56,,100.8,
6/1/1983,10.1,2276,9.1,234213,50.5089,99.4,,30.91,,101,
7/1/1983,9.4,2304.4,9.6,234404,51.2733,99.8,,38.49,,101.3,
8/1/1983,9.5,2320.4,9.2,234601,51.8454,100.1,,27.84,,101.8,
9/1/1983,9.2,2334.9,9.6,234804,52.6303,100.4,,29.91,,102,
10/1/1983,8.8,2357.6,9.7,234993,53.0679,100.8,,26.99,,102.2,
11/1/1983,8.5,2366.3,10.3,235157,53.2534,101.1,,30.37,,102.1,
12/1/1983,8.3,2393.6,10.1,235310,53.5343,101.4,,24.39,,102.3,
1/1/1984,8,2419.4,10,235456,54.6008,102.1,,25.23,,102.9,
2/1/1984,7.8,2403.5,11.7,235601,54.835,102.6,,28.19,,103.2,
3/1/1984,7.8,2431.6,11.5,235757,55.1052,102.9,,27.87,,103.9,
4/1/1984,7.7,2457.5,11.5,235916,55.4514,103.3,,29.02,,104,
5/1/1984,7.4,2474.5,11.1,236077,55.7141,103.5,,22.62,,104.1,
6/1/1984,7.2,2495.6,11.1,236254,55.9085,103.7,,33.74,,104,
7/1/1984,7.5,2494.6,11.6,236449,56.0842,104.1,,32.03,,104.2,
8/1/1984,7.5,2512.2,11.8,236655,56.1376,104.4,,32.51,,103.8,
9/1/1984,7.3,2533.8,11.8,236868,56.0382,104.7,,43.42,,103.4,
10/1/1984,7.4,2531.3,11.7,237068,55.9459,105.1,,28.60,,103.4,
11/1/1984,7.2,2571.4,10.9,237238,56.1667,105.3,,23.73,,103.7,
12/1/1984,7.3,2582.6,11.2,237392,56.2296,105.5,,25.77,,103.5,
1/1/1985,7.3,2618.8,10.3,237535,56.1398,105.7,103.7488022,26.59,69.69,103.4,
2/1/1985,7.2,2640.8,9.1,237667,56.3323,106.3,78.3132019,30.65,96.56,103.3,
3/1/1985,7.2,2648.5,8.7,237816,56.4232,106.8,100.7614822,42.44,91.32,103.1,
4/1/1985,7.3,2659.5,9.9,237987,56.2693,107,84.77886963,42.02,73.08,103.3,
5/1/1985,7.2,2696.4,11.1,238172,56.3488,107.2,98.05365753,31.66,66.80,103.5,
6/1/1985,7.4,2689.4,9.6,238368,56.3901,107.5,119.5971451,34.80,106.10,103.3,
7/1/1985,7.4,2715.7,9.1,238573,56.0234,107.7,111.4151077,50.40,78.57,103.2,
8/1/1985,7.1,2752.1,8.2,238789,56.2555,107.9,111.2470093,41.98,54.79,102.7,
9/1/1985,7.1,2794.7,7.3,239006,56.4983,108.1,111.1844635,60.03,62.73,102.1,
10/1/1985,7.1,2755.8,9.1,239210,56.2648,108.5,93.09910583,36.14,104.88,102.9,
11/1/1985,7,2771.1,9,239392,56.4549,109,85.09912872,39.58,81.79,103.4,
12/1/1985,7,2811.3,8.6,239558,57.0458,109.5,104.1772156,44.47,68.67,103.6,
1/1/1986,6.7,2827.1,8.6,239713,57.3104,109.9,144.2664795,40.25,103.33,103.2,
2/1/1986,7.2,2820.2,9.3,239858,56.9344,109.7,118.9935379,41.18,43.44,101.7,
3/1/1986,7.2,2823.6,9.9,240011,56.542,109.1,120.1600494,40.27,78.21,100.3,
4/1/1986,7.1,2835.2,9.7,240183,56.5599,108.7,102.477356,43.62,208.88,99.6,
5/1/1986,7.2,2857.5,9.3,240365,56.6823,109,132.3861694,41.72,108.56,100,
6/1/1986,7.2,2861.7,9.4,240555,56.4976,109.4,115.0522919,41.21,56.41,99.9,
7/1/1986,7,2881.2,9.3,240753,56.814,109.5,130.8210602,32.04,43.59,99.4,
8/1/1986,6.9,2898.6,9,240961,56.7381,109.6,118.302597,37.77,60.95,99.3,
9/1/1986,7,2971.8,7.2,241171,56.8532,110,125.8942184,49.16,78.70,99.4,
10/1/1986,7,2932.9,8.4,241371,57.1191,110.2,91.82046509,43.37,78.12,99.7,
11/1/1986,6.9,2928.4,8.8,241544,57.3792,110.4,98.32894135,44.26,71.75,99.8,
12/1/1986,6.6,2997.1,7,241702,57.8623,110.8,87.97968292,33.57,59.11,99.7,
1/1/1987,6.6,2935.5,9.7,241857,57.685,111.4,110.4333191,51.20,60.15,100.5,
2/1/1987,6.6,3001.7,8.5,242005,58.4399,111.8,76.96607208,48.56,68.10,101,
3/1/1987,6.6,3013.3,8.5,242166,58.516,112.2,99.05958557,64.37,74.75,101.2,
4/1/1987,6.3,3038.8,4.5,242338,58.8851,112.7,79.53235626,83.27,69.19,101.9,
5/1/1987,6.3,3048.4,8.2,242516,59.2653,113,87.58505249,43.02,77.46,102.6,
6/1/1987,6.2,3072.8,7.7,242706,59.5409,113.5,106.5728531,44.40,85.59,103,
7/1/1987,6.1,3094.7,7.5,242908,59.9536,113.8,81.38941193,47.50,66.80,103.5,
8/1/1987,6,3130.8,7.2,243118,60.4517,114.3,52.7901535,30.96,88.93,103.8,
9/1/1987,5.9,3126.5,7.6,243335,60.6069,114.7,59.86959457,36.72,87.40,103.7,
10/1/1987,6,3134.5,8.3,243543,61.491,115,170.3220673,44.79,72.33,104.1,
11/1/1987,5.8,3144.2,8.5,243724,61.8137,115.4,183.1025238,50.89,66.42,104.2,
12/1/1987,5.7,3174.1,8.7,243895,62.119,115.6,149.0111389,43.08,88.40,104.2,
1/1/1988,5.7,3213.7,8.1,244056,62.1469,116,142.8728485,49.58,66.90,104.6,
2/1/1988,5.7,3221.4,8.6,244205,62.4169,116.2,102.0328903,60.86,61.32,104.8,
3/1/1988,5.7,3260.5,8.2,244362,62.5418,116.5,82.35363007,52.54,66.15,104.9,
4/1/1988,5.4,3263,8.8,244528,62.8959,117.2,97.85680389,37.53,69.69,105.8,
5/1/1988,5.6,3293.6,8.4,244708,62.8223,117.5,99.12745667,32.41,51.20,106.5,
6/1/1988,5.4,3318.5,8.4,244914,62.9823,118,88.28594971,42.09,54.73,107.2,
7/1/1988,5.4,3342.7,8.6,245131,63.0093,118.5,80.83588409,45.29,69.12,107.9,
8/1/1988,5.6,3368,8.4,245352,63.2723,119,94.88969421,38.41,54.58,108,
9/1/1988,5.4,3375,8.9,245579,63.099,119.5,85.35681152,42.81,46.86,108.1,
10/1/1988,5.4,3413.7,8.6,245789,63.4122,119.9,98.25379944,46.74,44.37,108.2,
11/1/1988,5.3,3430.2,8.4,245970,63.5128,120.3,102.2340012,51.01,43.40,108.3,
12/1/1988,5.3,3459.7,8.3,246140,63.8233,120.7,77.82810211,49.59,78.42,109,
1/1/1989,5.4,3483.7,8.5,246301,64.0153,121.2,87.42640686,37.14,57.99,110.5,
2/1/1989,5.2,3488,9,246454,63.7242,121.6,51.35064316,33.85,50.35,110.8,
3/1/1989,5,3498.8,9.5,246626,63.8691,122.2,72.52325439,32.95,48.51,111.5,
4/1/1989,5.2,3543,8.4,246814,63.9124,123.1,92.37982941,35.61,44.38,112.3,
5/1/1989,5.2,3551.8,8.1,247010,63.4884,123.7,83.75286865,42.43,74.04,113.2,
6/1/1989,5.3,3566.6,8.2,247228,63.5187,124.1,95.78630829,39.99,37.40,112.9,
7/1/1989,5.2,3585.7,8.2,247458,62.9354,124.5,78.2565918,39.51,34.98,112.8,
8/1/1989,5.2,3620.6,7.6,247695,63.5168,124.5,83.10930634,32.44,60.27,112,
9/1/1989,5.3,3621.9,8.1,247942,63.2954,124.8,74.69548035,31.66,42.62,112.4,
10/1/1989,5.3,3633.6,8.5,248174,63.2542,125.4,76.44955444,32.90,40.84,112.8,
11/1/1989,5.4,3643.3,8.6,248380,63.4616,125.9,105.0474854,28.66,49.40,112.7,
12/1/1989,5.4,3684.2,7.8,248569,63.8467,126.3,103.7966843,36.86,89.33,113,
1/1/1990,5.4,3730.7,8,248743,63.4228,127.5,92.32149506,30.92,58.92,114.9,
2/1/1990,5.3,3728.2,8.6,248920,64.0446,128,110.4462738,30.69,59.64,114.4,
3/1/1990,5.2,3754.9,8.3,249146,64.358,128.6,104.4614105,36.77,50.71,114.2,
4/1/1990,5.4,3770,8.8,249436,64.2602,128.9,88.44817352,36.44,59.22,114.1,
5/1/1990,5.4,3775.8,8.7,249707,64.3973,129.1,97.38793182,37.74,62.08,114.6,
6/1/1990,5.2,3804.5,8.6,249990,64.6041,129.9,100.8643417,40.41,52.67,114.3,
7/1/1990,5.5,3821.7,8.7,250285,64.5205,130.5,86.28017426,39.87,59.62,114.5,
8/1/1990,5.7,3848.3,8.1,250595,64.7326,131.6,139.3226929,34.01,187.94,116.5,
9/1/1990,5.9,3870.1,8.1,250904,64.8145,132.5,165.938446,33.19,138.82,118.4,
10/1/1990,5.9,3870.6,7.8,251201,64.3274,133.4,137.6742401,30.10,110.35,120.8,
11/1/1990,6.2,3871.9,7.9,251486,63.5753,133.7,152.4486084,35.44,164.92,120.1,
12/1/1990,6.3,3861.3,8.8,251758,63.1594,134.2,134.0615387,41.61,156.04,118.7,
1/1/1991,6.4,3841,9.3,252012,62.8852,134.7,204.0105438,32.90,332.03,119,
2/1/1991,6.6,3866.7,8.8,252253,62.4462,134.8,106.5180588,31.29,137.88,117.2,
3/1/1991,6.8,3913,8,252507,62.119,134.8,107.9374847,33.24,73.74,116.2,
4/1/1991,6.7,3907.1,8.6,252778,62.2415,135.1,93.01464081,39.74,34.31,116,
5/1/1991,6.9,3933.2,8.4,253060,62.8646,135.6,82.14782715,42.74,38.54,116.5,
6/1/1991,6.9,3940.5,8.9,253350,63.4372,136,85.91903687,39.27,36.49,116.4,
7/1/1991,6.8,3966,8.2,253650,63.5128,136.2,80.64899445,44.01,62.63,116.1,
8/1/1991,6.9,3969.1,8.6,253966,63.5671,136.6,99.12208557,33.83,49.99,116.2,
9/1/1991,6.9,3984.7,8.8,254280,64.133,137,127.2944412,33.19,61.64,116.1,
10/1/1991,7,3976,9.3,254576,64.0213,137.2,108.1209641,35.72,41.53,116.4,
11/1/1991,7,4003.6,9,254841,63.948,137.8,140.6123657,38.61,35.21,116.4,
12/1/1991,7.3,4020.5,9.7,255089,63.6937,138.2,171.0109711,41.90,44.12,115.9,
1/1/1992,7.3,4084.7,9.4,255331,63.3374,138.3,116.3648529,51.13,47.23,115.6,-1.05838
2/1/1992,7.4,4099.5,9.8,255576,63.7911,138.6,154.5969238,42.27,41.05,116,-0.80618
3/1/1992,7.4,4117,9.7,255848,64.3212,139.1,96.82842255,33.28,36.50,116.1,-0.50328
4/1/1992,7.4,4131.5,9.9,256139,64.8088,139.4,89.85423279,39.77,31.63,116.3,-0.37628
5/1/1992,7.6,4158.4,9.9,256437,65.0202,139.7,78.68047333,33.89,35.66,117.2,-0.07738
6/1/1992,7.8,4177.1,10.1,256742,65.0295,140.1,122.2935028,39.02,46.97,118,-0.23292
7/1/1992,7.7,4204.8,9.6,257063,65.6172,140.5,119.6131821,50.34,52.65,117.9,-0.43191
8/1/1992,7.6,4220.9,9.7,257390,65.2943,140.8,122.4071198,54.21,54.22,117.7,-0.34158
9/1/1992,7.6,4255.3,8.7,257704,65.446,141.1,141.4432373,45.73,33.94,118,-0.31335
10/1/1992,7.3,4284.7,8,258004,65.9369,141.7,161.2542267,49.29,29.54,118.1,-0.25468
11/1/1992,7.4,4300.5,8,258280,66.2174,142.1,108.1500702,65.30,32.91,117.8,-0.08721
12/1/1992,7.4,4336.4,10.6,258546,66.2772,142.3,87.8720932,46.45,53.86,117.6,-0.00356
1/1/1993,7.3,4340.7,8.6,258799,66.5643,142.8,83.46498108,52.84,84.45,118,0.03095
2/1/1993,7.1,4355.3,8.9,259036,66.8594,143.1,106.97612,58.23,35.55,118.4,0.15062
3/1/1993,7,4352.5,8.9,259283,66.7658,143.3,109.796814,41.17,41.28,118.7,-0.06087
4/1/1993,7.1,4393.4,8.7,259547,67,143.8,89.65112305,46.75,46.79,119.3,0.08923
5/1/1993,7.1,4422.4,8.3,259822,66.7674,144.2,133.5057526,43.89,54.38,119.7,0.06636
6/1/1993,7,4440,7.8,260109,66.8781,144.3,120.6800613,44.33,51.82,119.5,0.14441
7/1/1993,6.9,4468.9,7.6,260411,67.0845,144.5,106.5029907,54.70,58.85,119.2,-0.25188
8/1/1993,6.8,4481.1,7.7,260717,67.014,144.8,115.5761719,43.62,48.62,118.7,-0.13471
9/1/1993,6.7,4511.5,6.9,261015,67.3345,145,116.027298,51.40,38.16,118.7,-0.07265
10/1/1993,6.8,4532.8,6.3,261294,67.8515,145.6,78.8225174,51.79,38.61,119.1,-0.15007
11/1/1993,6.6,4554.1,6.3,261550,68.1326,146,89.25749969,94.97,34.21,119,-0.04638
12/1/1993,6.5,4571.1,9.1,261796,68.5054,146.3,77.27201843,72.20,29.11,118.6,0.19969
1/1/1994,6.6,4585.1,7.1,262021,68.7648,146.3,82.2928009,37.69,45.03,119.1,-0.00595
2/1/1994,6.6,4632.6,6.5,262237,68.7836,146.7,96.14565277,49.54,57.07,119.3,0.07521
3/1/1994,6.5,4646,6.8,262491,69.4766,147.1,83.22688293,52.28,33.63,119.7,0.36776
4/1/1994,6.4,4671.1,6.4,262754,69.8703,147.2,106.3544464,46.23,49.51,119.7,0.45024
5/1/1994,6.1,4669.5,7.6,263014,70.2281,147.5,94.50388336,52.02,35.04,119.9,0.60607
6/1/1994,6.1,4708.9,6.9,263294,70.6763,147.9,87.46889496,36.22,43.62,120.5,0.33031
7/1/1994,6.1,4720.6,7,263580,70.7846,148.4,75.43205261,37.84,41.41,120.7,0.45727
8/1/1994,6,4762.6,6.5,263871,71.2053,149,88.99729919,32.89,38.14,121.2,0.25245
9/1/1994,5.9,4775,6.8,264159,71.4767,149.3,85.29350281,38.72,49.96,121,0.24652
10/1/1994,5.8,4812.9,7.1,264430,72.082,149.4,61.68622589,38.39,53.04,120.9,0.14812
11/1/1994,5.6,4825.6,7,264681,72.5263,149.8,94.68727875,59.42,37.78,121.5,0.29883
12/1/1994,5.5,4841.6,7.2,264924,73.2879,150.1,94.76318359,44.80,42.69,121.9,0.14855
1/1/1995,5.6,4851.2,7.5,265157,73.4219,150.5,122.4063721,40.02,31.75,122.9,0.35396
2/1/1995,5.4,4850.8,7.8,265383,73.3025,150.9,100.5155563,38.49,30.54,123.5,0.09103
3/1/1995,5.4,4885.4,7.5,265625,73.4081,151.2,86.48616791,31.66,28.11,123.9,0.01191
4/1/1995,5.8,4890.2,6.9,265877,73.3612,151.8,65.99556732,35.36,41.69,124.6,-0.08471
5/1/1995,5.6,4933.1,7.1,266134,73.6104,152.1,67.301651,60.58,43.73,124.9,-0.29803
6/1/1995,5.6,4977.5,6.7,266414,73.8602,152.4,75.82338715,60.38,44.52,125.3,-0.24321
7/1/1995,5.7,4970.2,7.1,266700,73.5664,152.6,81.65293884,38.82,43.07,125.3,-0.26267
8/1/1995,5.7,5005.3,6.7,266998,74.495,152.9,55.88801193,26.04,43.72,125.1,-0.13972
9/1/1995,5.6,5020.5,6.8,267304,74.7937,153.1,70.38091278,30.61,32.50,125.2,-0.05817
10/1/1995,5.5,5013.9,7.1,267585,74.7017,153.5,79.90551758,28.06,31.32,125.3,-0.10124
11/1/1995,5.6,5055.6,6.6,267829,74.8897,153.7,101.200119,30.51,28.99,125.4,-0.15098
12/1/1995,5.6,5097.5,6.1,268047,75.1755,153.9,90.67060089,31.21,26.97,125.7,-0.18602
1/1/1996,5.6,5085.7,6.7,268258,74.6841,154.7,101.5782242,39.44,39.61,126.3,-0.7775
2/1/1996,5.5,5132.8,6.7,268480,75.8344,155,82.02139282,45.67,37.61,126.2,-0.21568
3/1/1996,5.5,5173.3,6.6,268724,75.7631,155.5,76.63046265,39.66,52.80,126.4,-0.10122
4/1/1996,5.6,5208,5.7,268980,76.4562,156.1,70.88105774,33.98,44.94,127.4,0.14994
5/1/1996,5.6,5223.8,6.7,269247,77.0161,156.4,62.10961151,37.47,28.51,128.1,-0.03233
6/1/1996,5.3,5229.8,7.1,269527,77.6669,156.7,82.24293518,33.63,30.90,128,-0.02129
7/1/1996,5.5,5251.9,6.7,269822,77.5662,157,69.69367218,30.55,49.86,128,0.08636
8/1/1996,5.1,5275,6.6,270130,78.016,157.2,88.64742279,29.09,40.14,128.3,0.11184
9/1/1996,5.2,5296.6,6.7,270433,78.5532,157.7,78.9807663,25.54,58.80,128.2,0.03113
10/1/1996,5.2,5328.5,6.4,270730,78.5065,158.2,55.67024612,26.47,30.05,128,-0.09079
11/1/1996,5.4,5351.2,6.4,271002,79.1996,158.7,74.37119293,29.23,35.69,128.2,-0.00513
12/1/1996,5.4,5378.6,6.4,271243,79.7143,159.1,67.17334747,33.49,37.45,129.1,0.05774
1/1/1997,5.3,5411.1,6.2,271472,79.8273,159.4,75.44551086,26.79,23.74,129.7,-0.04885
2/1/1997,5.2,5434,6.2,271703,80.793,159.7,92.08613586,35.16,29.41,128.5,0.04786
3/1/1997,5.2,5454.2,6.4,271952,81.334,159.8,70.45269012,30.29,37.52,127.3,0.11824
4/1/1997,5.1,5459.3,6.5,272213,81.3531,159.9,71.10443115,32.09,29.17,127,0.39037
5/1/1997,4.9,5460.2,6.8,272482,81.8293,159.9,75.86949921,33.64,30.96,127.4,0.30325
6/1/1997,5,5494.2,6.6,272767,82.2285,160.2,84.47803497,34.37,28.90,127.2,0.19979
7/1/1997,4.9,5548.8,6.1,273074,82.8557,160.4,76.70619965,30.63,27.86,126.9,0.18222
8/1/1997,4.8,5587,6,273395,83.7214,160.8,58.91501999,27.38,30.13,127.2,0.00426
9/1/1997,4.9,5601.7,6.2,273703,84.4651,161.2,54.41430283,33.76,25.52,127.5,0.20879
10/1/1997,4.7,5637.7,6.2,273989,85.1918,161.5,92.9295578,36.76,26.93,127.8,0.03326
11/1/1997,4.6,5661.1,6.4,274249,85.9397,161.7,85.98280334,47.08,73.09,127.9,0.15807
12/1/1997,4.7,5692.1,6.4,274499,86.2047,161.8,103.6995239,31.97,34.40,126.8,0.00583
1/1/1998,4.6,5689.9,7.4,274732,86.6474,162,107.9537582,30.69,54.35,125.4,0.04212
2/1/1998,4.6,5723.8,7.4,274943,86.7612,162,101.1494675,25.53,154.66,125,0.13785
3/1/1998,4.7,5750.3,7.5,275175,86.8198,162,83.3476181,29.84,43.17,124.7,0.06325
4/1/1998,4.3,5788.1,7.2,275434,87.1411,162.2,74.45728302,30.77,32.70,124.9,-0.09389
5/1/1998,4.4,5837.9,6.9,275700,87.6952,162.6,80.12715149,25.66,61.35,125.1,0.00826
6/1/1998,4.5,5871.7,6.8,275976,87.145,162.8,80.88773346,33.54,52.46,124.8,-0.05851
7/1/1998,4.5,5890,6.9,276266,86.8423,163.2,101.4185181,36.33,33.63,124.9,-0.04734
8/1/1998,4.5,5925,6.8,276566,88.6247,163.4,130.467041,32.31,75.58,124.2,-0.01878
9/1/1998,4.6,5965.6,6.4,276859,88.4515,163.5,169.0372772,32.45,61.38,123.8,-0.34704
10/1/1998,4.5,5998.8,6.2,277140,89.1677,163.9,145.0232391,33.77,72.34,124,-0.36905
11/1/1998,4.4,6015.4,6.3,277402,89.1098,164.1,113.5047455,30.20,81.03,123.6,-0.16919
12/1/1998,4.4,6070.5,5.8,277658,89.4407,164.4,110.8949814,35.70,85.06,122.8,-0.23511
1/1/1999,4.3,6072.9,6.3,277891,89.8594,164.7,123.3228455,34.19,45.52,122.9,-0.26193
2/1/1999,4.4,6101.8,6.2,278095,90.3386,164.7,94.99628448,34.41,48.43,122.3,-0.09368
3/1/1999,4.2,6132.9,5.9,278324,90.4819,164.8,67.02757263,39.11,63.58,122.6,-0.20714
4/1/1999,4.3,6196.2,5.1,278584,90.7274,165.9,69.7878952,34.93,64.45,123.6,0.05476
5/1/1999,4.2,6225.7,4.9,278859,91.352,166,64.77645874,30.32,50.49,124.7,-0.05309
6/1/1999,4.3,6254,4.8,279148,91.1994,166,74.92562866,33.05,39.43,125.2,0.0315
7/1/1999,4.3,6281.5,4.8,279448,91.7766,166.7,86.52993774,31.70,49.81,125.7,-0.01855
8/1/1999,4.2,6326.5,4.7,279752,92.1629,167.1,77.02532959,32.25,44.50,126.9,0.0521
9/1/1999,4.2,6378.8,4.2,280053,91.774,167.8,77.49834442,30.39,60.62,128,-0.11521
10/1/1999,4.1,6402.1,4.5,280337,92.9979,168.1,65.33708191,32.64,42.22,127.7,0.17053
11/1/1999,4.1,6437.9,4.8,280594,93.4371,168.4,76.31718445,48.94,35.79,128.3,0.11783
12/1/1999,4,6538.7,4.3,280846,94.1593,168.8,79.32242584,41.58,62.04,127.8,0.47683
1/1/2000,4,6535.3,5.4,281083,94.1758,169.3,88.98869324,32.12,40.57,128.3,0.14135
2/1/2000,4.1,6619.7,4.8,281299,94.4557,170,73.36519623,28.18,34.39,129.8,0.04596
3/1/2000,4,6685.8,4.5,281531,94.798,171,73.29862213,36.84,54.10,130.8,-0.09688
4/1/2000,3.8,6671.1,5,281763,95.4808,170.9,70.5997467,35.28,35.76,130.7,0.08732
5/1/2000,4,6707.6,4.9,281996,95.6435,171.2,118.1432114,49.33,34.15,131.6,0.0552
6/1/2000,4,6743.9,4.9,282247,95.7353,172.2,109.5842285,27.37,43.99,133.8,-0.11508
7/1/2000,4,6764.1,5.2,282504,95.5906,172.7,86.65835571,31.94,32.06,133.7,-0.22824
8/1/2000,4.1,6799.1,5.2,282769,95.3112,172.7,58.90645981,29.21,27.21,132.9,-0.19628
9/1/2000,3.9,6882.9,4.5,283033,95.679,173.6,73.55099487,33.43,35.39,134.7,-0.13398
10/1/2000,3.9,6888.2,4.6,283285,95.397,173.9,89.91345215,25.48,55.48,135.4,-0.32257
11/1/2000,3.9,6902.4,4.5,283523,95.4229,174.2,166.1840515,26.90,27.44,135,-0.34322
12/1/2000,3.9,6945.7,4.2,283748,95.1573,174.6,149.4485168,29.82,31.51,136.2,-0.94429
1/1/2001,4.2,6977,4.8,283960,94.5448,175.6,142.6141205,25.99,35.45,140,-0.97442
2/1/2001,4.2,6995.8,4.9,284166,93.9398,176,128.6256409,20.65,56.18,137.4,-1.12676
3/1/2001,4.3,6987.9,5.3,284380,93.7201,176.1,137.374176,25.08,39.56,135.9,-1.2548
4/1/2001,4.4,7001.2,5,284602,93.4469,176.4,148.7580109,34.31,45.28,136.4,-1.59598
5/1/2001,4.3,7047.1,4.4,284834,92.876,177.3,117.4362564,27.79,35.84,136.8,-1.29447
6/1/2001,4.5,7060.7,4.4,285076,92.3208,177.7,93.46123505,30.16,47.49,135.5,-1.34295
7/1/2001,4.6,7072.2,5.6,285324,91.7933,177.4,120.2945938,34.30,35.40,133.4,-1.38109
8/1/2001,4.9,7108.9,6.8,285584,91.6795,177.4,95.39997101,28.29,33.34,133.4,-1.05904
9/1/2001,5,7012.8,7,285842,91.3289,178.1,272.7644958,24.13,307.68,133.3,-1.53891
10/1/2001,5.3,7208.4,3.4,286086,90.9315,177.6,247.294281,24.04,357.80,130.3,-1.84478
11/1/2001,5.5,7167.9,4.1,286315,90.486,177.5,172.4888306,33.66,195.39,129.8,-1.64022
12/1/2001,5.7,7147.7,4.5,286533,90.5073,177.4,149.7089386,34.29,163.49,128.1,-1.33287
1/1/2002,5.7,7174.3,6.1,286739,91.0794,177.7,148.4497375,31.63,123.43,128.5,-1.25058
2/1/2002,5.7,7218.3,5.8,286935,91.0553,178,104.609436,31.95,112.15,128.4,-0.63709
3/1/2002,5.7,7237.2,5.9,287131,91.798,178.5,97.51299286,53.88,129.93,129.8,-0.19295
4/1/2002,5.9,7305.4,5.8,287343,92.1771,179.3,106.16465,36.55,123.93,130.8,-0.18728
5/1/2002,5.8,7282.7,6.5,287571,92.5668,179.5,98.64002991,41.12,155.46,130.8,-0.14739
6/1/2002,5.8,7318.2,6.4,287808,93.4476,179.6,111.1499481,39.78,177.94,130.9,-0.29491
7/1/2002,5.8,7380.4,5.5,288051,93.2237,180,139.6611328,40.61,110.27,131.2,-0.64902
8/1/2002,5.7,7401.5,5.4,288303,93.2359,180.5,136.1190643,34.51,139.54,131.5,-0.60415
9/1/2002,5.7,7391,5.7,288554,93.3654,180.8,149.8481903,27.69,315.32,132.3,-0.47888
10/1/2002,5.7,7430.7,5.7,288794,93.0834,181.2,128.9736176,32.55,268.52,133.2,-0.73276
11/1/2002,5.9,7459.7,5.7,289012,93.5693,181.5,162.221405,31.85,214.31,133.1,-0.76459
12/1/2002,6,7512.8,5.5,289214,93.1103,181.8,160.4113312,24.72,213.23,132.9,-0.57468
1/1/2003,5.8,7533.1,5.5,289412,93.8198,182.6,185.5916138,25.27,328.56,135.3,-0.58451
2/1/2003,5.9,7535.9,5.6,289606,93.9532,183.6,161.7597656,31.57,520.05,137.6,-0.84111
3/1/2003,5.9,7598.4,5.3,289809,93.7358,183.9,224.6472015,23.27,545.26,141.2,-0.48299
4/1/2003,6,7621,5.3,290024,93.0657,183.2,176.5798492,16.25,257.41,136.8,-0.73697
5/1/2003,6.1,7628.1,5.8,290250,93.0918,182.9,122.3098221,28.60,142.27,136.7,-0.13693
6/1/2003,6.3,7678.6,5.5,290484,93.2476,183.1,110.695549,32.86,104.47,138,-0.11451
7/1/2003,6.2,7738.2,6.2,290726,93.6582,183.7,103.7482452,28.43,85.81,137.7,-0.09901
8/1/2003,6.1,7834.5,6,290974,93.5246,184.5,91.71417236,24.55,96.15,138,-0.05624
9/1/2003,6.1,7835,5.1,291222,94.0751,185.1,109.5539551,39.81,88.98,138.5,0.01157
10/1/2003,6,7845.7,5.3,291463,94.2079,184.9,78.58598328,31.40,74.80,139.3,-0.11966
11/1/2003,5.8,7899.6,5.4,291677,94.9338,185,78.6960907,50.18,77.15,138.9,0.18365
12/1/2003,5.7,7929.2,5.4,291868,94.8662,185.5,90.34359741,46.64,120.23,139.5,0.28623
1/1/2004,5.7,7987.4,5,292046,95.1085,186.3,88.27758789,30.88,92.57,141.4,0.20446
2/1/2004,5.6,8019.8,5,292230,95.6847,186.7,88.90148163,35.40,82.68,142.1,0.32888
3/1/2004,5.8,8076,4.9,292434,95.2088,187.1,84.3309021,27.12,129.55,143.1,0.32948
4/1/2004,5.6,8088.6,5.3,292651,95.6385,187.4,79.72691345,28.38,154.77,144.8,0.38325
5/1/2004,5.6,8163.2,5.2,292872,96.3966,188.2,97.2080307,31.00,101.55,146.8,0.51734
6/1/2004,5.6,8147.2,5.8,293103,95.6019,188.9,85.27448273,22.94,101.57,147.2,0.51641
7/1/2004,5.5,8218.9,5.2,293350,96.3385,189.1,88.95649719,34.25,108.02,147.4,0.41777
8/1/2004,5.4,8253.1,5.1,293603,96.4095,189.2,84.44986725,28.87,143.30,148,0.22864
9/1/2004,5.4,8321.1,4.6,293857,96.4907,189.8,108.5095825,28.53,115.64,147.7,0.21671
10/1/2004,5.5,8374.6,4.5,294104,97.4094,190.8,118.3414459,29.36,91.99,150,0.275
11/1/2004,5.4,8420.6,4,294337,97.6137,191.7,96.69577026,31.06,81.06,151.4,0.2378
12/1/2004,5.4,8481.5,6.8,294561,98.3318,191.7,66.53287506,30.10,74.74,150.2,0.19625
1/1/2005,5.3,8470.2,3.6,294768,98.7845,191.6,66.73433685,27.61,63.23,150.9,0.10821
2/1/2005,5.4,8529.2,3.2,294955,99.4639,192.4,51.69568634,19.92,74.63,151.6,0.21208
3/1/2005,5.2,8569.5,3.4,295149,99.3061,193.1,49.30863571,23.08,60.89,153.7,0.14323
4/1/2005,5.2,8645.6,3,295359,99.4734,193.7,78.39586639,31.50,57.60,155,0.28299
5/1/2005,5.1,8643.9,3.5,295582,99.6033,193.6,75.09077454,33.33,49.66,154.3,-0.00242
6/1/2005,5,8724.8,2.8,295824,99.9853,193.7,82.00558472,38.65,54.63,154.3,0.01476
7/1/2005,5,8829.5,2.2,296077,99.6692,194.9,71.93954468,34.03,129.10,156.3,-0.05116
8/1/2005,4.9,8832.4,2.6,296338,99.9435,196.1,59.61723328,22.79,73.22,157.6,0.07848
9/1/2005,5,8885.8,2.6,296606,98.0779,198.8,105.7698593,22.90,61.91,162.2,0.05306
10/1/2005,5,8926.6,3,296857,99.3149,199.1,79.8299942,34.36,66.18,166.2,0.04212
11/1/2005,5,8938.5,3.5,297089,100.3216,198.1,60.06785202,28.04,61.24,163.7,0.12806
12/1/2005,4.9,8969.6,3.6,297311,100.9437,198.1,70.02675629,32.11,59.13,163,-0.09622
1/1/2006,4.7,9059.8,4.2,297526,101.0627,199.3,75.07923889,23.66,70.10,164.3,-0.05383
2/1/2006,4.8,9090.1,4.2,297734,101.0669,199.4,69.491745,24.29,73.62,161.8,-0.09885
3/1/2006,4.7,9122.1,4.2,297950,101.2751,199.7,55.00807571,24.32,64.70,162.2,-0.07422
4/1/2006,4.7,9174.8,3.9,298170,101.6813,200.7,81.65171814,26.57,76.18,164.3,-0.05622
5/1/2006,4.6,9215.1,3.7,298401,101.579,201.3,67.80979156,27.05,74.57,165.8,-0.06326
6/1/2006,4.6,9240.8,3.9,298653,101.9693,201.8,82.58628082,26.84,85.28,166.1,-0.26162
7/1/2006,4.7,9322.6,3.3,298910,101.9319,202.9,84.47445679,30.91,139.34,166.8,-0.06959
8/1/2006,4.7,9321.8,3.6,299178,102.3327,203.8,71.51509857,20.98,170.49,167.9,-0.16414
9/1/2006,4.5,9354.7,3.5,299452,102.1252,202.8,61.75134659,26.79,93.88,165.4,-0.26035
10/1/2006,4.4,9373.2,3.5,299710,102.0668,201.9,55.62950897,23.69,88.16,162.2,-0.20672
11/1/2006,4.5,9380.2,3.9,299950,101.9688,202,49.59912872,26.00,69.27,164.6,-0.24421
12/1/2006,4.4,9469,3.7,300178,103.0292,203.1,51.03903961,26.98,70.30,165.6,-0.15971
1/1/2007,4.6,9516.3,3.6,300398,102.4933,203.437,74.51002502,22.50,84.20,164,-0.03596
2/1/2007,4.5,9546.8,4,300608,103.5264,204.226,50.86001968,27.56,83.90,166.8,-0.146
3/1/2007,4.4,9585.1,4.3,300823,103.7521,205.288,72.52986145,26.71,65.70,169.3,-0.05145
4/1/2007,4.5,9615.7,4.1,301045,104.4814,205.904,59.8413887,30.44,67.74,171.4,-0.22348
5/1/2007,4.4,9651.3,3.9,301278,104.5322,206.755,71.13732147,29.71,95.39,173.3,-0.20366
6/1/2007,4.6,9667.3,3.7,301528,104.5617,207.234,68.7592392,34.27,72.70,173.8,-0.15627
7/1/2007,4.7,9709.6,3.6,301790,104.5227,207.603,44.78275299,24.37,115.64,175.1,-0.21263
8/1/2007,4.6,9753.9,3.3,302064,104.7556,207.667,90.0072937,23.17,62.68,172.4,-0.34709
9/1/2007,4.7,9797.9,3.5,302334,105.1611,208.547,109.8926544,19.00,52.72,173.5,-0.22178
10/1/2007,4.7,9827,3.3,302590,104.7171,209.19,90.64006805,25.88,105.12,174.7,-0.14528
11/1/2007,4.7,9897.8,3.1,302834,105.3338,210.834,106.5661621,27.37,82.46,179,-0.17233
12/1/2007,5,9908.4,3.5,303062,105.3457,211.445,116.9908981,21.82,82.54,178.6,-0.17821
1/1/2008,5,9930,3.7,303280,105.0619,212.174,177.0422058,27.87,69.30,181,-0.4039
2/1/2008,4.9,9913.4,4.1,303494,104.7094,212.687,108.3147354,24.89,69.94,182.7,-0.58113
3/1/2008,5.1,9959.4,4,303707,104.4616,213.448,114.4745712,25.98,66.77,187.9,-0.57427
4/1/2008,5,9996.8,3.4,303926,103.6704,213.942,98.19770813,31.78,53.91,190.9,-0.94523
5/1/2008,5.4,10053.8,7.8,304157,103.0863,215.208,88.6734314,25.64,47.05,196.6,-0.92834
6/1/2008,5.6,10107.9,5.5,304396,102.8445,217.463,89.13687897,34.38,70.64,200.5,-0.93137
7/1/2008,5.8,10104.7,4.4,304646,102.3002,219.016,115.1027222,32.97,73.62,205.5,-0.80415
8/1/2008,6.1,10094.7,3.8,304903,100.7353,218.69,81.16308594,25.97,98.35,199,-0.84096
9/1/2008,6.1,10043.5,4.7,305158,96.3666,218.877,238.171875,29.58,67.28,196.9,-0.92708
10/1/2008,6.5,9960.3,5.5,305403,97.2832,216.995,241.7722778,31.71,57.43,186.4,-1.51018
11/1/2008,6.8,9820.8,6.5,305620,96.0605,213.153,162.7133789,28.88,56.32,176.8,-1.87806
12/1/2008,7.3,9730.7,6.4,305827,93.2521,211.398,157.8286743,31.33,74.36,170.9,-2.19933
1/1/2009,7.8,9783.8,6.2,306035,91.0373,211.933,184.8178253,23.31,74.14,171.2,-2.46774
2/1/2009,8.3,9766,5.5,306237,90.4502,212.705,202.5479584,26.20,44.45,169.3,-2.29765
3/1/2009,8.7,9718.5,5.9,306438,89.016,212.495,167.9912262,34.15,57.47,168.1,-2.13828
4/1/2009,9,9724.8,6.8,306645,88.3056,212.709,107.9272537,22.99,63.68,169.1,-1.80638
5/1/2009,9.4,9748.9,8.2,306863,87.4155,213.022,125.9446259,21.32,62.06,170.8,-1.38193
6/1/2009,9.5,9806.9,6.7,307090,87.0742,214.79,112.472641,21.15,42.76,174.1,-0.77119
7/1/2009,9.5,9841.7,6,307322,88.0323,214.726,104.3551102,24.70,63.11,172.5,-0.49552
8/1/2009,9.6,9961,4.9,307570,89.019,215.445,111.1743393,29.13,53.50,175,-0.41932
9/1/2009,9.8,9883.4,5.9,307826,89.6926,215.861,99.00963593,37.14,63.68,174.1,-0.12965
10/1/2009,10,9931.9,5.4,308071,89.9797,216.509,86.24175262,28.32,60.83,175.2,-0.03578
11/1/2009,9.9,9940.5,5.9,308289,90.3375,217.234,99.77926636,27.94,57.46,177.4,0.22798
12/1/2009,9.9,9998.9,5.9,308495,90.6132,217.347,108.3960953,31.12,86.21,178.1,0.40127
1/1/2010,9.8,10001.8,6.1,308706,91.6642,217.488,136.8638611,24.49,97.52,181.9,0.54445
2/1/2010,9.8,10030.6,5.8,308904,91.994,217.281,116.72155,18.85,59.49,181,0.41002
3/1/2010,9.9,10089.1,5.7,309095,92.5993,217.353,124.6875,28.56,44.62,183.3,0.50811
4/1/2010,9.9,10112.9,6.4,309279,92.9436,217.403,123.7022018,25.49,55.61,184.4,0.63052
5/1/2010,9.6,10131,7,309457,94.2997,217.29,147.7632446,21.41,64.01,184.8,0.87956
6/1/2010,9.4,10151.4,6.9,309643,94.4397,217.199,129.732193,27.38,54.63,183.5,0.71542
7/1/2010,9.4,10184.7,6.8,309847,94.8536,217.605,196.9472351,28.69,56.56,184.1,0.69684
8/1/2010,9.5,10228.2,6.9,310060,95.1448,217.923,127.2281723,29.79,43.88,184.9,0.68511
9/1/2010,9.5,10249,6.7,310280,95.3637,218.275,186.7412262,31.50,63.95,184.9,0.63868
10/1/2010,9.4,10304.7,6.6,310488,95.1109,219.035,154.7627563,31.01,69.00,186.6,0.57524
11/1/2010,9.8,10354.7,6.6,310677,95.1383,219.59,175.0442657,30.49,79.52,187.7,0.74207
12/1/2010,9.3,10392.1,7.1,310858,96.0599,220.472,151.5533447,32.21,72.65,189.7,0.80414
1/1/2011,9.1,10435.5,7.4,311023,95.9364,221.187,111.4928131,30.24,55.92,192.7,0.7362
2/1/2011,9,10470.1,7.6,311173,95.5154,221.898,104.5623627,24.95,71.94,195.8,0.88209
3/1/2011,9,10550.5,7,311333,96.4643,223.046,153.8417206,29.95,124.38,199.2,0.78384
4/1/2011,9.1,10587.6,6.9,311502,96.1187,224.093,124.8465805,31.69,63.09,203.1,0.99377
5/1/2011,9,10612,6.9,311678,96.3377,224.806,84.54916382,20.82,73.69,204.1,0.80384
6/1/2011,9.1,10636.8,7.2,311872,96.6154,224.806,139.0379028,29.77,58.51,203.9,0.77041
7/1/2011,9,10677.5,7.2,312077,97.1292,225.395,207.1603088,30.57,41.89,204.6,0.38993
8/1/2011,9,10700.6,7.2,312292,97.6731,226.106,283.6655884,30.83,40.43,203.2,0.37147
9/1/2011,9,10738.1,6.8,312509,97.6494,226.597,214.4261017,21.24,45.25,203.7,0.45899
10/1/2011,8.8,10753.1,6.8,312708,98.3222,226.75,137.8392487,36.77,48.70,201.1,0.58639
11/1/2011,8.6,10759.5,6.9,312889,98.2433,227.169,143.7145538,36.38,63.04,201.4,0.6492
12/1/2011,8.5,10772.2,7.8,313064,98.7876,227.223,183.088623,30.97,45.25,199.8,0.73353
1/1/2012,8.3,10862.1,8,313227,99.3925,227.842,154.4180298,29.72,57.84,200.7,0.87091
2/1/2012,8.3,10953.5,8,313383,99.6203,228.329,119.4354324,23.26,70.49,201.6,0.98743
3/1/2012,8.2,10951.8,8.5,313546,99.1551,228.807,98.74810791,27.71,77.68,204.2,0.9234
4/1/2012,8.2,10979.7,8.7,313710,99.9006,229.187,96.96967316,21.95,57.46,203.7,0.78999
5/1/2012,8.2,10968.6,8.8,313883,100.0924,228.713,135.879837,28.60,55.72,201.9,0.60436
6/1/2012,8.2,10946.3,9.1,314072,100.0728,228.524,197.460968,20.72,43.27,199.8,0.64598
7/1/2012,8.2,10977.2,8.2,314272,100.3354,228.59,180.8035431,29.37,55.82,200.1,0.66744
8/1/2012,8.1,11004.1,7.9,314489,99.856,229.918,142.9552917,20.97,47.80,202.7,0.65609
9/1/2012,7.8,11061.5,8.2,314703,99.9049,231.015,182.107193,22.71,61.95,204.4,0.69688
10/1/2012,7.8,11099.8,8.8,314905,100.1167,231.638,166.1284027,27.78,65.62,203.5,0.70953
11/1/2012,7.7,11136.8,9.7,315092,100.5991,231.249,205.8646698,27.59,56.69,201.8,0.53485
12/1/2012,7.9,11140.5,12,315258,100.9542,231.221,214.9519501,25.88,53.52,201.5,0.63442
1/1/2013,8,11202.8,6.3,315400,100.8204,231.679,199.3589478,22.87,83.88,202.5,0.47439
2/1/2013,7.7,11239.6,5.8,315535,101.3995,232.937,128.5625,28.60,63.85,204.3,0.57129
3/1/2013,7.5,11227.1,5.9,315682,101.8114,232.282,146.1158447,31.86,77.13,204,0.6159
4/1/2013,7.6,11205.4,6.4,315841,101.6364,231.797,135.4405823,11.30,99.33,203.5,0.61888
5/1/2013,7.5,11244.6,6.7,316016,101.7476,231.893,109.028038,33.65,66.13,204.1,0.65164
6/1/2013,7.5,11268.8,6.8,316202,101.9549,232.445,126.6258545,26.86,66.90,204.3,0.56446
7/1/2013,7.3,11296.7,6.6,316405,101.5204,232.9,91.43748474,24.47,41.99,204.4,0.61035
8/1/2013,7.2,11329.2,6.7,316627,102.1907,233.456,108.7583694,20.35,99.36,204.2,0.60323
9/1/2013,7.2,11366.9,6.8,316846,102.717,233.544,179.8897247,25.63,142.85,203.9,0.58821
10/1/2013,7.2,11419.8,6.2,317055,102.5371,233.669,225.3733063,33.37,59.13,202.5,0.59609
11/1/2013,6.9,11487.6,6.1,317248,102.8379,234.1,89.91516876,26.03,61.44,201.2,0.63093
12/1/2013,6.7,11517.9,6.4,317429,103.1504,234.719,115.0207443,21.48,63.18,202,0.68861
1/1/2014,6.6,11503.7,7.1,317598,102.7216,235.288,107.7051392,23.01,59.38,203.8,0.53073
2/1/2014,6.7,11574.5,7.1,317758,103.5917,235.547,93.36928558,26.80,57.61,205.7,0.33484
3/1/2014,6.7,11644.5,7.2,317924,104.5889,236.028,101.0187302,27.13,147.66,207,0.52826
4/1/2014,6.2,11707.1,7.2,318098,104.6371,236.468,96.99343109,24.47,89.68,208.3,0.80838
5/1/2014,6.3,11750.9,7.4,318284,105.0152,236.918,102.0150452,16.78,79.53,208,0.96767
6/1/2014,6.1,11812.7,7.5,318479,105.4081,237.231,85.96846771,27.61,105.25,208.3,0.77956
7/1/2014,6.2,11858.1,7.5,318692,105.6157,237.498,78.50600433,20.21,148.67,208,0.74793
8/1/2014,6.1,11939.1,7.3,318921,105.4986,237.46,63.87733459,22.25,200.70,207,0.73005
9/1/2014,5.9,11948.8,7.5,319149,105.8138,237.477,86.21659088,19.87,220.26,206.4,0.71754
10/1/2014,5.7,12018.4,7.3,319367,105.8357,237.43,113.3345795,21.02,133.04,203.4,0.7302
11/1/2014,5.8,12050.2,7.4,319561,106.6634,236.983,93.18595123,25.03,102.12,200.9,0.84244
12/1/2014,5.6,12065,7.7,319742,106.5085,236.252,87.41532135,28.70,88.02,197,0.9965
1/1/2015,5.7,12046.1,8.1,319904,105.9806,234.747,120.5442276,26.61,128.77,192,0.81783
2/1/2015,5.5,12098.3,8.2,320053,105.4425,235.342,87.60946655,25.19,119.52,191.1,0.76325
3/1/2015,5.4,12152.8,7.7,320215,105.1464,235.976,95.97896576,20.87,96.26,191.5,0.45306
4/1/2015,5.4,12196.3,7.6,320390,104.5272,236.222,103.5449524,21.37,100.91,190.9,0.45845
5/1/2015,5.6,12264.5,7.5,320574,104.0742,237.001,102.3187027,43.44,86.23,193.4,0.45692
6/1/2015,5.3,12305.8,7.4,320769,103.7174,237.657,115.8802872,44.50,79.00,194.8,0.64925
7/1/2015,5.2,12366.1,7.3,320982,104.3243,238.034,98.73478699,26.48,104.28,193.9,0.44221
8/1/2015,5.1,12400.9,7.3,321205,104.1621,238.033,156.5036163,35.42,86.87,191.9,0.5302
9/1/2015,5,12400.9,7.4,321428,103.7768,237.498,171.9326782,29.25,77.36,189.1,0.40335
10/1/2015,5,12409.3,7.5,321641,103.3976,237.733,110.7019272,53.25,75.70,187.5,0.26326
11/1/2015,5.1,12446.3,7.2,321834,102.6866,238.017,89.58369446,30.72,236.98,185.7,0.54286
12/1/2015,5,12482.4,7.3,322020,102.1014,237.761,101.9634323,31.82,165.75,183.5,0.51196
1/1/2016,4.8,12506,7.6,322196,102.9525,237.827,154.8573151,36.03,142.42,182.6,0.19584
2/1/2016,4.9,12579.3,7.2,322353,102.2225,237.514,148.3217773,32.21,89.62,181.3,0.25965
3/1/2016,5,12569.7,7.5,322513,101.4155,237.99,130.4901581,54.33,96.43,182.1,0.16169
4/1/2016,5.1,12649.4,7.1,322685,101.5167,238.835,96.413414,46.85,84.70,183.2,0.25532
5/1/2016,4.8,12696.1,6.9,322867,101.4298,239.44,96.22233582,57.42,83.00,185.3,0.36668
6/1/2016,4.9,12777,6.5,323061,101.8747,240.144,233.9561157,74.69,121.13,187.6,0.35408
7/1/2016,4.8,12794.2,6.7,323265,102.1325,240.111,164.4583893,46.11,128.35,187.7,0.35237
8/1/2016,4.9,12836,6.6,323473,102.0407,240.595,106.8856277,43.67,104.32,186.6,0.4112
9/1/2016,5,12893.2,6.6,323680,102.0477,241.068,86.34352875,44.25,88.76,186.9,0.4432
10/1/2016,4.9,12922.7,6.8,323876,102.2485,241.641,108.0641251,50.46,82.82,186.7,0.4918
11/1/2016,4.7,12957.8,6.7,324052,102.0507,241.993,254.1013184,111.30,105.23,186.3,0.61812
12/1/2016,4.7,13058,6.4,324216,102.9281,242.712,161.4247742,105.84,118.99,188.2,0.61889
1/1/2017,4.7,13122.2,6.7,324362,103.0366,243.717,195.0406342,166.42,123.48,190.7,0.69562
2/1/2017,4.6,13140.9,7,324494,102.6479,244.028,177.77771,122.70,127.09,191.6,0.6176
3/1/2017,4.4,13196.5,7,324632,103.343,243.721,154.6096802,90.58,122.74,191.5,0.74223
4/1/2017,4.5,13222.2,7.1,324783,104.2721,244.058,157.6765442,97.09,174.22,193,0.67203
5/1/2017,4.4,13225.7,7.6,324944,104.4129,243.926,129.8880615,54.46,163.49,192.8,0.67593
6/1/2017,4.3,13275.9,7.4,325117,104.5849,244.179,120.6384659,60.12,135.29,193.6,0.69054
7/1/2017,4.3,13301.3,7.5,325296,104.5427,244.328,141.1383209,65.98,91.47,193.5,0.63009
8/1/2017,4.4,13344.5,7.6,325476,104.0475,245.304,137.8597107,54.83,201.64,193.8,0.73925
9/1/2017,4.2,13466.9,7.3,325653,104.0502,246.445,116.620018,51.30,148.07,194.8,0.59008
10/1/2017,4.1,13503.5,7.4,325820,105.6287,246.57,125.8658524,47.74,147.08,194.9,0.80164
11/1/2017,4.2,13593.7,7,325968,106.193,247.333,111.2826843,44.03,119.19,195.9,0.84278
12/1/2017,4.1,13690.9,6.6,326100,106.536,247.847,140.350174,46.75,117.33,196.3,0.79212
1/1/2018,4,13716.5,7.5,326216,106.2655,248.816,160.9672089,73.21,163.54,197.9,0.48883
2/1/2018,4.1,13738.4,7.8,326323,106.6419,249.475,114.7555618,57.03,100.54,199.3,0.73771
3/1/2018,4,13811.8,7.8,326437,107.2519,249.413,187.095871,260.56,205.33,199.3,0.57144
4/1/2018,4,13875.8,7.7,326563,108.2223,249.957,139.0353699,174.21,237.68,200.3,0.62053
5/1/2018,3.8,13953.7,7.7,326699,107.3639,250.64,162.2766876,152.25,177.05,203.2,0.50924
6/1/2018,4,13990.1,7.9,326847,108.1707,251.176,134.402771,228.62,203.35,204.2,0.61892
7/1/2018,3.8,14048.3,7.9,327005,108.652,251.482,176.2050934,246.38,243.92,204.3,0.63223
8/1/2018,3.8,14102.2,7.8,327167,109.5246,251.905,114.96138,225.83,161.39,203.4,0.62929
9/1/2018,3.7,14108.3,7.9,327328,109.6749,252.261,120.9851913,150.11,132.23,203.6,0.60789
10/1/2018,3.8,14193.8,7.6,327477,109.9165,252.777,136.1146545,155.21,165.68,204.6,0.46009
11/1/2018,3.8,14249.7,7.4,327607,110.5067,252.662,164.9421997,144.83,152.91,202.3,0.46455
12/1/2018,3.9,14130.8,9.1,327722,110.5516,252.653,226.576889,164.65,174.60,201,0.40255
1/1/2019,4,14223.7,8.5,327824,110.1185,252.55,284.1359253,141.71,192.41,199.1,0.27932
2/1/2019,3.8,14236.1,8.6,327921,109.5631,253.181,123.6392822,127.47,160.61,199.2,0.22663
3/1/2019,3.8,14370,8,328025,109.6811,254.095,180.6316833,94.10,118.27,200.8,0.42175
4/1/2019,3.7,14443.2,7.5,328140,108.9888,254.943,109.6863632,91.16,107.11,202.1,0.32255
5/1/2019,3.7,14493,7.3,328267,109.2264,255.167,160.8581543,189.79,211.71,201.7,0.36532
6/1/2019,3.6,14555.8,7.1,328404,109.2774,255.402,207.9913788,266.00,245.62,200.3,0.40686
7/1/2019,3.6,14611.9,7,328561,109.0852,256.087,207.7454681,145.11,190.57,200.7,0.24074
8/1/2019,3.7,14650.9,7.3,328730,109.8543,256.294,282.5229492,254.22,262.22,199.2,0.1527
9/1/2019,3.5,14673.2,7.3,328897,109.4725,256.593,186.6407013,136.93,187.87,198.4,0.19102
10/1/2019,3.6,14728.5,7.2,329054,109.027,257.229,159.5113983,139.27,195.28,198.6,0.22608
11/1/2019,3.6,14752.8,7.5,329191,110.0388,257.824,170.4803467,119.84,135.61,199,0.31618
12/1/2019,3.6,14796.3,7.2,329314,109.6527,258.444,190.5049133,146.32,121.49,199,0.26492
1/1/2020,3.5,14880.5,7.6,329423,109.1845,258.82,164.7553253,139.64,380.66,199.3,0.33887
2/1/2020,3.5,14877.4,8.3,329527,109.2966,259.05,216.1912079,95.74,125.37,196.7,0.36112
3/1/2020,4.4,13878.5,12.9,329638,104.5221,257.953,425.7792053,61.23,78.67,193.1,-2.14032
4/1/2020,14.8,12112.1,33.7,329760,91.2658,255.902,400.9447327,55.48,65.43,185.5,-10.79716
5/1/2020,13.3,13165.4,24.7,329894,92.0613,255.768,503.9633484,66.51,104.61,188.6,-8.11763
6/1/2020,11.1,14014.6,19,330038,97.8019,257.214,300.2401428,59.82,139.73,191.2,-4.7535
7/1/2020,10.2,14224.7,18.5,330199,101.9086,258.723,427.9153442,57.40,109.38,193,2.37313
8/1/2020,8.4,14397.2,15,330368,102.6588,259.681,263.4714355,67.30,121.83,194.3,2.06962
9/1/2020,7.8,14582.7,14.4,330535,102.5968,260.209,252.5878296,67.89,123.03,195.4,1.12872
10/1/2020,6.9,14630.1,13.6,330692,103.6058,260.325,305.792572,70.43,121.73,195.9,1.04352
11/1/2020,6.7,14566.8,12.9,330829,104.0882,260.817,335.1386414,70.05,91.03,198.2,0.79016
,6.7,,,105.7244,261.775,,,,,200.6,0.46904


==> supp/datasets/triceps.csv <==
"age","lntriceps","triceps"
12.050000190734863,1.2237755060195923,3.4000000953674316
9.90999984741211,1.3862943649291992,4
10.039999961853027,1.4350844621658325,4.199999809265137
11.489999771118164,1.4350844621658325,4.199999809265137
10.119999885559082,1.4816045761108398,4.400000095367432
11.869999885559082,1.4816045761108398,4.400000095367432
10.90999984741211,1.5686159133911133,4.800000190734863
10.029999732971191,1.5686159133911133,4.800000190734863
11.020000457763672,1.5686159133911133,4.800000190734863
10,1.6094379425048828,5
11.359999656677246,1.6094379425048828,5
11.380000114440918,1.6094379425048828,5
11.010000228881836,1.6486586332321167,5.199999809265137
9.989999771118164,1.6486586332321167,5.199999809265137
9.960000038146973,1.6486586332321167,5.199999809265137
11.930000305175781,1.6486586332321167,5.199999809265137
11.260000228881836,1.6486586332321167,5.199999809265137
10.079999923706055,1.6486586332321167,5.199999809265137
9.989999771118164,1.686398983001709,5.400000095367432
12.09000015258789,1.686398983001709,5.400000095367432
10.399999618530273,1.686398983001709,5.400000095367432
10,1.686398983001709,5.400000095367432
11.010000228881836,1.686398983001709,5.400000095367432
11.850000381469727,1.686398983001709,5.400000095367432
11.039999961853027,1.686398983001709,5.400000095367432
10.399999618530273,1.686398983001709,5.400000095367432
11.399999618530273,1.7047480344772339,5.5
11.670000076293945,1.722766637802124,5.599999904632568
11.609999656677246,1.722766637802124,5.599999904632568
10.039999961853027,1.722766637802124,5.599999904632568
9.930000305175781,1.722766637802124,5.599999904632568
10.649999618530273,1.722766637802124,5.599999904632568
12.140000343322754,1.7578579187393188,5.800000190734863
10.510000228881836,1.7578579187393188,5.800000190734863
10.569999694824219,1.7578579187393188,5.800000190734863
10.5,1.7578579187393188,5.800000190734863
12.199999809265137,1.7578579187393188,5.800000190734863
11.979999542236328,1.7917594909667969,6
10.640000343322754,1.7917594909667969,6
11.600000381469727,1.7917594909667969,6
10.3100004196167,1.7917594909667969,6
10.600000381469727,1.7917594909667969,6
11.3100004196167,1.7917594909667969,6
10.369999885559082,1.7917594909667969,6
11.609999656677246,1.8245493173599243,6.199999809265137
11.380000114440918,1.8245493173599243,6.199999809265137
10.4399995803833,1.8245493173599243,6.199999809265137
11.199999809265137,1.8245493173599243,6.199999809265137
11.989999771118164,1.8562979698181152,6.400000095367432
11.4399995803833,1.8562979698181152,6.400000095367432
10.130000114440918,1.8562979698181152,6.400000095367432
10.479999542236328,1.887069582939148,6.599999904632568
11.4399995803833,1.887069582939148,6.599999904632568
11.399999618530273,1.887069582939148,6.599999904632568
11.460000038146973,1.887069582939148,6.599999904632568
11.890000343322754,1.916922688484192,6.800000190734863
11.34000015258789,1.916922688484192,6.800000190734863
12.199999809265137,1.916922688484192,6.800000190734863
10.649999618530273,1.945910096168518,7
10.5,1.945910096168518,7
10.520000457763672,1.945910096168518,7
11.369999885559082,1.945910096168518,7
11.15999984741211,1.945910096168518,7
11.979999542236328,1.945910096168518,7
11.130000114440918,1.945910096168518,7
10.6899995803833,1.945910096168518,7
10.489999771118164,1.974081039428711,7.199999809265137
11.739999771118164,1.974081039428711,7.199999809265137
12.130000114440918,2.0014801025390625,7.400000095367432
10.270000457763672,2.0014801025390625,7.400000095367432
9.819999694824219,2.079441547393799,8
12,2.079441547393799,8
11.369999885559082,2.1282317638397217,8.399999618530273
11.520000457763672,2.1517622470855713,8.600000381469727
12.010000228881836,2.1747517585754395,8.800000190734863
9.90999984741211,2.1747517585754395,8.800000190734863
11.850000381469727,2.1972246170043945,9
12.1899995803833,2.1972246170043945,9
12.220000267028809,2.2823824882507324,9.800000190734863
11.569999694824219,2.2823824882507324,9.800000190734863
11.239999771118164,2.3025851249694824,10
11.329999923706055,2.3223876953125,10.199999809265137
10.890000343322754,2.3223876953125,10.199999809265137
10.550000190734863,2.5649492740631104,13
10.449999809265137,2.6532418727874756,14.199999809265137
11.279999732971191,2.7725887298583984,16
36.5099983215332,2.2407095432281494,9.399999618530273
2.9800000190734863,2.1041340827941895,8.199999809265137
31.719999313354492,3.0540013313293457,21.200000762939453
4.260000228881836,2.261763095855713,9.600000381469727
24.3700008392334,2.3223876953125,10.199999809265137
19.5,2.580216884613037,13.199999809265137
40.720001220703125,2.610069751739502,13.600000381469727
17.739999771118164,2.5014359951019287,12.199999809265137
17.920000076293945,1.916922688484192,6.800000190734863
18.06999969482422,1.8562979698181152,6.400000095367432
14.619999885559082,2.6390573978424072,14
7.78000020980835,1.7917594909667969,6
18.1200008392334,2.4159138202667236,11.199999809265137
5.489999771118164,2.0014801025390625,7.400000095367432
24.850000381469727,2.1041340827941895,8.199999809265137
26.190000534057617,2.59525465965271,13.399999618530273
23.139999389648438,2.867898941040039,17.600000381469727
43.720001220703125,2.7472708225250244,15.600000381469727
7.269999980926514,1.4350844621658325,4.199999809265137
18.190000534057617,2.6390573978424072,14
3.7799999713897705,2.1041340827941895,8.199999809265137
21.940000534057617,2.1041340827941895,8.199999809265137
27.530000686645508,3.0819098949432373,21.799999237060547
2.25,2.054123640060425,7.800000190734863
1.5499999523162842,1.7917594909667969,6
13.680000305175781,2.219203472137451,9.199999809265137
4.340000152587891,1.8562979698181152,6.400000095367432
40.38999938964844,2.8564701080322266,17.399999618530273
5.440000057220459,2.1517622470855713,8.600000381469727
4.869999885559082,1.7578579187393188,5.800000190734863
12.800000190734863,2.079441547393799,8
30.8700008392334,2.3025851249694824,10
36.709999084472656,2.610069751739502,13.600000381469727
9.199999809265137,2.0281481742858887,7.599999904632568
1.0399999618530273,2.1041340827941895,8.199999809265137
3.2200000286102295,2.079441547393799,8
5.590000152587891,2.1972246170043945,9
27.110000610351562,3.152735948562622,23.399999618530273
3.9700000286102295,1.8562979698181152,6.400000095367432
23.6299991607666,2.1972246170043945,9
12.369999885559082,1.6486586332321167,5.199999809265137
8.960000038146973,1.7578579187393188,5.800000190734863
19.540000915527344,2.1041340827941895,8.199999809265137
50.75,1.4350844621658325,4.199999809265137
6.860000133514404,1.4350844621658325,4.199999809265137
20.18000030517578,3.117949962615967,22.600000381469727
8.850000381469727,1.916922688484192,6.800000190734863
13.479999542236328,2.2407095432281494,9.399999618530273
31.690000534057617,2.079441547393799,8
19.450000762939453,2.397895336151123,11
19.809999465942383,2.468099594116211,11.800000190734863
1.409999966621399,2.1282317638397217,8.399999618530273
23,2.760010004043579,15.800000190734863
22.56999969482422,2.8564701080322266,17.399999618530273
1.7300000190734863,1.7917594909667969,6
8.40999984741211,1.4816045761108398,4.400000095367432
29.709999084472656,2.5336968898773193,12.600000381469727
35.88999938964844,2.360854148864746,10.600000381469727
0.7799999713897705,2.219203472137451,9.199999809265137
0.7799999713897705,2.054123640060425,7.800000190734863
1.4500000476837158,1.7917594909667969,6
6.820000171661377,1.974081039428711,7.199999809265137
22.93000030517578,2.7850112915039062,16.200000762939453
6.019999980926514,1.6486586332321167,5.199999809265137
4.320000171661377,1.887069582939148,6.599999904632568
9.59000015258789,1.7917594909667969,6
2.2300000190734863,1.8245493173599243,6.199999809265137
19.719999313354492,2.610069751739502,13.600000381469727
22.149999618530273,2.079441547393799,8
1.190000057220459,2.1972246170043945,9
22.739999771118164,2.4159138202667236,11.199999809265137
29.56999969482422,2.3223876953125,10.199999809265137
7.630000114440918,1.8245493173599243,6.199999809265137
5.159999847412109,1.7578579187393188,5.800000190734863
14.300000190734863,2.1282317638397217,8.399999618530273
34.720001220703125,2.6810214519500732,14.600000381469727
5.090000152587891,1.887069582939148,6.599999904632568
14.390000343322754,2.261763095855713,9.600000381469727
4.059999942779541,1.6486586332321167,5.199999809265137
14.40999984741211,2.3418056964874268,10.399999618530273
14.119999885559082,2.0014801025390625,7.400000095367432
2.690000057220459,2.3223876953125,10.199999809265137
8.210000038146973,1.916922688484192,6.800000190734863
51.75,3.210843563079834,24.799999237060547
36.720001220703125,2.944438934326172,19
12.949999809265137,1.2809338569641113,3.5999999046325684
4.099999904632568,2.1041340827941895,8.199999809265137
5.289999961853027,1.945910096168518,7
13.079999923706055,1.8245493173599243,6.199999809265137
7.420000076293945,1.5260562896728516,4.599999904632568
2.950000047683716,2.2407095432281494,9.399999618530273
14.5,1.887069582939148,6.599999904632568
12.329999923706055,1.722766637802124,5.599999904632568
7.059999942779541,1.8562979698181152,6.400000095367432
36.130001068115234,3.072693347930908,21.600000381469727
51.75,2.7212953567504883,15.199999809265137
27.389999389648438,2.5176963806152344,12.399999618530273
7.300000190734863,1.7578579187393188,5.800000190734863
34.72999954223633,2.610069751739502,13.600000381469727
37.27000045776367,2.965273141860962,19.399999618530273
13.079999923706055,1.945910096168518,7
13.539999961853027,1.916922688484192,6.800000190734863
13.600000381469727,1.945910096168518,7
14.979999542236328,2.3418056964874268,10.399999618530273
0.9599999785423279,1.945910096168518,7
33.04999923706055,2.6532418727874756,14.199999809265137
13.420000076293945,2.1747517585754395,8.800000190734863
3.450000047683716,2.219203472137451,9.199999809265137
13.329999923706055,1.8562979698181152,6.400000095367432
9.039999961853027,1.916922688484192,6.800000190734863
12.699999809265137,1.6094379425048828,5
9.600000381469727,1.974081039428711,7.199999809265137
16.270000457763672,2.0281481742858887,7.599999904632568
13.899999618530273,2.1041340827941895,8.199999809265137
5.119999885559082,2.1517622470855713,8.600000381469727
3.509999990463257,1.686398983001709,5.400000095367432
14.170000076293945,1.916922688484192,6.800000190734863
9.5,1.6094379425048828,5
1.6200000047683716,2.1282317638397217,8.399999618530273
30.469999313354492,3.210843563079834,24.799999237060547
6.900000095367432,1.686398983001709,5.400000095367432
2.940000057220459,1.916922688484192,6.800000190734863
4.860000133514404,2.079441547393799,8
14.25,1.8245493173599243,6.199999809265137
3.549999952316284,1.8562979698181152,6.400000095367432
1.4800000190734863,1.945910096168518,7
16.219999313354492,1.887069582939148,6.599999904632568
1.8200000524520874,1.974081039428711,7.199999809265137
16.489999771118164,2.1972246170043945,9
15.75,1.945910096168518,7
16.149999618530273,2.054123640060425,7.800000190734863
34.04999923706055,2.4159138202667236,11.199999809265137
3.630000114440918,2.5014359951019287,12.199999809265137
16.260000228881836,2.7725887298583984,16
44.720001220703125,2.397895336151123,11
38.04999923706055,2.59525465965271,13.399999618530273
15.949999809265137,1.7917594909667969,6
28.139999389648438,2.1041340827941895,8.199999809265137
39.72999954223633,2.901421546936035,18.200000762939453
8.899999618530273,1.7578579187393188,5.800000190734863
5.820000171661377,2.0281481742858887,7.599999904632568
0.6600000262260437,1.887069582939148,6.599999904632568
5.329999923706055,1.945910096168518,7
16.860000610351562,2.2823824882507324,9.800000190734863
7.119999885559082,1.7917594909667969,6
35.45000076293945,2.844909429550171,17.200000762939453
2.4000000953674316,2.2823824882507324,9.800000190734863
15,2.397895336151123,11
14.989999771118164,1.8245493173599243,6.199999809265137
31.1200008392334,2.4849066734313965,12
2.640000104904175,2.3418056964874268,10.399999618530273
44.720001220703125,2.219203472137451,9.199999809265137
1.0399999618530273,2.0281481742858887,7.599999904632568
38.38999938964844,2.7343673706054688,15.399999618530273
9.079999923706055,1.7917594909667969,6
1.3899999856948853,2.1282317638397217,8.399999618530273
44.720001220703125,2.0014801025390625,7.400000095367432
18.90999984741211,2.944438934326172,19
16.020000457763672,2.0014801025390625,7.400000095367432
34.540000915527344,2.261763095855713,9.600000381469727
24.75,2.7850112915039062,16.200000762939453
20.399999618530273,2.5014359951019287,12.199999809265137
25.850000381469727,2.3795461654663086,10.800000190734863
8.75,1.5686159133911133,4.800000190734863
18.040000915527344,2.6390573978424072,14
15.5,2.219203472137451,9.199999809265137
8.0600004196167,1.686398983001709,5.400000095367432
5.010000228881836,1.722766637802124,5.599999904632568
15.640000343322754,2.0014801025390625,7.400000095367432
13.710000038146973,1.6094379425048828,5
15.609999656677246,2.3025851249694824,10
12.850000381469727,1.974081039428711,7.199999809265137
1.25,2.054123640060425,7.800000190734863
23.979999542236328,2.219203472137451,9.199999809265137
38.709999084472656,1.974081039428711,7.199999809265137
8.329999923706055,1.686398983001709,5.400000095367432
4,2.054123640060425,7.800000190734863
6.170000076293945,1.7917594909667969,6
13.829999923706055,2.4849066734313965,12
0.5199999809265137,2.1517622470855713,8.600000381469727
17.739999771118164,2.3418056964874268,10.399999618530273
21,2.5336968898773193,12.600000381469727
18.899999618530273,2.079441547393799,8
4.489999771118164,2.1517622470855713,8.600000381469727
35.470001220703125,1.6094379425048828,5
13.15999984741211,2.1041340827941895,8.199999809265137
4.670000076293945,2.219203472137451,9.199999809265137
16.59000015258789,1.1631507873535156,3.200000047683716
27.229999542236328,2.8213789463043213,16.799999237060547
7.739999771118164,1.7917594909667969,6
29.079999923706055,2.5014359951019287,12.199999809265137
39.709999084472656,2.1972246170043945,9
36.72999954223633,2.7850112915039062,16.200000762939453
21.040000915527344,2.2407095432281494,9.399999618530273
12.489999771118164,1.945910096168518,7
39.720001220703125,2.1972246170043945,9
39.709999084472656,2.397895336151123,11
39.709999084472656,2.7472708225250244,15.600000381469727
16.190000534057617,2.1972246170043945,9
18.920000076293945,2.7343673706054688,15.399999618530273
27.739999771118164,2.397895336151123,11
35.720001220703125,2.4849066734313965,12
0.8799999952316284,2.1041340827941895,8.199999809265137
14.020000457763672,1.8562979698181152,6.400000095367432
35.97999954223633,3.374168634414673,29.200000762939453
12.470000267028809,1.974081039428711,7.199999809265137
28.729999542236328,3.210843563079834,24.799999237060547
16.280000686645508,2.360854148864746,10.600000381469727
33.349998474121094,2.5649492740631104,13
4.25,2.054123640060425,7.800000190734863
35.15999984741211,2.5649492740631104,13
37.970001220703125,2.3025851249694824,10
5.110000133514404,1.945910096168518,7
41.720001220703125,2.054123640060425,7.800000190734863
4.679999828338623,1.6486586332321167,5.199999809265137
37.63999938964844,2.6390573978424072,14
42.720001220703125,2.70805025100708,15
13.800000190734863,1.3862943649291992,4
4.429999828338623,2.468099594116211,11.800000190734863
15.949999809265137,2.079441547393799,8
2.7799999713897705,2.3223876953125,10.199999809265137
13.829999923706055,2.6532418727874756,14.199999809265137
44.709999084472656,2.4849066734313965,12
12.579999923706055,2.4336133003234863,11.399999618530273
22.6299991607666,2.4849066734313965,12
3.4600000381469727,1.887069582939148,6.599999904632568
4.670000076293945,2.1041340827941895,8.199999809265137
41.709999084472656,3.0056827068328857,20.200000762939453
45.720001220703125,2.6810214519500732,14.600000381469727
46.689998626708984,2.6532418727874756,14.199999809265137
1,2.3223876953125,10.199999809265137
47.709999084472656,2.3025851249694824,10
44.72999954223633,3.0056827068328857,20.200000762939453
44.720001220703125,2.397895336151123,11
3.049999952316284,2.1282317638397217,8.399999618530273
27.719999313354492,2.6390573978424072,14
3.069999933242798,2.3223876953125,10.199999809265137
2.809999942779541,2.2823824882507324,9.800000190734863
6.119999885559082,1.6486586332321167,5.199999809265137
39.400001525878906,2.944438934326172,19
13.779999732971191,1.8245493173599243,6.199999809265137
3.180000066757202,2.1041340827941895,8.199999809265137
27.030000686645508,1.887069582939148,6.599999904632568
0.6700000166893005,1.974081039428711,7.199999809265137
16.270000457763672,1.8562979698181152,6.400000095367432
20.06999969482422,2.7212953567504883,15.199999809265137
4.420000076293945,1.887069582939148,6.599999904632568
17.459999084472656,2.580216884613037,13.199999809265137
49.75,3.295836925506592,27
49.72999954223633,2.1972246170043945,9
49.709999084472656,2.624668598175049,13.800000190734863
41.72999954223633,2.944438934326172,19
38.52000045776367,2.2407095432281494,9.399999618530273
1.7400000095367432,2.2823824882507324,9.800000190734863
35.959999084472656,3.414442539215088,30.399999618530273
4.320000171661377,2.1282317638397217,8.399999618530273
1.340000033378601,2.1282317638397217,8.399999618530273
14.520000457763672,2.6532418727874756,14.199999809265137
9.239999771118164,1.8562979698181152,6.400000095367432
1.1200000047683716,2.219203472137451,9.199999809265137
4.730000019073486,1.8245493173599243,6.199999809265137
5.53000020980835,2.1972246170043945,9
28.75,1.945910096168518,7
7.019999980926514,2.1041340827941895,8.199999809265137
7.539999961853027,1.7917594909667969,6
4.079999923706055,2.1041340827941895,8.199999809265137
3.25,2.1041340827941895,8.199999809265137
44.709999084472656,2.2823824882507324,9.800000190734863
44.709999084472656,2.3025851249694824,10
6.119999885559082,1.8245493173599243,6.199999809265137
14.59000015258789,2.0281481742858887,7.599999904632568
16.690000534057617,1.7578579187393188,5.800000190734863
27.719999313354492,2.4336133003234863,11.399999618530273
12.630000114440918,1.916922688484192,6.800000190734863
42.720001220703125,2.8332133293151855,17
47.720001220703125,3.0252912044525146,20.600000381469727
21.790000915527344,2.5176963806152344,12.399999618530273
9.680000305175781,2.0281481742858887,7.599999904632568
14.8100004196167,1.945910096168518,7
18.389999389648438,2.4336133003234863,11.399999618530273
1.309999942779541,2.219203472137451,9.199999809265137
13.619999885559082,1.8562979698181152,6.400000095367432
23.200000762939453,2.9856820106506348,19.799999237060547
2.740000009536743,2.1747517585754395,8.800000190734863
34.75,2.3223876953125,10.199999809265137
33.720001220703125,3.3105430603027344,27.399999618530273
26.68000030517578,1.6094379425048828,5
45.720001220703125,3.044522523880005,21
50.709999084472656,2.468099594116211,11.800000190734863
15.460000038146973,1.722766637802124,5.599999904632568
36.04999923706055,1.5260562896728516,4.599999904632568
26.719999313354492,2.5176963806152344,12.399999618530273
34.290000915527344,2.9549102783203125,19.200000762939453
27.690000534057617,2.079441547393799,8
2.609999895095825,2.0281481742858887,7.599999904632568
2.9000000953674316,2.1747517585754395,8.800000190734863
3.180000066757202,2.1282317638397217,8.399999618530273
0.3400000035762787,2.1041340827941895,8.199999809265137
4.590000152587891,1.8245493173599243,6.199999809265137
5.210000038146973,2.054123640060425,7.800000190734863
38.709999084472656,2.0281481742858887,7.599999904632568
41.75,3.0056827068328857,20.200000762939453
32.88999938964844,3.0680530071258545,21.5
27.34000015258789,2.901421546936035,18.200000762939453
27.209999084472656,2.844909429550171,17.200000762939453
6.050000190734863,1.7917594909667969,6
1.2300000190734863,2.1282317638397217,8.399999618530273
17.209999084472656,2.468099594116211,11.800000190734863
2.0199999809265137,1.7917594909667969,6
15.350000381469727,1.4350844621658325,4.199999809265137
14.90999984741211,2.0014801025390625,7.400000095367432
5.090000152587891,1.8245493173599243,6.199999809265137
2.2899999618530273,2.0281481742858887,7.599999904632568
23.899999618530273,2.4159138202667236,11.199999809265137
9.079999923706055,1.945910096168518,7
2.940000057220459,1.916922688484192,6.800000190734863
42.720001220703125,2.901421546936035,18.200000762939453
2.3499999046325684,1.8562979698181152,6.400000095367432
4.360000133514404,2.079441547393799,8
1,2.1972246170043945,9
40.119998931884766,2.1747517585754395,8.800000190734863
19.75,2.219203472137451,9.199999809265137
2.430000066757202,2.079441547393799,8
7.460000038146973,1.7578579187393188,5.800000190734863
25.81999969482422,3.0155348777770996,20.399999618530273
28.100000381469727,2.760010004043579,15.800000190734863
16.290000915527344,2.890371799468994,18
24.860000610351562,2.944438934326172,19
25.010000228881836,2.219203472137451,9.199999809265137
25.25,2.7725887298583984,16
9.579999923706055,1.5260562896728516,4.599999904632568
14.119999885559082,2.0014801025390625,7.400000095367432
16.8700008392334,1.8562979698181152,6.400000095367432
14.539999961853027,3.152735948562622,23.399999618530273
6.300000190734863,1.8245493173599243,6.199999809265137
32.72999954223633,2.8791983127593994,17.799999237060547
32.72999954223633,2.580216884613037,13.199999809265137
7.329999923706055,1.8562979698181152,6.400000095367432
7.989999771118164,1.8245493173599243,6.199999809265137
0.8100000023841858,2.054123640060425,7.800000190734863
14.300000190734863,2.1747517585754395,8.800000190734863
3.7899999618530273,2.079441547393799,8
1.0199999809265137,2.079441547393799,8
2.450000047683716,2.4159138202667236,11.199999809265137
9.109999656677246,1.887069582939148,6.599999904632568
4.139999866485596,2.0281481742858887,7.599999904632568
14.199999809265137,1.6094379425048828,5
15.90999984741211,2.694627285003662,14.800000190734863
12.279999732971191,1.3862943649291992,4
7.989999771118164,1.7917594909667969,6
3.2699999809265137,1.8245493173599243,6.199999809265137
34.58000183105469,2.624668598175049,13.800000190734863
36.72999954223633,3.6054978370666504,36.79999923706055
22.219999313354492,2.3025851249694824,10
33.72999954223633,2.6390573978424072,14
6.539999961853027,1.7917594909667969,6
34.099998474121094,2.0281481742858887,7.599999904632568
4.429999828338623,1.7578579187393188,5.800000190734863
1.659999966621399,2.3795461654663086,10.800000190734863
33.72999954223633,3.2657594680786133,26.200000762939453
3.4700000286102295,2.0281481742858887,7.599999904632568
5.659999847412109,2.0014801025390625,7.400000095367432
6.889999866485596,1.7578579187393188,5.800000190734863
33.709999084472656,2.219203472137451,9.199999809265137
8.039999961853027,1.722766637802124,5.599999904632568
16.290000915527344,2.3418056964874268,10.399999618530273
32.72999954223633,3.0056827068328857,20.200000762939453
20.700000762939453,2.4336133003234863,11.399999618530273
27.899999618530273,2.1972246170043945,9
9.029999732971191,1.945910096168518,7
4.150000095367432,2.054123640060425,7.800000190734863
9.729999542236328,2.3418056964874268,10.399999618530273
6.849999904632568,1.6486586332321167,5.199999809265137
2.5199999809265137,2.079441547393799,8
14.979999542236328,1.945910096168518,7
8.460000038146973,1.5260562896728516,4.599999904632568
34.72999954223633,2.694627285003662,14.800000190734863
1.9900000095367432,2.2823824882507324,9.800000190734863
27.959999084472656,2.580216884613037,13.199999809265137
1.2999999523162842,1.7917594909667969,6
29.399999618530273,2.59525465965271,13.399999618530273
33.720001220703125,3.0633909702301025,21.399999618530273
24.25,2.1282317638397217,8.399999618530273
28.719999313354492,2.797281265258789,16.399999618530273
36.54999923706055,2.844909429550171,17.200000762939453
3.059999942779541,1.974081039428711,7.199999809265137
17.079999923706055,2.4849066734313965,12
48.75,3.3032169342041016,27.200000762939453
12.489999771118164,1.686398983001709,5.400000095367432
3.380000114440918,1.7578579187393188,5.800000190734863
8.34000015258789,1.8245493173599243,6.199999809265137
2.4100000858306885,2.1747517585754395,8.800000190734863
6.369999885559082,1.945910096168518,7
7.329999923706055,1.6094379425048828,5
15.529999732971191,2.694627285003662,14.800000190734863
13.520000457763672,1.7917594909667969,6
17.510000228881836,2.549445152282715,12.800000190734863
3.7200000286102295,2.1041340827941895,8.199999809265137
28.34000015258789,2.7725887298583984,16
3.5899999141693115,2.1041340827941895,8.199999809265137
3.690000057220459,2.1747517585754395,8.800000190734863
0.9100000262260437,1.974081039428711,7.199999809265137
39.709999084472656,3.25809645652771,26
13.149999618530273,1.945910096168518,7
4.800000190734863,2.0014801025390625,7.400000095367432
34.4900016784668,2.4159138202667236,11.199999809265137
4,2.0281481742858887,7.599999904632568
39.880001068115234,2.4336133003234863,11.399999618530273
49.720001220703125,2.1282317638397217,8.399999618530273
5.760000228881836,1.945910096168518,7
24.100000381469727,1.8245493173599243,6.199999809265137
8.819999694824219,2.054123640060425,7.800000190734863
7.670000076293945,1.7578579187393188,5.800000190734863
21.799999237060547,2.6390573978424072,14
8.970000267028809,1.7578579187393188,5.800000190734863
1.399999976158142,2.261763095855713,9.600000381469727
27.09000015258789,3.1441524028778076,23.200000762939453
9.739999771118164,2.1041340827941895,8.199999809265137
2.0899999141693115,2.261763095855713,9.600000381469727
44.709999084472656,1.887069582939148,6.599999904632568
21.329999923706055,2.360854148864746,10.600000381469727
2.5999999046325684,2.1972246170043945,9
5.269999980926514,1.686398983001709,5.400000095367432
6.099999904632568,1.722766637802124,5.599999904632568
26.729999542236328,2.70805025100708,15
1.190000057220459,2.3223876953125,10.199999809265137
0.9399999976158142,2.1972246170043945,9
29.709999084472656,2.5416018962860107,12.699999809265137
17.799999237060547,2.580216884613037,13.199999809265137
3.4000000953674316,2.1517622470855713,8.600000381469727
8.199999809265137,1.8562979698181152,6.400000095367432
0.9900000095367432,2.0014801025390625,7.400000095367432
26.389999389648438,2.1041340827941895,8.199999809265137
15.680000305175781,1.887069582939148,6.599999904632568
9.069999694824219,1.4350844621658325,4.199999809265137
43.709999084472656,2.2823824882507324,9.800000190734863
35.79999923706055,2.862200975418091,17.5
18.979999542236328,2.1282317638397217,8.399999618530273
3.359999895095825,2.1041340827941895,8.199999809265137
1.5199999809265137,1.945910096168518,7
13.1899995803833,2.1041340827941895,8.199999809265137
33.72999954223633,2.4336133003234863,11.399999618530273
4.980000019073486,1.916922688484192,6.800000190734863
44.720001220703125,2.59525465965271,13.399999618530273
5.300000190734863,2.219203472137451,9.199999809265137
27.709999084472656,2.6672282218933105,14.399999618530273
45.72999954223633,2.4336133003234863,11.399999618530273
24.549999237060547,2.4159138202667236,11.199999809265137
29.639999389648438,3.3032169342041016,27.200000762939453
2.950000047683716,2.1282317638397217,8.399999618530273
3.25,2.1972246170043945,9
41.709999084472656,2.5336968898773193,12.600000381469727
1.309999942779541,2.360854148864746,10.600000381469727
40.709999084472656,2.1517622470855713,8.600000381469727
5.559999942779541,1.974081039428711,7.199999809265137
5.550000190734863,1.974081039428711,7.199999809265137
32.720001220703125,1.667706847190857,5.300000190734863
12.569999694824219,1.887069582939148,6.599999904632568
3.869999885559082,2.7725887298583984,16
17.90999984741211,2.079441547393799,8
5.679999828338623,2.054123640060425,7.800000190734863
25.59000015258789,2.1747517585754395,8.800000190734863
45.720001220703125,2.901421546936035,18.200000762939453
29.59000015258789,2.3025851249694824,10
28.6200008392334,2.219203472137451,9.199999809265137
1.4800000190734863,2.4336133003234863,11.399999618530273
14.829999923706055,2.079441547393799,8
40.720001220703125,2.7725887298583984,16
17.920000076293945,2.7472708225250244,15.600000381469727
5.269999980926514,1.945910096168518,7
22.270000457763672,2.694627285003662,14.800000190734863
25.040000915527344,1.3862943649291992,4
41.720001220703125,3.178053855895996,24
19.920000076293945,2.3025851249694824,10
3.2100000381469727,2.1747517585754395,8.800000190734863
12.890000343322754,1.916922688484192,6.800000190734863
4.349999904632568,1.945910096168518,7
13.65999984741211,1.686398983001709,5.400000095367432
5.050000190734863,1.686398983001709,5.400000095367432
20.809999465942383,3.1612467765808105,23.600000381469727
7.809999942779541,1.7917594909667969,6
9.350000381469727,1.945910096168518,7
24.459999084472656,3.600048303604126,36.599998474121094
4.639999866485596,2.2823824882507324,9.800000190734863
42.720001220703125,3.3032169342041016,27.200000762939453
2.7300000190734863,2.4336133003234863,11.399999618530273
0.9599999785423279,1.916922688484192,6.800000190734863
3.6700000762939453,2.3025851249694824,10
18.15999984741211,2.760010004043579,15.800000190734863
18.450000762939453,2.1972246170043945,9
8.369999885559082,1.686398983001709,5.400000095367432
40.720001220703125,3.5085558891296387,33.400001525878906
1.1399999856948853,2.1517622470855713,8.600000381469727
4.050000190734863,2.1972246170043945,9
40.720001220703125,2.397895336151123,11
22.969999313354492,2.5336968898773193,12.600000381469727
3.0399999618530273,2.079441547393799,8
18.969999313354492,2.797281265258789,16.399999618530273
1.0299999713897705,2.3223876953125,10.199999809265137
1.0199999809265137,2.0014801025390625,7.400000095367432
8.760000228881836,1.916922688484192,6.800000190734863
1.090000033378601,2.079441547393799,8
0.8700000047683716,2.054123640060425,7.800000190734863
42.709999084472656,2.219203472137451,9.199999809265137
0.5400000214576721,1.916922688484192,6.800000190734863
36.59000015258789,3.178053855895996,24
38.86000061035156,2.70805025100708,15
1.7300000190734863,1.7917594909667969,6
1.4600000381469727,2.054123640060425,7.800000190734863
17.479999542236328,1.945910096168518,7
13.15999984741211,2.1282317638397217,8.399999618530273
7.010000228881836,2.079441547393799,8
1.1299999952316284,1.7917594909667969,6
28.030000686645508,1.8562979698181152,6.400000095367432
6.28000020980835,2.0281481742858887,7.599999904632568
17.90999984741211,2.468099594116211,11.800000190734863
6.449999809265137,1.722766637802124,5.599999904632568
6.639999866485596,1.6486586332321167,5.199999809265137
4.449999809265137,1.945910096168518,7
3.740000009536743,2.041220188140869,7.699999809265137
1.149999976158142,2.1747517585754395,8.800000190734863
26.719999313354492,2.1747517585754395,8.800000190734863
0.8100000023841858,2.397895336151123,11
37.13999938964844,2.4336133003234863,11.399999618530273
8.569999694824219,1.7917594909667969,6
3.640000104904175,1.722766637802124,5.599999904632568
0.6299999952316284,2.1282317638397217,8.399999618530273
6.679999828338623,2.0014801025390625,7.400000095367432
17.170000076293945,2.4159138202667236,11.199999809265137
19.360000610351562,1.945910096168518,7
1.0099999904632568,2.1972246170043945,9
1,1.945910096168518,7
0.9900000095367432,2.1517622470855713,8.600000381469727
45.72999954223633,2.4849066734313965,12
14.920000076293945,2.1041340827941895,8.199999809265137
48.720001220703125,2.7472708225250244,15.600000381469727
5.309999942779541,1.8245493173599243,6.199999809265137
9.329999923706055,1.6486586332321167,5.199999809265137
17.540000915527344,2.923161506652832,18.600000381469727
27,2.219203472137451,9.199999809265137
8.079999923706055,1.4816045761108398,4.400000095367432
6.570000171661377,1.5686159133911133,4.800000190734863
14.199999809265137,2.1282317638397217,8.399999618530273
20.93000030517578,2.3025851249694824,10
6.190000057220459,1.8245493173599243,6.199999809265137
2.5799999237060547,1.686398983001709,5.400000095367432
0.8199999928474426,1.916922688484192,6.800000190734863
4.989999771118164,2.1041340827941895,8.199999809265137
12.960000038146973,2.219203472137451,9.199999809265137
31.59000015258789,2.3025851249694824,10
13.630000114440918,1.6486586332321167,5.199999809265137
25.329999923706055,2.3223876953125,10.199999809265137
15.84000015258789,2.1972246170043945,9
29.68000030517578,2.7850112915039062,16.200000762939453
2.430000066757202,2.2823824882507324,9.800000190734863
27.139999389648438,1.887069582939148,6.599999904632568
2.8299999237060547,1.7578579187393188,5.800000190734863
13.640000343322754,1.8562979698181152,6.400000095367432
6.130000114440918,1.8245493173599243,6.199999809265137
2.640000104904175,1.945910096168518,7
1.5399999618530273,2.4159138202667236,11.199999809265137
6.429999828338623,1.974081039428711,7.199999809265137
2.680000066757202,2.1041340827941895,8.199999809265137
2.7100000381469727,2.1972246170043945,9
5.320000171661377,1.4816045761108398,4.400000095367432
7.260000228881836,1.5260562896728516,4.599999904632568
2.759999990463257,2.1041340827941895,8.199999809265137
7.400000095367432,1.974081039428711,7.199999809265137
23.520000457763672,2.6532418727874756,14.199999809265137
1.5199999809265137,2.1282317638397217,8.399999618530273
1.649999976158142,2.079441547393799,8
41.72999954223633,3.1000924110412598,22.200000762939453
1.6200000047683716,2.0281481742858887,7.599999904632568
4.590000152587891,1.686398983001709,5.400000095367432
1.7100000381469727,1.8562979698181152,6.400000095367432
24.1299991607666,2.867898941040039,17.600000381469727
9,2.0014801025390625,7.400000095367432
6.070000171661377,1.916922688484192,6.800000190734863
45.720001220703125,1.6486586332321167,5.199999809265137
8.170000076293945,1.8245493173599243,6.199999809265137
9.430000305175781,1.6486586332321167,5.199999809265137
1.5399999618530273,2.2823824882507324,9.800000190734863
30.219999313354492,2.6390573978424072,14
5.230000019073486,2.079441547393799,8
16.829999923706055,2.8213789463043213,16.799999237060547
14.430000305175781,2.219203472137451,9.199999809265137
17.149999618530273,2.079441547393799,8
19.690000534057617,2.867898941040039,17.600000381469727
41.38999938964844,2.610069751739502,13.600000381469727
2.4800000190734863,1.916922688484192,6.800000190734863
17.719999313354492,2.1972246170043945,9
26.75,2.397895336151123,11
14.899999618530273,2.1972246170043945,9
23.639999389648438,2.6390573978424072,14
9.4399995803833,1.7917594909667969,6
4.579999923706055,2.261763095855713,9.600000381469727
21.729999542236328,2.219203472137451,9.199999809265137
16.31999969482422,1.974081039428711,7.199999809265137
3.2799999713897705,2.451005220413208,11.600000381469727
13.520000457763672,1.8562979698181152,6.400000095367432
12.65999984741211,1.722766637802124,5.599999904632568
6.210000038146973,1.3862943649291992,4
4.78000020980835,1.7578579187393188,5.800000190734863
33.060001373291016,3.0155348777770996,20.399999618530273
36.72999954223633,2.9856820106506348,19.799999237060547
38.720001220703125,2.6390573978424072,14
22.729999542236328,2.6810214519500732,14.600000381469727
13.90999984741211,2.3223876953125,10.199999809265137
14.609999656677246,2.4849066734313965,12
0.6000000238418579,1.945910096168518,7
6.25,1.8245493173599243,6.199999809265137
34.880001068115234,2.610069751739502,13.600000381469727
23.209999084472656,2.890371799468994,18
20.8700008392334,2.397895336151123,11
6.769999980926514,1.8245493173599243,6.199999809265137
7.730000019073486,1.6094379425048828,5
4.590000152587891,2.3418056964874268,10.399999618530273
16.479999542236328,2.219203472137451,9.199999809265137
6.159999847412109,1.945910096168518,7
0.699999988079071,1.722766637802124,5.599999904632568
51.720001220703125,2.7212953567504883,15.199999809265137
27.75,2.6672282218933105,14.399999618530273
12.710000038146973,1.7917594909667969,6
18.920000076293945,2.890371799468994,18
33.720001220703125,2.8332133293151855,17
5.489999771118164,2.0149030685424805,7.5
44.709999084472656,2.549445152282715,12.800000190734863
2.8399999141693115,1.945910096168518,7
13.420000076293945,1.686398983001709,5.400000095367432
9.09000015258789,1.5260562896728516,4.599999904632568
4.019999980926514,2.219203472137451,9.199999809265137
19.639999389648438,2.4849066734313965,12
26.020000457763672,2.9549102783203125,19.200000762939453
13.84000015258789,2.397895336151123,11
9.15999984741211,2.3223876953125,10.199999809265137
5.78000020980835,1.7917594909667969,6
24.110000610351562,2.1972246170043945,9
5.929999828338623,2.054123640060425,7.800000190734863
34.72999954223633,2.624668598175049,13.800000190734863
42.720001220703125,2.1041340827941895,8.199999809265137
6.019999980926514,2.1517622470855713,8.600000381469727
35.720001220703125,2.4159138202667236,11.199999809265137
4.380000114440918,2.079441547393799,8
12.470000267028809,2.5649492740631104,13
38.2599983215332,2.923161506652832,18.600000381469727
5.539999961853027,2.1041340827941895,8.199999809265137
17.31999969482422,2.8332133293151855,17
9.739999771118164,2.1041340827941895,8.199999809265137
7.28000020980835,1.8562979698181152,6.400000095367432
40.38999938964844,2.5176963806152344,12.399999618530273
2.2200000286102295,1.887069582939148,6.599999904632568
40.720001220703125,2.70805025100708,15
19.969999313354492,2.1972246170043945,9
8,1.686398983001709,5.400000095367432
46.720001220703125,1.945910096168518,7
8.829999923706055,1.916922688484192,6.800000190734863
38.66999816894531,2.6741485595703125,14.5
38.34000015258789,2.1747517585754395,8.800000190734863
6.139999866485596,1.945910096168518,7
1.9199999570846558,1.8245493173599243,6.199999809265137
12.390000343322754,2.360854148864746,10.600000381469727
1.5299999713897705,1.916922688484192,6.800000190734863
12.949999809265137,1.916922688484192,6.800000190734863
45.720001220703125,2.7725887298583984,16
5.260000228881836,1.974081039428711,7.199999809265137
41.72999954223633,2.0281481742858887,7.599999904632568
16.770000457763672,2.451005220413208,11.600000381469727
35.79999923706055,2.397895336151123,11
4.659999847412109,2.079441547393799,8
0.6299999952316284,1.686398983001709,5.400000095367432
30.709999084472656,2.451005220413208,11.600000381469727
34.709999084472656,2.4159138202667236,11.199999809265137
5.880000114440918,2.0014801025390625,7.400000095367432
6.820000171661377,1.8562979698181152,6.400000095367432
4.03000020980835,1.945910096168518,7
39.720001220703125,1.4350844621658325,4.199999809265137
5.25,2.1747517585754395,8.800000190734863
2.190000057220459,1.8245493173599243,6.199999809265137
5.679999828338623,1.887069582939148,6.599999904632568
1.8200000524520874,2.1282317638397217,8.399999618530273
23.709999084472656,1.3862943649291992,4
8.880000114440918,1.945910096168518,7
22.559999465942383,2.079441547393799,8
27.18000030517578,2.995732307434082,20
41.720001220703125,2.944438934326172,19
20.739999771118164,1.686398983001709,5.400000095367432
48.689998626708984,3.2027463912963867,24.600000381469727
8.380000114440918,1.6094379425048828,5
16.700000762939453,2.397895336151123,11
12.4399995803833,1.6094379425048828,5
4.760000228881836,2.1517622470855713,8.600000381469727
48.720001220703125,2.509599208831787,12.300000190734863
7.590000152587891,1.7917594909667969,6
16.989999771118164,2.360854148864746,10.600000381469727
2.059999942779541,1.945910096168518,7
39.709999084472656,2.610069751739502,13.600000381469727
27.520000457763672,2.0281481742858887,7.599999904632568
39.380001068115234,2.610069751739502,13.600000381469727
3.690000057220459,2.054123640060425,7.800000190734863
8.199999809265137,1.916922688484192,6.800000190734863
4.440000057220459,1.686398983001709,5.400000095367432
17.329999923706055,2.3025851249694824,10
6.150000095367432,1.722766637802124,5.599999904632568
14.600000381469727,1.722766637802124,5.599999904632568
25.1299991607666,3.332204580307007,28
6.119999885559082,2.3025851249694824,10
3.359999895095825,2.2407095432281494,9.399999618530273
9.079999923706055,1.6486586332321167,5.199999809265137
19.920000076293945,2.6390573978424072,14
38.720001220703125,2.2823824882507324,9.800000190734863
1.440000057220459,1.8562979698181152,6.400000095367432
6.420000076293945,2.0014801025390625,7.400000095367432
6.320000171661377,1.7917594909667969,6
50.720001220703125,1.6094379425048828,5
9.720000267028809,2.1282317638397217,8.399999618530273
26.540000915527344,2.8564701080322266,17.399999618530273
15.289999961853027,2.2407095432281494,9.399999618530273
27.049999237060547,2.219203472137451,9.199999809265137
24.530000686645508,2.8791983127593994,17.799999237060547
14.930000305175781,1.945910096168518,7
25.530000686645508,2.397895336151123,11
1.100000023841858,1.8562979698181152,6.400000095367432
19.479999542236328,2.397895336151123,11
6.96999979019165,1.945910096168518,7
16.950000762939453,2.3223876953125,10.199999809265137
14.949999809265137,2.219203472137451,9.199999809265137
5.400000095367432,1.8245493173599243,6.199999809265137
5.150000095367432,2.079441547393799,8
5.960000038146973,1.7578579187393188,5.800000190734863
18.729999542236328,3.178053855895996,24
3.859999895095825,2.079441547393799,8
1.340000033378601,2.054123640060425,7.800000190734863
32.720001220703125,3.0349528789520264,20.799999237060547
22.299999237060547,2.1517622470855713,8.600000381469727
20.299999237060547,2.451005220413208,11.600000381469727
5.690000057220459,1.887069582939148,6.599999904632568
5.869999885559082,2.1517622470855713,8.600000381469727
34.75,2.4849066734313965,12
5.760000228881836,1.7578579187393188,5.800000190734863
4.130000114440918,2.054123640060425,7.800000190734863
17.56999969482422,2.3418056964874268,10.399999618530273
44.720001220703125,2.6532418727874756,14.199999809265137
14.779999732971191,1.6094379425048828,5
23.040000915527344,2.054123640060425,7.800000190734863
3.0399999618530273,1.945910096168518,7
12.890000343322754,1.945910096168518,7
6.059999942779541,2.079441547393799,8
1.559999942779541,1.916922688484192,6.800000190734863
28.989999771118164,2.975529670715332,19.600000381469727
40.720001220703125,2.890371799468994,18
27.1200008392334,2.6532418727874756,14.199999809265137
28.6200008392334,2.7212953567504883,15.199999809265137
0.8100000023841858,1.6094379425048828,5
41.720001220703125,2.867898941040039,17.600000381469727
32.380001068115234,2.7212953567504883,15.199999809265137
51.720001220703125,3.210843563079834,24.799999237060547
38.459999084472656,2.1747517585754395,8.800000190734863
13.210000038146973,1.7917594909667969,6
16.329999923706055,2.079441547393799,8
5.239999771118164,1.7917594909667969,6
6.230000019073486,2.1972246170043945,9
8.199999809265137,1.722766637802124,5.599999904632568
15.430000305175781,2.2407095432281494,9.399999618530273
28.709999084472656,1.945910096168518,7
2.240000009536743,2.079441547393799,8
14.210000038146973,2.0014801025390625,7.400000095367432
21.950000762939453,2.797281265258789,16.399999618530273
13.970000267028809,2.4849066734313965,12
7.369999885559082,1.7578579187393188,5.800000190734863
15.399999618530273,2.694627285003662,14.800000190734863
9.0600004196167,1.3862943649291992,4
0.25999999046325684,2.079441547393799,8
8.6899995803833,1.4816045761108398,4.400000095367432
24.719999313354492,3.3877744674682617,29.600000381469727
16.030000686645508,2.4159138202667236,11.199999809265137
3.25,2.397895336151123,11
23.719999313354492,1.4350844621658325,4.199999809265137
14.699999809265137,1.916922688484192,6.800000190734863
37.36000061035156,2.624668598175049,13.800000190734863
40.720001220703125,2.6390573978424072,14
7.670000076293945,1.6486586332321167,5.199999809265137
1.4500000476837158,1.686398983001709,5.400000095367432
0.9100000262260437,2.0014801025390625,7.400000095367432
35.97999954223633,2.6672282218933105,14.399999618530273
1.1699999570846558,2.1041340827941895,8.199999809265137
7.639999866485596,1.8245493173599243,6.199999809265137
12.739999771118164,1.945910096168518,7
29.829999923706055,3.117949962615967,22.600000381469727
41.709999084472656,2.549445152282715,12.800000190734863
8.329999923706055,2.041220188140869,7.699999809265137
5.849999904632568,1.887069582939148,6.599999904632568
4.079999923706055,1.945910096168518,7
9.619999885559082,1.6486586332321167,5.199999809265137
5.670000076293945,1.7578579187393188,5.800000190734863
7.260000228881836,1.945910096168518,7
7.920000076293945,1.7749524116516113,5.900000095367432
1.4800000190734863,2.2823824882507324,9.800000190734863
18.299999237060547,1.945910096168518,7
3.2799999713897705,2.1282317638397217,8.399999618530273
12.899999618530273,1.4816045761108398,4.400000095367432
41.72999954223633,3.0910425186157227,22
27.149999618530273,1.6486586332321167,5.199999809265137
7.909999847412109,1.916922688484192,6.800000190734863
7.989999771118164,1.4350844621658325,4.199999809265137
14.630000114440918,2.1972246170043945,9
30.139999389648438,2.1041340827941895,8.199999809265137

